Quibbs, a Code Generator for Quantum Gibbs Sampling

This paper introduces Quibbs v1.3, a Java application available for free. (Source code included in the distribution.) Quibbs is a "code generator" for quantum Gibbs sampling: after the user inputs some files that specify a classical Bayesian network, Quibbs outputs a quantum circuit for performing Gibbs sampling of that Bayesian network on a quantum computer. Quibbs implements an algorithm described in earlier papers, that combines various apple pie techniques such as: an adaptive fixed-point version of Grover's algorithm, Szegedy operators, quantum phase estimation and quantum multiplexors.

==> quibbs1-4.txt <==

c:\windows\desktop\quibbs1.4-pat-src\ExpandLoops\src\LoopExpander.java
************************************************************************
import java.io.*;

/**
 * This class takes input English and Picture files
 * and produces equivalent ones that have no nested loops
 */
public class LoopExpander extends ElemOpExpander{
	int _lenOfSEO = 0;
    
    /**
     * 
     */
	LoopExpander(
		String 	filePrefixIn,
		String 	filePrefixOut)
	{
		super(filePrefixIn, filePrefixOut, 0/*numGitsIn*/);
		
				
		try{
			openFiles();

			String lineName = "";
			SEO_reader	reader=null;
			int loopDepth=0;
			int lineNum, lineNumStart=0, reps, loopNum;
			while(_englishIn.hasNext()){
				lineName = _englishIn.next();
				if(lineName.equals("LOOP")){
					lineNum = _englishIn.nextInt();
					_englishIn.next();//skip "REPS:"
					reps = _englishIn.nextInt();
					if(loopDepth==0){
						Throw.If(_knowNumBitsIn==false, 
							"must measure number of bits before first loop");
						reader = new SEO_reader(_englishIn, _numBitsIn);
						lineNumStart = lineNum;
					}
					reader.getLineList().addLOOP(lineNum-lineNumStart, reps);
					_pictureIn.nextLine();
					loopDepth++;
				}else if(lineName.equals("NEXT")){
					loopNum = _englishIn.nextInt();
					reader.getLineList().addNEXT(loopNum-lineNumStart);
					_pictureIn.nextLine();
					loopDepth--;
					Throw.If(loopDepth<0, "negative loop depth");
					if(loopDepth==0){
						 SEO_writer writer = new SEO_writer(
								 _englishOut, 
								 _pictureOut,
								 new CktEmbedder(getNumBitsOut()));
						 writer.setGitsMonitor(_gm);

						 _lenOfSEO += 
							 reader.getLineList().writeYourself(writer);
					}
				}else{//not LOOP or NEXT
					if(loopDepth==0){
						String	endOfEngLine = _englishIn.nextLine();
						echoEngAndPicLines(lineName + "\t" + endOfEngLine);
						_lenOfSEO++;
					}else{
						reader.readStore(lineName);
						_pictureIn.nextLine();
					}
				}
			}
			closeFiles();
		}
		catch(FileNotFoundException ex){
			System.out.println("\n" + ex.toString());
		}
	}
    /**
	 * 
	 */
	public int getNumGitsOut(){
		//should not depend on _numBitsIn
		return _numGitsIn;		
	}
	/**
	 *
	 */
	public int getLenOfSEO() {
		return _lenOfSEO;
	}

 }



c:\windows\desktop\quibbs1.4-pat-src\ExpandLoops\src\LoopExpanderMain.java
************************************************************************
import java.io.*;

/**
 * This class's main() method is the applet sans gui.
 * The class MultiCRotExpander doesn't write a Log File
 * This one does.
 */
public class LoopExpanderMain {
	private LoopExpander	_expander;
	/**
	 *
	 */
	public LoopExpanderMain(
			String 	filePrefixIn,
			String 	filePrefixOut)
	{

		
		_expander = new LoopExpander(
				filePrefixIn,
				filePrefixOut);
    	   	
    	
    	PrintWriter   logOut = null;
    	try{
	        File  logFile = new File(filePrefixOut + "_log.txt");
	        logOut = new PrintWriter(logFile);
    	}
    	catch(FileNotFoundException ex){
    		System.out.println("\n" + ex.toString());
        }
    	logOut.println("Inputs:");
        logOut.println("Prefix for Input Files = " + filePrefixIn);
        logOut.println("Prefix for Output Files = " + filePrefixOut);
        logOut.println(filePrefixIn + "_eng.txt");
        logOut.println(filePrefixIn + "_pic.txt");
        
        logOut.println("");
        logOut.println("Outputs:");
        logOut.println("Number of Elem. Ops. Out = " + 
        		_expander.getLenOfSEO());
 //       logOut.printf("Error = %e\n", _error);
        logOut.println(filePrefixOut + "_eng.txt");
        logOut.println(filePrefixOut + "_pic.txt");
        logOut.println(filePrefixOut + "_log.txt");

        logOut.close();
   	
	}	
	/**
	 *
	 */
	public LoopExpander  getExpander() {
		return _expander;
	}
	/**
	 *
	 */
    public static void main(String[] args){
    	
	   String 	filePrefixIn = "loops_in";
	   String 	filePrefixOut = "loops_out";

	   new LoopExpanderMain(filePrefixIn, filePrefixOut);
	   

    }
}



c:\windows\desktop\quibbs1.4-pat-src\ExpandMultiCNots\src\MultiCNotExpander.java
************************************************************************
import java.io.*;

/**
 * This class expands one line multi-CNOTs
 * using various compilation modes
 */
public class MultiCNotExpander extends ElemOpExpander{
       
	public final static int 
	    TOFFOLIS=0, 
	    CNOTS=1;//compilation modes

    /**
     * 
     */
	MultiCNotExpander(
			String 	filePrefixIn,
			String 	filePrefixOut,
			int numGitsIn,
			int compiMode)
	{
		super(filePrefixIn, filePrefixOut, numGitsIn);
		
		Throw.If(compiMode!=TOFFOLIS, 
		 	"Your choice of multiCNot compilation mode is not supported yet");
				
		try{
			openFiles();

			String lineName = "";
			while(_englishIn.hasNext()){
				lineName = _englishIn.next();
				if(lineName.equals("LOOP")){
					readWriteLOOP();
				}else if(lineName.equals("NEXT")){
					readWriteNEXT();
				}else if(lineName.equals("SIGX")){
					readWriteSIGX(compiMode);
				}else{//not LOOP or NEXT or SIGX
					String	endOfEngLine = _englishIn.nextLine();				
					echoEngAndPicLines(lineName + "\t" + endOfEngLine);
					_gm.note(lineName, endOfEngLine);
				}
			}
			closeFiles();
		}
		catch(FileNotFoundException ex){
			System.out.println("\n" + ex.toString());
		}
	}
    /**
	 * 
	 */
	public int getNumGitsOut(){
		//should not depend on _numBitsIn
		return _numGitsIn;		
	}
    /**
	 * 
	 */
    private void readWriteSIGX(int compiMode){
     	//reading
    	readMeasurePictureIn();
    		//do this first to assure numBitsIn is calculated 
    		//and a GitsMonitor is attached to Expander's _gm
    	    	
    	_englishIn.next();//skip "AT"
        int targetBitPos = _englishIn.nextInt();
        
        TFControls trols = new TFControls();
        int numTrols;
        if(!_englishIn.hasNext("IF")){
        	numTrols = 0;      	
        }else{
        	trols = SEO_reader.readTFControls(_numBitsIn, _englishIn);
        	numTrols = trols.getNumControls();
        }

    	//writing        
    	
    	if(numTrols <= 2){
    		SEO_writer 	wr = new SEO_writer(
    				_englishOut, _pictureOut, new CktEmbedder(_numBitsIn));
    		wr.setGitsMonitor(_gm);
    		wr.writeControlledOneBitGate(targetBitPos, trols, new SigX());
    	}else{
    		int workSpaceSize = _numBitsIn - numTrols - 1;
    		boolean[] controlTypes = new boolean[numTrols];
    		int j, lineCountBef;
    		int numBitsBef;
    		for(j=0; j<numTrols; j++){
    			controlTypes[j] = trols.getType(numTrols - 1 - j);
    		}

    		if((workSpaceSize >= (numTrols-1))){//numTrols>=3, numBitsIn>=6
	    		numBitsBef = 2*numTrols;
	    		lineCountBef = SEO_writer.getLineCount();
	    		new MultiCNotTof1SEO_writer(
	    			_englishOut,
	    			_pictureOut,
	    			true,//doWrite
	    			getEmbThatTakesFloatedToNative(numBitsBef, targetBitPos, trols),
	    			controlTypes,
	    			_gm);
	    		_lineNumAdvance += SEO_writer.getLineCount() -lineCountBef -1;
    		}else if(workSpaceSize >= 1){//numTrols>=3, numBitsIn>=5
	     		numBitsBef = numTrols + 2;
	    		lineCountBef = SEO_writer.getLineCount();
	    		new MultiCNotTof2SEO_writer(
	    			_englishOut,
	    			_pictureOut,
	    			true,//doWrite
	    			getEmbThatTakesFloatedToNative(numBitsBef, targetBitPos, trols),
	    			controlTypes,
	    			_gm);
	    		_lineNumAdvance += SEO_writer.getLineCount() -lineCountBef -1;
   		
	    	}else{//workSpaceSize==0
	    		Throw.If(true, "need one more qubit to use as work space");
	    	}
    	}
	    	                 	  	
    }
    /**
	 * 
	 */
    private CktEmbedder getEmbThatTakesFloatedToNative(
    		int numBitsBef, 
    		int targetBitPos,
    		TFControls trols)
    {
    	//starting state has all controls floated to top (low bit pos)
    	//and target sunk to bottom (highest bit pos)
    	int numBitsAft = _numBitsIn;  	
    	int[] bitMap = new int[numBitsBef];
     	boolean[] isP0Control = Globals.F_vec(numBitsAft);
    	boolean[] isP1Control = Globals.F_vec(numBitsAft);
    	int jIn, jOut ;
    	int c, numControls = trols.getNumControls();
    	
    	jIn = 0;
    	c = numControls -1;
    	for(jOut=0; jOut<_numBitsIn; jOut++){
    		if(c>=0 && trols.getBitPos(c)==jOut){
    			bitMap[jIn] = jOut;
    			jIn++;    			
    			c--;
    		}
    	}
    	Throw.If(jIn!=numControls, 
    			"jIn at this point should be numControls");
    	c= numControls -1;
    	for(jOut=0; jOut<_numBitsIn; jOut++){
    		if(c>=0 && trols.getBitPos(c)==jOut){
    			c--;
    		}else if(jOut==targetBitPos){
    			bitMap[numBitsBef-1] = jOut;
    		}else{
    			bitMap[jIn] = jOut;
    			jIn++;
    			if(jIn==numBitsBef)break;
    		}
    	}

  	
    	
		CktEmbedder emb = new CktEmbedder(
			numBitsBef,
			numBitsAft,
			bitMap,
			isP0Control,
			isP1Control );
		return emb;
	}
	
 }



c:\windows\desktop\quibbs1.4-pat-src\ExpandMultiCNots\src\MultiCNotExpanderApplet.java
************************************************************************
import java.awt.*;
import java.awt.event.*;

import javax.swing.*;
import javax.swing.border.TitledBorder;

/**
 * This class defines the GUI for the main and 
 * only window (Control Panel) of MultiCNot Expander.
 */
public class MultiCNotExpanderApplet extends JApplet{
	private JLabel 		_L_image;
	private JTextField	_TF_filePrefixIn;
	private JTextField	_TF_filePrefixOut;
	private JTextField 	_TF_numGitsIn;
	private JComboBox 	_CB_compiMode;
	private JButton		_B_doIt;
	private JTextField 	_TF_numNonGits;
	private JTextField 	_TF_numGitsOut;
	private JTextField	_TF_lenOfSEO;
//	private JTextField	_TF_error;
	/**
	 * 
	 */
	public void init(){
		java.net.URL iconURL = getClass().getResource("mcnotExp-logo.gif");
		_L_image = new JLabel(new ImageIcon(iconURL));
		_TF_filePrefixIn = new JTextField();
		_TF_filePrefixOut = new JTextField();
		_TF_numGitsIn = new JTextField();
		_CB_compiMode = new JComboBox(new String[]
		    {"Prod. of Toffolis", "Prod. of CNots"});
		_B_doIt = new JButton("Write Output Files");
		_TF_numNonGits = new JTextField();
			_TF_numNonGits.setEditable(false);
		_TF_numGitsOut = new JTextField();
			_TF_numGitsOut.setEditable(false);
		_TF_lenOfSEO = new JTextField();
			_TF_lenOfSEO.setEditable(false);
		
		JPanel panHeader = new JPanel(new BorderLayout(2, 2));//hgap, vgap
		panHeader.add(_L_image, BorderLayout.CENTER);
		panHeader.add(new JLabel(Globals.VERSION), BorderLayout.SOUTH);
		
		JPanel panIn = new JPanel(new GridLayout(4, 2));//rows, cols
		panIn.add(new JLabel("Prefix for Input Files"));
			panIn.add(_TF_filePrefixIn);
		panIn.add(new JLabel("Prefix for Output Files"));
			panIn.add(_TF_filePrefixOut);
		panIn.add(new JLabel("Number of Grounded Bits In"));
			panIn.add(_TF_numGitsIn);
		panIn.add(new JLabel("Compilation Mode"));
			panIn.add(_CB_compiMode);
		panIn.setBorder(new TitledBorder("Inputs"));
		
		JPanel panWriteFlow = new JPanel(new FlowLayout(FlowLayout.RIGHT));
		panWriteFlow.add(_B_doIt);

		JPanel panInPlus = new JPanel(new BorderLayout(2, 2));//hgap, vgap
		panInPlus.add(panHeader, BorderLayout.NORTH);
		panInPlus.add(panIn, BorderLayout.CENTER);
		panInPlus.add(panWriteFlow, BorderLayout.SOUTH);
		
		JPanel panOut = new JPanel(new GridLayout(3, 2));//rows, cols
		panOut.add(new JLabel("Number of Non-grounded Bits"));
			panOut.add(_TF_numNonGits);
		panOut.add(new JLabel("Number of Grounded Bits Out"));
			panOut.add(_TF_numGitsOut);
		panOut.add(new JLabel("Number of Elem. Ops. Out"));
			panOut.add(_TF_lenOfSEO);
		panOut.setBorder(new TitledBorder("Outputs"));
		
		setLayout(new BorderLayout(2, 2));//hgap, vgap
		add(panInPlus, BorderLayout.CENTER);
		add(panOut, BorderLayout.SOUTH);
		
		_B_doIt.addActionListener(new ButtonListener());
	}
	
	/**
	 *
	 */
	private class ButtonListener implements ActionListener{

		public void actionPerformed(ActionEvent eve) {

			String  filePrefixIn;
			String	filePrefixOut;
			int numGitsIn;
			int compiMode=-1; 
			
			try{
				if(	_TF_filePrefixIn.getText().length()==0 ||
					_TF_filePrefixOut.getText().length()==0)
				{ throw new Exception();}
				
				filePrefixIn = _TF_filePrefixIn.getText();
				filePrefixOut = _TF_filePrefixOut.getText();
				numGitsIn = Integer.parseInt(
						_TF_numGitsIn.getText());
				switch(_CB_compiMode.getSelectedIndex()){
					case(0):
						compiMode = MultiCNotExpander.TOFFOLIS;
						break;
					case(1):
						compiMode = MultiCNotExpander.CNOTS;
						break;
				}
				
				MultiCNotExpanderMain  m  =  new MultiCNotExpanderMain(
						filePrefixIn, 
						filePrefixOut,
						numGitsIn,
						compiMode);

				_TF_numNonGits.setText(String.format("%d", 
						m.getExpander().getNumNonGits()));
				_TF_numGitsOut.setText(String.format("%d", 
						m.getExpander().getNumGitsOut()));
				_TF_lenOfSEO.setText(String.format("%d", m.getLenOfSEO()));
				
			}
			catch(Exception ex){
				_TF_lenOfSEO.setText("");
				JOptionPane.showMessageDialog(null, 
						"MultiCNotExpander got BAD INPUT:\n" + ex.toString());
				return;
			}
		}		
	}
	/**
	 *
	 */
	public static void main(String[] args) {
	    
	    JFrame frame = new JFrame("MultiCNot Expander");

	    
	    MultiCNotExpanderApplet applet = new MultiCNotExpanderApplet();

	    frame.add(applet, BorderLayout.CENTER);

	    applet.init();

	    //frame.setLocationRelativeTo(null); // Center the frame
	    frame.setDefaultCloseOperation(JFrame.EXIT_ON_CLOSE);	    
	    frame.pack();//frame.setSize(400, 250);
	    frame.setVisible(true);
	  }


}




c:\windows\desktop\quibbs1.4-pat-src\ExpandMultiCNots\src\MultiCNotExpanderMain.java
************************************************************************
import java.io.*;

/**
 * This class's main() method is the applet sans gui.
 * The class MultiCNotExpander doesn't write a Log File
 * or count the number of elementary operations out. This one does.
 */
public class MultiCNotExpanderMain {	
	private MultiCNotExpander	_expander;
	private int		_lenOfSEO;
	/**
	 *
	 */
	public MultiCNotExpanderMain(
			String 	filePrefixIn,
			String 	filePrefixOut,
			int numGitsIn,
			int compiMode)
	{
		
		_expander = new MultiCNotExpander(
				filePrefixIn,
				filePrefixOut,
				numGitsIn,
				compiMode);

    	
    	SEO_countOnlyReader	reader = new SEO_countOnlyReader(
    	    filePrefixOut);
    	_lenOfSEO = reader.getLenOfSEO();
    	//System.out.println(reader);
    	
    	
    	PrintWriter   logOut = null;
    	try{
	        File  logFile = new File(filePrefixOut + "_log.txt");
	        logOut = new PrintWriter(logFile);
    	}
    	catch(FileNotFoundException ex){
    		System.out.println("\n" + ex.toString());
        }
    	logOut.println("Inputs:");
        logOut.println("Prefix for Input Files = " + filePrefixIn);
        logOut.println("Prefix for Output Files = " + filePrefixOut);
        logOut.println("Number of Grounded Bits In = " + numGitsIn);
        switch(compiMode){
	        case(MultiCNotExpander.TOFFOLIS):
	        	logOut.println("Compilation Mode = TOFFOLIS");
	        	break;
	        default:
	        	Throw.If(true, "unlisted compilation mode");
        }
        logOut.println(filePrefixIn + "_eng.txt");
        logOut.println(filePrefixIn + "_pic.txt");
        
        logOut.println("");
        logOut.println("Outputs:");
        logOut.println("Number of Non-grounded Bits = " + 
        		_expander.getNumNonGits());
        logOut.println("Number of Grounded Bits Out = " + 
        		_expander.getNumGitsOut());
        logOut.println("Number of Elem. Ops. Out = " + _lenOfSEO);
 //       logOut.printf("Error = %e\n", _error);
        logOut.println(filePrefixOut + "_eng.txt");
        logOut.println(filePrefixOut + "_pic.txt");
        logOut.println(filePrefixOut + "_log.txt");

        logOut.close();
   	
	}	
	/**
	 *
	 */
	public MultiCNotExpander  getExpander() {
		return _expander;
	}
	/**
	 *
	 */
	public int getLenOfSEO() {
		return _lenOfSEO;
	}
	/**
	 *
	 */
    public static void main(String[] args){
    	
//	   String 	filePrefixIn = "one_in";
//	   String 	filePrefixOut = "one_out";
	   String 	filePrefixIn = "all_in";
	   String 	filePrefixOut = "all_out";

	   int	numGitsIn = 1;
	   int compiMode = MultiCNotExpander.TOFFOLIS;
 	   
	   MultiCNotExpanderMain m = new MultiCNotExpanderMain(
			filePrefixIn, filePrefixOut, numGitsIn, compiMode);
	   
	   
	   SEO_readerMu	readerIn = new SEO_readerMu(
			   filePrefixIn,
			   m.getExpander().getNumBitsIn(),  
			   false); // useSparse
	   //System.out.println("Input");System.out.println(readerIn);
	   	   
	   SEO_readerMu	readerOut = new SEO_readerMu(
			   filePrefixOut,
			   m.getExpander().getNumBitsOut(), 
			   false); // useSparse
	   //System.out.println("Output");System.out.println(readerOut);

	   double error = 0.0;
	   int row, col;
	   int numNonGits = m.getExpander().getNumNonGits();
	   int numRows = 1<<numNonGits;
	   for(row=0; row<numRows; row++){
		   for(col=0; col<numRows; col++){
			   	error += Complex.abs(Complex.minus(
    					readerOut.getEntry(row,col), 
    					readerIn.getEntry(row,col)
    					));
		   }
	   }
    	
	   System.out.printf("Error = %e\n", error);

    }
}



c:\windows\desktop\quibbs1.4-pat-src\ExpandMultiCNots\src\MultiCNotOneLineSEO_writer.java
************************************************************************
import java.io.*;

/**
 * This class writes English and Picture files,
 * in the one line format
 * for a multi-CNOT with
 * 
 * control bits at 0, 1, 2 , ..., numControls-1, and
 * a target bit at numBits - 1 .
 * 
 * (hence numControls<=numBits-1)
 */


public class MultiCNotOneLineSEO_writer  extends SEO_writer{
	boolean[] 		_controlTypes;

	/**
	 * 
	 */	
	public MultiCNotOneLineSEO_writer(
	        String 			filePrefix, 
	        int 			numBits,
	        boolean[] 		controlTypes)
	{ 	
	 	
    	super(filePrefix, numBits);
    	
      	Throw.If(_numBits<2 , 
			"multiCNot must have at least 2 qubits (1 control, 1 target)");
 
     	Throw.If(controlTypes.length > (_numBits-1) , 
			"multiCNot must have numControls <= (numBits-1)");
		
    	_controlTypes = controlTypes;
    	
    	write();

        closeFiles();

	}
	/**
	 * 
	 */
    public MultiCNotOneLineSEO_writer(
		PrintWriter  	englishOut,
		PrintWriter  	pictureOut,
		Boolean 		doWrite,
		CktEmbedder 	emb,
	    boolean[] 		controlTypes)
    {
    	super(englishOut, pictureOut, emb);
    	//numBitsBef = _numBits
 
     	Throw.If(_numBits<2 , 
			"multiCNot must have at least 2 qubits (control, target)");
 
     	Throw.If(controlTypes.length > (_numBits-1) , 
			"multiCNot must have numControls <= (numBits-1)");


    	if(doWrite){write();}
    }
      	
		
	/**
	 * 
	 */
	public void write(){

		int targetBitPosition = _numBits -1;
		int numControls = _controlTypes.length;
		
		TFControls controls = new  TFControls(_numBits, numControls);
		int bitPos;
		for(int c=0; c<numControls; c++){
			bitPos = numControls-c-1;
			controls.setControl(c, bitPos , _controlTypes[bitPos]);
		}
		

		writeControlledOneBitGate(
				targetBitPosition,
				controls,
				new SigX());
	}
	
	/**
	 * 
	 */ 
   public static void main(String[] args){
	   
	   int numBits = 5;
	   boolean[] controlTypes ={true, true, false};
       
       new MultiCNotOneLineSEO_writer(
           "oneLine",// filePrefix, 
           numBits,
           controlTypes);
          
       
   }
}



c:\windows\desktop\quibbs1.4-pat-src\ExpandMultiCNots\src\MultiCNotTof1SEO_writer.java
************************************************************************
import java.io.*;

/**
 * Tof = Toffoli
 * This class writes English and Picture files,
 * in the Toffoli SEO compilation mode 
 * (an expansion in terms of Toffoli 
 * gates and CNOTs and 1-quibt gates),
 * for a multi-CNOT with
 * 
 * control bits at 0, 1, 2 , ..., numControls-1
 * the target bit at numBits - 1,
 * where numControls = numBits/2 (integer division!)
 * numControls >= 3, numBits >= 6
 * 
 * This class implements the algorithm for
 * expanding multiCNOTs in terms of Toffolis
 * given in the paper
 * Phys.Rev. A 1995(52)3457-3467 by Barenco et al
 * on page 3463
 */

public class MultiCNotTof1SEO_writer  extends SEO_writer{
	boolean[] 		_controlTypes;
	
	/**
	 * 
	 */
	public  MultiCNotTof1SEO_writer(
        String 			filePrefix, 
        int 			numBits,
        boolean[] 		controlTypes,
        GitsMonitor		gm)
	{ 	
	 	
    	super(filePrefix, numBits);
    	
    	Throw.If(_numBits<6 , 
			"multiCNot must have at least 6 qubits " +
			"(3 control, 1 target, 2 workSpace)");

    	Throw.If( controlTypes.length != _numBits/2, 
			"multiCNot must have numControls = _numBits/2");

    	_controlTypes = controlTypes;
    	_gm = gm;
    	
    	write();

        closeFiles();

	}
	/**
	 * 
	 */
    public  MultiCNotTof1SEO_writer(
		PrintWriter  	englishOut,
		PrintWriter  	pictureOut,
		Boolean 		doWrite,
		CktEmbedder 	emb,
	    boolean[] 		controlTypes,
	    GitsMonitor		gm)
    {
    	super(englishOut, pictureOut, emb);
    	//numBitsBef = _numBits
 
    	Throw.If(_numBits<6 , 
			"multiCNot must have at least 6 qubits " +
			"(3 control, 1 target, 2 workSpace)");

    	Throw.If( controlTypes.length != _numBits/2, 
			"multiCNot must have numControls = _numBits/2");
		
    	_controlTypes = controlTypes;
    	_gm = gm;


    	if(doWrite){write();}
    }
    /**
	 * 
	 */
	public void writeSmallerPeak(){
		
		int numControls = _numBits/2; //integer division!
		int workSpaceSize = _numBits - 1 - numControls;
		//example:
		//if numBits=9, numControls=4, workSpaceSize=4
		//if numBits=8, numControls=4, workSpaceSize=3

		TFControls  toffoliControls = new TFControls(_numBits, 2);
		TFControls  cNotControls = new TFControls(_numBits, 1);
		OneBitGate xx = new SigX();

		//right side (chain of Toffolis)
		int tarBitPos = _numBits - 2;
		int trolBitPosLow = numControls - 2;
		int trolBitPosHigh = trolBitPosLow + workSpaceSize;
		while(trolBitPosLow>0){
			toffoliControls.setControl(0, trolBitPosHigh, true);
			toffoliControls.setControl(1, trolBitPosLow, true);
			writeControlledOneBitGate(
					tarBitPos,
					toffoliControls,
					xx);
			tarBitPos--;
			trolBitPosLow--;
			trolBitPosHigh--;
		}

		//peak (always a CNOT)
		boolean evenNumBits = (_numBits%2==0?true:false);
		tarBitPos = (evenNumBits?numControls:numControls + 1);
		cNotControls.setControl(0, 0/*bitPos*/, true);
		writeControlledOneBitGate(
			tarBitPos,
			cNotControls,
			xx);

		//left side (chain of Toffolis)
		tarBitPos++;
		trolBitPosLow = 1;
		trolBitPosHigh = trolBitPosLow + workSpaceSize;
		while(tarBitPos< _numBits - 1){
			toffoliControls.setControl(0, trolBitPosHigh, true);
			toffoliControls.setControl(1, trolBitPosLow, true);
			writeControlledOneBitGate(
				tarBitPos,
				toffoliControls,
				xx);
			tarBitPos++;
			trolBitPosLow++;
			trolBitPosHigh++;
		}

	}


	/**
	 * 
	 */
	public void write(){
		int numControls = _numBits/2; //integer division!
		int workSpaceSize = _numBits - 1 - numControls;
		//example:
		//if numBits=9, numControls=4, workSpaceSize=4
		//if numBits=8, numControls=4, workSpaceSize=3

		int j;
		OneBitGate xx = new SigX();
		for(j=0; j<numControls; j++){
			if(_controlTypes[j]==false){
				writeOneBitGate(j, xx);
			}
		}
		

		TFControls  toffoliControls = new TFControls(_numBits, 2);
		int tarBitPos = _numBits - 1;
		int trolBitPosHigh = tarBitPos - 1;
		int trolBitPosLow = trolBitPosHigh - workSpaceSize;
		toffoliControls.setControl(0, trolBitPosHigh, true);
		toffoliControls.setControl(1, trolBitPosLow, true);

		writeControlledOneBitGate(
			tarBitPos,
			toffoliControls,
			xx);
		writeSmallerPeak();
		writeControlledOneBitGate(
			tarBitPos,
			toffoliControls,
			xx);	
		writeSmallerPeak();		
		
		for(j=0; j<numControls; j++){
			if(_controlTypes[j]==false){
				writeOneBitGate(j, xx);
			}
		}

	}
	/**
	 * 
	 */ 
   public static void main(String[] args){
	   String	filePrefix = "tof1";
	   int numBits = 8;
	   //checked 6,7,8
	   
	   int numControls = numBits/2;
//	   boolean[] controlTypes = new boolean[numControls];//default false
//	   boolean[] controlTypes = Globals.T_vec(numControls);
	   boolean[] controlTypes = Globals.F_vec(numControls);
	   controlTypes[0] = true;
	   controlTypes[1] = true;
       
       new MultiCNotTof1SEO_writer(
           filePrefix,
           numBits,
           controlTypes,
           new GitsMonitor(numBits, 0));
          
	  	
	  	MultiCNotUinMat   Uin = 
	  		new MultiCNotUinMat(numBits, controlTypes);
//	  	System.out.println(Uin);
	  	
    	SEO_readerMu	reader = new SEO_readerMu(
    	    filePrefix,
    	    numBits, 
    	    false); // useSparse
    	int lenOfSEO = reader.getLenOfSEO();
 //   	System.out.println(reader);
    	
    	double error = 0.0;
    	int row, col;
    	int numRows = 1<<numBits;
    	for(row=0; row<numRows; row++){
    		for(col=0; col<numRows; col++){
    			error += Complex.abs(Complex.minus(
    					Uin.getEntry(row,col), 
    					reader.getEntry(row,col)
    					));
    		}
    	}
    	
    	System.out.println("Number of Bits. = " + numBits);
        System.out.println("Number of Elem. Ops. = " + lenOfSEO);
        System.out.printf("Error = %e\n", error);
   	
	}
}



c:\windows\desktop\quibbs1.4-pat-src\ExpandMultiCNots\src\MultiCNotTof2SEO_writer.java
************************************************************************
import java.io.*;

/**
 * Tof = Toffoli
 * This class writes English and Picture files,
 * in the Toffoli SEO compilation mode 
 * (an expansion in terms of Toffoli 
 * gates and CNOTs and 1-quibt gates),
 * for a multi-CNOT with
 * 
 * control bits at 0, 1, 2 , ..., numControls-1
 * the target bit at numBits - 1,
 * where numControls = numBits-2
 * (hence 1 target, 1 workspace and rest controls)
 * numControls >= 3, numBits >= 5
 * 
 * This class implements the algorithm for
 * expanding multiCNOTs in terms of Toffolis
 * given in the paper
 * Phys.Rev. A 1995(52)3457-3467 by Barenco et al
 * on page 3463
 */

public class MultiCNotTof2SEO_writer  extends SEO_writer{
	boolean[] 		_controlTypes;
	
	/**
	 * 
	 */
	public  MultiCNotTof2SEO_writer(
        String 			filePrefix, 
        int 			numBits,
        boolean[] 		controlTypes,
        GitsMonitor		gm)
	{ 	
	 	
    	super(filePrefix, numBits);
    	
    	Throw.If(_numBits<5 , 
			"multiCNot must have at least 5 qubits " +
			"(3 control, 1 target, 1 workSpace)");

    	Throw.If( controlTypes.length != _numBits - 2, 
			"multiCNot must have numControls = _numBits - 2");

    	_controlTypes = controlTypes;
    	_gm = gm;
    	
    	write();

        closeFiles();

	}
	/**
	 * 
	 */
    public  MultiCNotTof2SEO_writer(
		PrintWriter  	englishOut,
		PrintWriter  	pictureOut,
		Boolean 		doWrite,
		CktEmbedder 	emb,
	    boolean[] 		controlTypes,
	    GitsMonitor		gm)
    {
    	super(englishOut, pictureOut, emb);
    	//numBitsBef = _numBits
 
    	Throw.If(_numBits<5 , 
			"multiCNot must have at least 5 qubits " +
			"(3 control, 1 target, 1 workSpace)");

    	Throw.If( controlTypes.length != _numBits - 2, 
			"multiCNot must have numControls = _numBits - 2");
		
    	_controlTypes = controlTypes;
    	_gm = gm;


    	if(doWrite){write();}
    }
	/**
	 * 
	 */
	public void writeSqrt(){
		
		int numBitsBef, numBitsAft, j;
		int[] bitMap;
		boolean[] isP0Control, isP1Control;
		CktEmbedder	preEmb;
		TFControls  toffoliControls = new TFControls(_numBits, 2);

		if((_numBits-1)/2==2){//2 controls			
			toffoliControls.setControl(0, 1/*bitPos*/, true);
			toffoliControls.setControl(1, 0/*bitPos*/, true);
			writeControlledOneBitGate(
				_numBits-2,//targetbitPos
				toffoliControls,
				new SigX());
		}else{//more than 2 controls
			//parameters for preEmb;
			numBitsBef = _numBits-1;
			numBitsAft = _numBits;
			bitMap = new  int[numBitsBef];
			for(j=0; j<numBitsBef; j++){
				bitMap[j] = j;
			}
			isP0Control = Globals.F_vec(numBitsAft);
			isP1Control = Globals.F_vec(numBitsAft);
			preEmb = new  CktEmbedder(
				numBitsBef,
				numBitsAft,
				bitMap,
				isP0Control,
				isP1Control );
			new MultiCNotTof1SEO_writer(
				_englishOut,
				_pictureOut,
				true,//doWrite,
				preEmb.getCompositeMapOfYouFollowedBy(_emb),
				Globals.T_vec(numBitsBef/2), //_controlTypes
				_gm
			);
		}

		if(_numBits/2==2){//2 controls
			toffoliControls.setControl(0, _numBits-2/*bitPos*/, true);
			toffoliControls.setControl(1, _numBits-3/*bitPos*/, true);
			writeControlledOneBitGate(
				_numBits-1,//targetbitPos
				toffoliControls,
				new SigX());			
		}else{//more than 2 controls
			//parameters for preEmb;
			numBitsBef = _numBits;
			numBitsAft = _numBits;
			bitMap = new  int[numBitsBef];
			for(j=0; j<_numBits-1; j++){
				bitMap[j] = _numBits - 2 - j;
			}
			bitMap[_numBits-1] = _numBits-1;
			isP0Control = Globals.F_vec(numBitsAft);
			isP1Control = Globals.F_vec(numBitsAft);
			preEmb = new  CktEmbedder(
				numBitsBef,
				numBitsAft,
				bitMap,
				isP0Control,
				isP1Control );
			new MultiCNotTof1SEO_writer(
				_englishOut,
				_pictureOut,
				true,//doWrite,
				preEmb.getCompositeMapOfYouFollowedBy(_emb),
				Globals.T_vec(numBitsBef/2), //_controlTypes
				_gm);
		}

		
		
	}
	/**
	 * 
	 */
	public void write(){
		int numControls = _numBits - 2;

		int j;
		OneBitGate xx = new SigX();
		for(j=0; j<numControls; j++){
			if(_controlTypes[j]==false){
				writeOneBitGate(j, xx);
			}
		}
		
		writeSqrt();
		writeSqrt();
		
		for(j=0; j<numControls; j++){
			if(_controlTypes[j]==false){
				writeOneBitGate(j, xx);
			}
		}

	}
	/**
	 * 
	 */ 
	public static void main(String[] args){
		String	filePrefix = "tof2";
		int numBits = 8;
		//checked 5,6,7,8
	   
		int numControls = numBits - 2;
//	   	boolean[] controlTypes = new boolean[numControls];//default false
//	   	boolean[] controlTypes = Globals.T_vec(numControls);
		boolean[] controlTypes = Globals.F_vec(numControls);
		controlTypes[0] = true;
		controlTypes[1] = true;
       
		new MultiCNotTof2SEO_writer(
           filePrefix,
           numBits,
           controlTypes,
           new GitsMonitor(numBits, 0));
          
	  	
		MultiCNotUinMat   Uin = 
	  		new MultiCNotUinMat(numBits, controlTypes);
//	  	System.out.println(Uin);
	  	
		SEO_readerMu	reader = new SEO_readerMu(
    	    filePrefix,
    	    numBits, 
    	    false); // useSparse
    	int lenOfSEO = reader.getLenOfSEO();
 //   	System.out.println(reader);

    	double error = 0.0;
    	int row, col;
    	int numRows = 1<<numBits;
    	for(row=0; row<numRows; row++){
    		for(col=0; col<numRows; col++){
    			error += Complex.abs(Complex.minus(
    					Uin.getEntry(row,col), 
    					reader.getEntry(row,col)
    					));
    		}
    	}
    	
    	System.out.println("Number of Bits. = " + numBits);
        System.out.println("Number of Elem. Ops. = " + lenOfSEO);
        System.out.printf("Error = %e\n", error);
   	
	}
}



c:\windows\desktop\quibbs1.4-pat-src\ExpandMultiCNots\src\MultiCNotUinMat.java
************************************************************************
/**
 * This class returns entries of a
 * multi-CNOT matrix which has
 * 
 * control bits at 0, 1, 2 , ..., numControls-1, and
 * a target bit at numBits - 1 .
 * 
 * (hence numControls<=numBits-1)
 */

public class MultiCNotUinMat {
    private int 		_numBits;
    private boolean[]  	_controlTypes;
	/**
	 * 
	 */
    public MultiCNotUinMat(int numBits, boolean[] controlTypes) {
    	
     	Throw.If(numBits<2 , 
			"multiCNot must have at least 2 qubits (1 control, 1 target)");
 
     	Throw.If(controlTypes.length > (numBits-1) , 
			"multiCNot must have numControls <= (numBits-1)");
   	
     	_numBits = numBits;
        _controlTypes = controlTypes;
    }
	/**
	  * 
	  */
	public String toString(){
       int numRows = 1<<_numBits;
       String output = "";
       output += "numRows = "+ numRows + '\n';
       int row, col;
       for(row=0; row<numRows; row++){
    	   for(col=0; col<numRows; col++){
    		   output += getEntry(row, col) + " ";
    	   }
    	   output += '\n';
       }
       return output;
   }
	/**
	 *
	 */
	public int getEntry(int row, int col) {
		
		int j;
		int numControls =_controlTypes.length;
		for(j=0; j<(_numBits-1); j++){
			if( ((col>>j)&1) != ((row>>j)&1) ){
				return 0;
			}
		}
		
		int rowBitLast = (row>>(_numBits-1))&1;
		int colBitLast = (col>>(_numBits-1))&1;
		int prod = 1;
		int factor;
		for(j=0; j<numControls; j++){
				factor = (col>>j)&1;
			if(_controlTypes[j]==false){
				factor = 1 - factor;
			}
			prod *= factor;	
		}
		if( rowBitLast != ((colBitLast + prod)%2) ){
			return 0;
		}
		
		return 1;
	}
	/**
	* 
	*/    
	public static void main(String[] args){
		
		int numBits = 4; boolean[] controlTypes = {true, true};
		//int numBits = 6; boolean[] controlTypes = {false, false, false};
		
		System.out.println("numBits = " + numBits);
		System.out.print("controlTypes = ");
		for(int j=controlTypes.length-1; j>=0; j--){
			System.out.print(j + (controlTypes[j]==true?"T":"F") + " ");
		}
		System.out.print("\n");
		MultiCNotUinMat mat = new MultiCNotUinMat(numBits, 
				controlTypes);
        System.out.println(mat.toString());
      
   }

}



c:\windows\desktop\quibbs1.4-pat-src\ExpandMultiCRots\src\MultiCRotExpander.java
************************************************************************
import java.io.*;

/**
 * If Op is a 1-qubit operation different from sig_x or a multipexor, 
 * this class replaces (Op with more than one controls) by
 * a product of multiCNots and two (Op with only one control).
 * 
 * Only line types remaining after this expander is applied
 * LOOP
 * NEXT
 * SWAP (numControls=0)
 * PHAS (numControls=0)
 * P0PH, P1PH (numControls<=1)
 * SIGX (numControls arbitrary)
 * SIGY, SIGZ (numControls=0)
 * HAD2 (numControls=0)
 * ROTX, ROTY, ROTZ, ROTN (numControls<=1)
 * MP_Y (numControls arbitrary)
 * 
 */
public class MultiCRotExpander extends ElemOpExpander{
       
    /**
     * 
     */
	MultiCRotExpander(
			String 	filePrefixIn,
			String 	filePrefixOut,
			int numGitsIn)
	{
		super(filePrefixIn, filePrefixOut, numGitsIn);
		
		try{
			openFiles();

			String lineName = "";
			while(_englishIn.hasNext()){
				lineName = _englishIn.next();
				if(lineName.equals("LOOP")){
					readWriteLOOP();
				}else if(lineName.equals("NEXT")){
					readWriteNEXT();
				}else if(lineName.equals("SWAP")){
					readWriteSWAP();				
				}else if(lineName.equals("PHAS")){
					readWritePHAS();
				}else if(lineName.equals("P0PH")){
					readWriteP_PH(0);
				}else if(lineName.equals("P1PH")){
					readWriteP_PH(1);
				}else if(lineName.equals("SIGX")|| lineName.equals("MP_Y") ){
					String	endOfEngLine = _englishIn.nextLine();
					_gm.note(lineName, endOfEngLine);
					echoEngAndPicLines(lineName + "\t" + endOfEngLine);
				}else if(lineName.equals("SIGY")){
					readWriteSigYZ(OneBitRot.Y_AXIS);
				}else if(lineName.equals("SIGZ")){
					readWriteSigYZ(OneBitRot.Z_AXIS);
				}else if(lineName.equals("HAD2")){
					readWriteHAD2();
				}else if(lineName.equals("ROTX")){
					readWriteROT(OneBitRot.X_AXIS);
				}else if(lineName.equals("ROTY")){
					readWriteROT(OneBitRot.Y_AXIS);
				}else if(lineName.equals("ROTZ")){
					readWriteROT(OneBitRot.Z_AXIS);
				}else if(lineName.equals("ROTN")){
					readWriteROTN();
				}else{
					Throw.If(true, "unsupported line name");
				}
					
			}
			closeFiles();
		}
		catch(FileNotFoundException ex){
			System.out.println("\n" + ex.toString());
		}
	}
     /**
	 * 
	 */
	public int getNumGitsOut(){
		//should not depend on _numBitsIn
		int numGitsOut = _numGitsIn;
		if(_numGitsIn<1){numGitsOut = 1;}
		return numGitsOut;		
	}
   /**
	 * 
	 */
    private void writeGenericOneBitGate(
    	int targetBitPos, TFControls trols, OneBitGate uGate)
    {
    	//writing
    	int numTrols = trols.getNumControls();
    	
    	SEO_writer 	wr = new SEO_writer(
        	_englishOut, _pictureOut, new CktEmbedder(getNumBitsOut()));
    	wr.setGitsMonitor(_gm);
        
        if(numTrols==0){
        	wr.writeOneBitGate(targetBitPos, uGate);
        }else{//numTrols>=1   		    		
    		if(numTrols==1){
    			wr.writeControlledOneBitGate(targetBitPos, trols, uGate);  
    		}else{//numTrols>=2
    			OneBitGate  xx = new SigX();
    			int workSpaceBitPos = trols.getWorkSpaceBitPos(targetBitPos);
    			_gm.checkIsGit(workSpaceBitPos);
    			TFControls uTrol = new TFControls(getNumBitsOut(), 1);  
	        	uTrol.setControl(0, workSpaceBitPos, true);
	        	wr.writeControlledOneBitGate(workSpaceBitPos, trols, xx);
	        	wr.writeControlledOneBitGate(targetBitPos, uTrol, uGate);
	        	wr.writeControlledOneBitGate(workSpaceBitPos, trols, xx);
    			_lineNumAdvance +=2;
    		}
	    }
    }
    /**
	 * 
	 */
    private void readWriteSWAP(){
    	//reading
    	readMeasurePictureIn();
    		//do this first to assure numBitsIn is calculated 
    		//and a GitsMonitor is attached to Expander's _gm
    	
        int targetBitPos1 = _englishIn.nextInt();
        int targetBitPos2 = _englishIn.nextInt();

        TFControls trols = new TFControls(
        	SEO_reader.readTFControls(_numBitsIn, _englishIn),
        	getNumBitsOut()-_numBitsIn);
        int numTrols = trols.getNumControls();
        
        //writing
        SEO_writer 	wr = new SEO_writer(
        	_englishOut, _pictureOut, new CktEmbedder(getNumBitsOut()));
        wr.setGitsMonitor(_gm);
        if(numTrols==0){
        	wr.writeBitSwap(targetBitPos1, targetBitPos2);
        }else{
        	
        	//<--->---@---@
        	//equals
        	//@---X---@---@
        	//X---@---@---@
        	//@---X---@---@
        	//which equals
        	//@---X
        	//X---@---@---@
        	//@---X
        	
        	OneBitGate xx = new SigX();
        	TFControls sideTrol = new TFControls(getNumBitsOut(), 1);
        	sideTrol.setControl(0, targetBitPos1/*bitPos*/, true);
        	
        	//add to trols a new true controls at targetBitPos2
        	//But remember, entries of bitPos array of TFControls must be
        	//in decreasing order
        	TFControls centerTrols = 
        		new TFControls(getNumBitsOut(), numTrols + 1);
        	int c, cNew;
        	int bitPosPrev, bitPos;
        	c = 0;
        	bitPosPrev = _numBitsIn + 5;
        	bitPos = trols.getBitPos(0);
        	for(cNew=0; cNew <= numTrols; cNew++){
        		if(bitPosPrev > targetBitPos2 && targetBitPos2>bitPos){
        			centerTrols.setControl(cNew, targetBitPos2, true);
        			bitPosPrev = targetBitPos2;
        		}else{
        			centerTrols.setControl(
        					cNew, bitPos, trols.getType(c));
        			bitPosPrev = bitPos;
        			c++;
        			if(c<numTrols){
        				bitPos = trols.getBitPos(c);
        			}else{
        				bitPos = -1;
        			}
        		}
        	}
        	
        	wr.writeControlledOneBitGate(targetBitPos2, sideTrol, xx);
        	wr.writeControlledOneBitGate(targetBitPos1, centerTrols, xx);
        	wr.writeControlledOneBitGate(targetBitPos2, sideTrol, xx);
        	_lineNumAdvance +=2;
        }
 	
    }
    /**
	 * 
	 */
    private void readWritePHAS(){
    	//reading
    	readMeasurePictureIn();
    		//do this first to assure numBitsIn is calculated
    		//and a GitsMonitor is attached to Expander's _gm
    	
    	double angleDeg = _englishIn.nextDouble();
    	double angleRad = angleDeg*Math.PI/180;
    	_englishIn.next();//skip "AT"
    	
    	_englishIn.nextInt();//skip targetBitPos, which is never used
    	
    	TFControls trols = new TFControls(
        	SEO_reader.readTFControls(_numBitsIn, _englishIn),
        	getNumBitsOut()-_numBitsIn);
		int numTrols = trols.getNumControls();
        
        //writing
        SEO_writer 	wr = new SEO_writer(
        	_englishOut, _pictureOut, new CktEmbedder(getNumBitsOut()));
        wr.setGitsMonitor(_gm);
           
        if(numTrols==0){
        	wr.writeGlobalPhaseFactor(angleRad);
        }else{//numTrols>=1
        	int uTarBitPos = trols.getBitPos(0);
        	OneBitGate 	uGate;
        	if(trols.getType(0)==true){
        		uGate = new OneBitP1PhaseFactor(angleRad);
        	}else{
        		uGate = new OneBitP0PhaseFactor(angleRad);
        	}
        	if(numTrols==1){
        		wr.writeOneBitGate(uTarBitPos, uGate);
        	}else{//numTrols>=2 
        		//red = reduced
    			TFControls redTrols = 
    				new TFControls(getNumBitsOut(), numTrols - 1);
    			int c;
	        	for(c=1; c<numTrols; c++){
	        		redTrols.setControl(
	        				c-1, trols.getBitPos(c), trols.getType(c));
	        	}
	        	writeGenericOneBitGate(uTarBitPos, redTrols, uGate);

	        }
        }
    }


    /**
	 * 
	 */
    private void readWriteP_PH(int type){
    	//reading
    	readMeasurePictureIn();
    		//do this first to assure numBitsIn is calculated
    		//and a GitsMonitor is attached to Expander's _gm
    	
    	double angleDeg = _englishIn.nextDouble();
    	double angleRad = angleDeg*Math.PI/180;
    	_englishIn.next();//skip "AT"
    	int targetBitPos = _englishIn.nextInt();
    	
    	TFControls trols = new TFControls(
        	SEO_reader.readTFControls(_numBitsIn, _englishIn),
        	getNumBitsOut()-_numBitsIn);
                    
    	OneBitGate 	uGate;
    	if(type==1){
    		uGate = new OneBitP1PhaseFactor(angleRad);
    	}else{
    		uGate = new OneBitP0PhaseFactor(angleRad);
    	}
    	
    	//writing
    	writeGenericOneBitGate(targetBitPos, trols, uGate);

    }
    /**
	 * 
	 */
    private void readWriteSigYZ(int sigmaAxis){
      	//reading
    	readMeasurePictureIn();
    		//do this first to assure numBitsIn is calculated
    		//and a GitsMonitor is attached to Expander's _gm
    	
    	_englishIn.next();//skip "AT"
        int targetBitPos = _englishIn.nextInt();
        
    	TFControls trols = new TFControls(
        	SEO_reader.readTFControls(_numBitsIn, _englishIn),
        	getNumBitsOut()-_numBitsIn);
        int numTrols = trols.getNumControls();

        
        //writing
        SEO_writer 	wr = new SEO_writer(
        	_englishOut, _pictureOut, new CktEmbedder(getNumBitsOut()));
        wr.setGitsMonitor(_gm);
        double piOver4 = Math.PI/4;
        if(sigmaAxis==OneBitRot.Y_AXIS){
        	if(numTrols==0){
        		wr.writeControlledOneBitGate(targetBitPos, trols, new SigY());
        	}else{
	        	wr.writeOneBitGate(targetBitPos, 
	        		new OneBitRot(piOver4, OneBitRot.Z_AXIS));
	        	wr.writeControlledOneBitGate(targetBitPos, trols, new SigX());
	        	wr.writeOneBitGate(targetBitPos, 
	        		new OneBitRot(-piOver4, OneBitRot.Z_AXIS));
	        	_lineNumAdvance +=2;
        	}
        }else if(sigmaAxis==OneBitRot.Z_AXIS){
        	if(numTrols==0){
        		wr.writeControlledOneBitGate(targetBitPos, trols, new SigZ());
        	}else{
	        	wr.writeOneBitGate(targetBitPos, 
	        		new OneBitRot(-piOver4, OneBitRot.Y_AXIS));
	        	wr.writeControlledOneBitGate(targetBitPos, trols, new SigX());
	        	wr.writeOneBitGate(targetBitPos, 
	        		new OneBitRot(piOver4, OneBitRot.Y_AXIS));
	        	_lineNumAdvance +=2;
        	}
        }
    	
    }
    /**
	 * 
	 */
    private void readWriteHAD2()
    {
      	//reading
    	readMeasurePictureIn();
    		//do this first to assure numBitsIn is calculated
    		//and a GitsMonitor is attached to Expander's _gm
    	
    	_englishIn.next();//skip "AT"
        int targetBitPos = _englishIn.nextInt();
        
    	TFControls trols = new TFControls(
        	SEO_reader.readTFControls(_numBitsIn, _englishIn),
        	getNumBitsOut()-_numBitsIn);
        int numTrols = trols.getNumControls();

    	//writing
    	
    	SEO_writer 	wr = new SEO_writer(
        	_englishOut, _pictureOut, new CktEmbedder(getNumBitsOut()));
    	wr.setGitsMonitor(_gm);
        
        if(numTrols==0){
        	wr.writeOneBitGate(targetBitPos, new OneBitHadamard());
        }else{//numTrols>=1
        	OneBitGate uGate = new OneBitRot(Math.PI/4, OneBitRot.Y_AXIS);
        	OneBitGate xx = new SigX();
        	
    		if(numTrols==1){
    			wr.writeControlledOneBitGate(targetBitPos, trols, xx);
    			wr.writeControlledOneBitGate(targetBitPos, trols, uGate);
    			_lineNumAdvance +=1;
    		}else{//numTrols>=2    			
    			int workSpaceBitPos = trols.getWorkSpaceBitPos(targetBitPos);		
     			_gm.checkIsGit(workSpaceBitPos);
    			TFControls uTrol = new TFControls(getNumBitsOut(), 1);  
	        	uTrol.setControl(0, workSpaceBitPos, true);
        		wr.writeControlledOneBitGate(workSpaceBitPos, trols, xx);
        		wr.writeControlledOneBitGate(targetBitPos, uTrol, xx);
        		wr.writeControlledOneBitGate(targetBitPos, uTrol, uGate);
        		wr.writeControlledOneBitGate(workSpaceBitPos, trols, xx);
    			_lineNumAdvance +=3;
    		}
	    }
    }
    /**
	 * 
	 */
    private void readWriteROT(int direction){
    	//reading
    	readMeasurePictureIn();
    		//do this first to assure numBitsIn is calculated
    		//and a GitsMonitor is attached to Expander's _gm
    	
    	double angleDeg = _englishIn.nextDouble();
    	double angleRad = angleDeg*Math.PI/180;
    	_englishIn.next();//skip "AT"
    	int targetBitPos = _englishIn.nextInt();
    	
    	TFControls trols = new TFControls(
        	SEO_reader.readTFControls(_numBitsIn, _englishIn),
        	getNumBitsOut()-_numBitsIn);
                    
    	OneBitGate 	uGate = new OneBitRot(angleRad, direction);
    	
    	//writing
    	writeGenericOneBitGate(targetBitPos, trols, uGate);

    }
    /**
	 * 
	 */
    private void readWriteROTN(){
    	//reading
    	readMeasurePictureIn();
    		//do this first to assure numBitsIn is calculated
    		//and a GitsMonitor is attached to Expander's _gm

    	double angleX_deg = _englishIn.nextDouble();
    	double angleY_deg = _englishIn.nextDouble();
    	double angleZ_deg = _englishIn.nextDouble();

    	double angleX_rad = angleX_deg*Math.PI/180;
    	double angleY_rad = angleY_deg*Math.PI/180;
    	double angleZ_rad = angleZ_deg*Math.PI/180;

    	_englishIn.next();//skip "AT"
    	int targetBitPos = _englishIn.nextInt();
    	
    	TFControls trols = new TFControls(
        	SEO_reader.readTFControls(_numBitsIn, _englishIn),
        	getNumBitsOut()-_numBitsIn);
                    
    	OneBitGate 	uGate = new OneBitRot(
    			angleX_rad, angleY_rad, angleZ_rad);
    	
    	//writing
    	writeGenericOneBitGate(targetBitPos, trols, uGate);

    }

}



c:\windows\desktop\quibbs1.4-pat-src\ExpandMultiCRots\src\MultiCRotExpanderMain.java
************************************************************************
import java.io.*;

/**
 * This class's main() method is the applet sans gui.
 * The class MultiCRotExpander doesn't write a Log File
 * or count the number of elementary operations out. This one does.
 */
public class MultiCRotExpanderMain {
	private MultiCRotExpander	_expander;
	private int		_lenOfSEO;
	/**
	 *
	 */
	public MultiCRotExpanderMain(
			String 	filePrefixIn,
			String 	filePrefixOut,
			int numGitsIn)
	{

		
		_expander = new MultiCRotExpander(
				filePrefixIn,
				filePrefixOut,
				numGitsIn);
    	
    	SEO_countOnlyReader	reader = new SEO_countOnlyReader(
    	    filePrefixOut);
    	_lenOfSEO = reader.getLenOfSEO();
    	//System.out.println(reader);
    	
    	
    	PrintWriter   logOut = null;
    	try{
	        File  logFile = new File(filePrefixOut + "_log.txt");
	        logOut = new PrintWriter(logFile);
    	}
    	catch(FileNotFoundException ex){
    		System.out.println("\n" + ex.toString());
        }
    	logOut.println("Inputs:");
        logOut.println("Prefix for Input Files = " + filePrefixIn);
        logOut.println("Prefix for Output Files = " + filePrefixOut);
        logOut.println("Number of Grounded Bits In = " + numGitsIn);
        logOut.println(filePrefixIn + "_eng.txt");
        logOut.println(filePrefixIn + "_pic.txt");
        
        logOut.println("");
        logOut.println("Outputs:");
        logOut.println("Number of Non-grounded Bits = " + 
        		getExpander().getNumNonGits());
        logOut.println("Number of Grounded Bits Out = " + 
        		getExpander().getNumGitsOut());
        logOut.println("Number of Elem. Ops. Out = " + _lenOfSEO);
 //       logOut.printf("Error = %e\n", _error);
        logOut.println(filePrefixOut + "_eng.txt");
        logOut.println(filePrefixOut + "_pic.txt");
        logOut.println(filePrefixOut + "_log.txt");

        logOut.close();
   	
	}	
	/**
	 *
	 */
	public MultiCRotExpander  getExpander() {
		return _expander;
	}
	/**
	 *
	 */
	public int getLenOfSEO() {
		return _lenOfSEO;
	}
	/**
	 *
	 */
    public static void main(String[] args){
    	
	   //String 	filePrefixIn = "one_in";
	   //String 	filePrefixOut = "one_out";
	   String 	filePrefixIn = "all_in";
	   String 	filePrefixOut = "all_out";

	   int	numGitsIn = 0;
 	   
	   MultiCRotExpanderMain m = new MultiCRotExpanderMain(
			filePrefixIn, filePrefixOut, numGitsIn);
	   
	   SEO_readerMu	readerIn = new SEO_readerMu(
			   filePrefixIn,
			   m.getExpander().getNumBitsIn(),  
			   false); // useSparse
	   //System.out.println("Input");System.out.println(readerIn);
	   	   
	   SEO_readerMu	readerOut = new SEO_readerMu(
			   filePrefixOut,
			   m.getExpander().getNumBitsOut(), 
			   false); // useSparse
	   //System.out.println("Output");System.out.println(readerOut);
	   

	   double error = 0.0;
	   int row, col;
	   int numNonGits = m.getExpander().getNumNonGits();
	   int numRows = 1<<numNonGits;
	   for(row=0; row<numRows; row++){
		   for(col=0; col<numRows; col++){
			   	error += Complex.abs(Complex.minus(
    					readerOut.getEntry(row,col), 
    					readerIn.getEntry(row,col)
    					));
		   }
	   }
    	
	   System.out.printf("Error = %e\n", error);

    }
}



c:\windows\desktop\quibbs1.4-pat-src\ExpandMultiplexors\src\MultiplexorExactSEO_writer.java
************************************************************************
import java.io.*;

/**
 * This class writes English and Picture files,
 * in the Exact SEO compilation mode 
 * (see arxiv:quant-ph/9902062 and arxiv:0706.0479)
 * for a multiplexor of the form
 * [ cc, ss]
 * [-ss, cc]
 * where cc and ss are diagonal matrices satisfying 
 * cc^2 + ss^2=1
 */

public class MultiplexorExactSEO_writer  extends SEO_writer{
    double[]  		_radAngles; //all internal angles in radians
    double[] 		_conjugateRadAngles;

	/**
	 * 
	 */	
	public MultiplexorExactSEO_writer(
	        String 		filePrefix, 
	        int 		numBits,  
	  	    double[]  	radAngles)//all internal angles in radians
	{ 	
	 	
    	super(filePrefix, numBits);
    	
    	Throw.If(_numBits<2 , 
			"multiplexor must have at least 2 qubits");

		
		Throw.If(radAngles.length != 1<<(_numBits-1), 
			"wrong  number of angles");		
		_radAngles = radAngles;

    	write();

        closeFiles();

	}
	/**
	 * 
	 */
    public MultiplexorExactSEO_writer(
		PrintWriter  englishOut,
		PrintWriter  pictureOut,
		Boolean 	doWrite,
		CktEmbedder emb,  
        double[] 	radAngles)
    {
    	super(englishOut, pictureOut, emb);
    	//numBitsBef = _numBits
 
    	Throw.If(_numBits<2 , 
		"multiplexor must have at least 2 qubits");
		
		Throw.If(radAngles.length != 1<<(_numBits-1), 
			"wrong  number of angles");		
		_radAngles = radAngles;

    	if(doWrite){write();}
    }
      	
		
	/**
	 * 
	 */
	public void write(boolean wantHermitian)
	{	
		//already checked _numBits>=2
		int	numControls = _numBits - 1;	
		_radAngles = Globals.limitedRadians(_radAngles);
		
		if(Globals.isZero(_radAngles)){
			return;
		}
	
		_conjugateRadAngles = HadamardTransform.of(numControls, _radAngles);

		int		numFactors = (1 << numControls);
		int		f=0;
		int		prevONbit, curONbit;//prev=previous, cur = current
		BitVector	curBitVec = new BitVector(numControls, 0);//start at zero
		BitVector	prevActiveBitVec = new BitVector(numControls, 0);
		BitVector	reducedBitVec = new BitVector(_numBits, 0);
			//one more bit than curBitVec and prevActiveBitVec	
		TFControls  trols = new TFControls(_numBits, 1);
		trols.setType(0, true);

		double normalization = Math.pow(Math.sqrt(2), numControls);
		while(f<numFactors){
			double	ang = 
				_conjugateRadAngles[curBitVec.getDecRep()]/normalization;
			if(Globals.isZero(ang)){
				//do nothing
			}else{
				//an active bvec is one for which ang is NOT zero		
				reducedBitVec.setDecRep( 
						curBitVec.getDecRep() ^ prevActiveBitVec.getDecRep());			
				prevONbit = numControls;
				curONbit = reducedBitVec.findONbitToMyRight(prevONbit);
				while(curONbit!=-1){				
					trols.setBitPos(0, curONbit);
					writeControlledOneBitGate(
				        numControls,//targetBitPosition,
				        trols,
				        new SigX());
					prevONbit = curONbit;
					curONbit = reducedBitVec.findONbitToMyRight(prevONbit);
				}
				writeOneBitGate(
					numControls, //targetBitPosition,
				    new OneBitRot(wantHermitian?-ang:ang, OneBitRot.Y_AXIS));			
				prevActiveBitVec.copy(curBitVec);
			}//zero angles if()	
			f++;	
			curBitVec.lazyAdvance(f);
		}//f loop
		
		//Don't forget the leftmost c-nots:
		//reducedBitVec and prevActiveBitVec don't have
		//the same length so can't just equate them.
		reducedBitVec.setDecRep(prevActiveBitVec.getDecRep());
		prevONbit = numControls;
		curONbit = reducedBitVec.findONbitToMyRight(prevONbit);
		while(curONbit!=-1){
			trols.setBitPos(0, curONbit);
			writeControlledOneBitGate(
		        numControls,//targetBitPosition,
		        trols,
		        new SigX());
			prevONbit = curONbit;
			curONbit = reducedBitVec.findONbitToMyRight(prevONbit);
		}
	
	}
	/**
	 * 
	 */
	public void write(){
		write(false);
	}
	/**
	 * 
	 */
	public void writeHermitian(){
		write(true);
    }

	
	/**
	 * 
	 */ 
	public static void main(String[] args){
		
		String	filePrefix = "exact";
		int numBits = 4;
		
		int numAngles = 1<<(numBits-1);
	  	double[]  radAngles = new  double[numAngles];
	  	for(int j=0; j<numAngles; j++){
	  		radAngles[j] = (Math.random() -.5)*23;
	  	}

	  	new MultiplexorExactSEO_writer(
	  			filePrefix, 
		        numBits,  
		  	    radAngles);
	  	
	  	
	  	MultiplexorUinMat   Uin = new MultiplexorUinMat(numBits, 
	  			new DoubleArray(radAngles));
	  	//System.out.println(Uin);
	  	
    	SEO_readerMu	reader = new SEO_readerMu(
    	    filePrefix,
    	    numBits, 
    	    false); // useSparse
    	int lenOfSEO = reader.getLenOfSEO();
    	//System.out.println(reader);
    	
    	double error = 0.0;
    	int row, col;
    	int numRows = 1<<numBits;
    	for(row=0; row<numRows; row++){
    		for(col=0; col<numRows; col++){
    			error += Complex.abs(Complex.minus(
    					Uin.getEntry(row,col), 
    					reader.getEntry(row,col)
    					));
    		}
    	}
    	
    	System.out.println("Number of Bits. = " + numBits);
        System.out.println("Number of Elem. Ops. = " + lenOfSEO);
        System.out.printf("Error = %e\n", error);
   	
	}
}



c:\windows\desktop\quibbs1.4-pat-src\ExpandMultiplexors\src\MultiplexorExpander.java
************************************************************************
import java.io.*;

/**
 * This class expands one line multiplexors
 * using various compilation modes
 */
public class MultiplexorExpander extends ElemOpExpander{

	private int _compiMode;
	private int _bitPrecision;
   
       
	public final static int 
	    EXACT_SEO=0, 
	    ORACULAR_APPROX=1,
	    SUZ_TROTTER_APPROX=2;//compilation modes
    /**
     * 
     */
	MultiplexorExpander(
			String 	filePrefixIn,
			String 	filePrefixOut,
			int numGitsIn,
			int compiMode,
			int bitPrecision)
	{
		super(filePrefixIn, filePrefixOut, numGitsIn);
		
		Throw.If(compiMode!=ORACULAR_APPROX && compiMode!=EXACT_SEO, 
		 	"Your choice of multiplexor compilation mode is not supported yet");
    	_compiMode = compiMode;
		_bitPrecision = bitPrecision;
				
		try{
			openFiles();

			String lineName = "";
			while(_englishIn.hasNext()){
				lineName = _englishIn.next();
				if(lineName.equals("LOOP")){
					readWriteLOOP();
				}else if(lineName.equals("NEXT")){
					readWriteNEXT();
				}else if(lineName.equals("MP_Y")){
					readWriteMP_Y(compiMode);
				}else{//not LOOP or NEXT or MP_Y
					String	endOfEngLine = _englishIn.nextLine();
					echoEngAndPicLines(lineName + "\t" + endOfEngLine);
					_gm.note(lineName, endOfEngLine);
				}
			}
			closeFiles();
		}
		catch(FileNotFoundException ex){
			System.out.println("\n" + ex.toString());
		}
	}
      /**
	 * 
	 */
	public int getNumGitsOut(){
		//should not depend on _numBitsIn
		int numGitsOut = _numGitsIn;
		if(_compiMode==ORACULAR_APPROX && _numGitsIn<_bitPrecision){
			numGitsOut = _bitPrecision;
		}
		return numGitsOut;		
	}
   /**
	 * 
	 */
    private void readWriteMP_Y(int compiMode){
    	
    	//reading
    	readMeasurePictureIn();
    		//do this first to assure numBitsIn is calculated
    		//and a GitsMonitor is attached to Expander's _gm
    	
    	_englishIn.next();//skip "AT"
        int targetBitPosition = _englishIn.nextInt();
        
        MultiControls trols = new MultiControls();
    	trols = SEO_reader.readMultiControls(getNumBitsOut(), _englishIn);
    	int numTrols = trols.getNumControls();
    	int numNonNegTrols = trols.getNumNonNegControls();

    	double[] angles = SEO_reader.readMP_Y_angles(_englishIn);
    	
    	//writing
    	//for emb below
    	int numBitsBef = numNonNegTrols + getNumGitsOut() + 1;
    	int numBitsAft = getNumBitsOut();
    	int[] bitMap = new int[numBitsBef];
    	boolean[] isP0Control = Globals.F_vec(numBitsAft);
    	boolean[] isP1Control = Globals.F_vec(numBitsAft);
    	int j;
    	for(j=0; j<numTrols; j++){
    		int trolType = trols.getType(j);
    		int bitPos =  trols.getBitPos(j);
    		if(trolType==MultiControls.P0_TYPE){
    			isP0Control[bitPos]=true;
    		}else if(trolType==MultiControls.P1_TYPE){
    			isP1Control[bitPos]=true;
    		}else if(trolType>=0){
    			bitMap[trolType]=bitPos;   			
    		}
    	}
    	bitMap[numNonNegTrols]=targetBitPosition;
    	for(j=numNonNegTrols + 1; j<numBitsBef; j++){
    		//sink to bottom of after pile
    		bitMap[j] = j + numBitsAft - numBitsBef;
    	}
    	
    	
    	CktEmbedder emb = new CktEmbedder(
    		numBitsBef,
			numBitsAft,
			bitMap,
			isP0Control,
			isP1Control );
    	int lineCountBef = SEO_writer.getLineCount();
    	switch(compiMode){
    		case(ORACULAR_APPROX):
		    	new MultiplexorOracularSEO_writer(
		    			_englishOut,
		    			_pictureOut,
		    			true,//doWrite
		    			emb,  
		    	        new DoubleArray(angles),
		    	  	    getNumGitsOut(),
		    	  	    _bitPrecision);
    			break;
    		case(EXACT_SEO):
    			new MultiplexorExactSEO_writer(
		    			_englishOut,
		    			_pictureOut,
		    			true,//doWrite
		    			emb,  
		    	        angles);
    			break;
    	}
    	_lineNumAdvance += SEO_writer.getLineCount() -lineCountBef -1;
  	
    }
	
 }



c:\windows\desktop\quibbs1.4-pat-src\ExpandMultiplexors\src\MultiplexorExpanderApplet.java
************************************************************************
import java.awt.*;
import java.awt.event.*;

import javax.swing.*;
import javax.swing.border.TitledBorder;

/**
 * This class defines the GUI for the main and 
 * only window (Control Panel) of Multiplexor Expander.
 */
public class MultiplexorExpanderApplet extends JApplet{
	private JLabel 		_L_image;
	private JTextField	_TF_filePrefixIn;
	private JTextField	_TF_filePrefixOut;
	private JTextField 	_TF_numGitsIn;
	private JComboBox 	_CB_compiMode;
	private JComboBox 	_CB_bitPrecision;
	private JButton		_B_doIt;
	private JTextField 	_TF_numNonGits;
	private JTextField 	_TF_numGitsOut;
	private JTextField	_TF_lenOfSEO;
//	private JTextField	_TF_error;
	/**
	 * 
	 */
	public void init(){
		java.net.URL iconURL = getClass().getResource("muxorExp-logo.gif");
		_L_image = new JLabel(new ImageIcon(iconURL));
		_TF_filePrefixIn = new JTextField();
		_TF_filePrefixOut = new JTextField();
		_TF_numGitsIn = new JTextField();
		_CB_compiMode = new JComboBox(new String[]
		    {"Exact SEO", "Oracular Approximation"});
		_CB_bitPrecision = new JComboBox(new String[]
		    {"1", "2", "3", "4", "5", "6", "7", "8"});
		_B_doIt = new JButton("Write Output Files");
		_TF_numNonGits = new JTextField();
			_TF_numNonGits.setEditable(false);
		_TF_numGitsOut = new JTextField();
			_TF_numGitsOut.setEditable(false);
		_TF_lenOfSEO = new JTextField();
			_TF_lenOfSEO.setEditable(false);
		
		JPanel panHeader = new JPanel(new BorderLayout(2, 2));//hgap, vgap
		panHeader.add(_L_image, BorderLayout.CENTER);
		panHeader.add(new JLabel(Globals.VERSION), BorderLayout.SOUTH);
		
		JPanel panIn = new JPanel(new GridLayout(5, 2));//rows, cols
		panIn.add(new JLabel("Prefix for Input Files"));
			panIn.add(_TF_filePrefixIn);
		panIn.add(new JLabel("Prefix for Output Files"));
			panIn.add(_TF_filePrefixOut);
		panIn.add(new JLabel("Number of Grounded Bits In"));
			panIn.add(_TF_numGitsIn);
		panIn.add(new JLabel("Compilation Mode"));
			panIn.add(_CB_compiMode);
		panIn.add(new JLabel("Bit Precision"));
			panIn.add(_CB_bitPrecision);
		panIn.setBorder(new TitledBorder("Inputs"));
		
		JPanel panWriteFlow = new JPanel(new FlowLayout(FlowLayout.RIGHT));
		panWriteFlow.add(_B_doIt);

		JPanel panInPlus = new JPanel(new BorderLayout(2, 2));//hgap, vgap
		panInPlus.add(panHeader, BorderLayout.NORTH);
		panInPlus.add(panIn, BorderLayout.CENTER);
		panInPlus.add(panWriteFlow, BorderLayout.SOUTH);
		
		JPanel panOut = new JPanel(new GridLayout(3, 2));//rows, cols
		panOut.add(new JLabel("Number of Non-grounded Bits"));
			panOut.add(_TF_numNonGits);
		panOut.add(new JLabel("Number of Grounded Bits Out"));
			panOut.add(_TF_numGitsOut);
		panOut.add(new JLabel("Number of Elem. Ops. Out"));
			panOut.add(_TF_lenOfSEO);
		panOut.setBorder(new TitledBorder("Outputs"));
		
		setLayout(new BorderLayout(2, 2));//hgap, vgap
		add(panInPlus, BorderLayout.CENTER);
		add(panOut, BorderLayout.SOUTH);
		
		_B_doIt.addActionListener(new ButtonListener());
	}
	
	/**
	 *
	 */
	private class ButtonListener implements ActionListener{

		public void actionPerformed(ActionEvent eve) {

			String  filePrefixIn;
			String	filePrefixOut;
			int numGitsIn;
			int compiMode=-1; 
			int bitPrecision;
			
			try{
				if(	_TF_filePrefixIn.getText().length()==0 ||
					_TF_filePrefixOut.getText().length()==0)
				{ throw new Exception();}
				
				filePrefixIn = _TF_filePrefixIn.getText();
				filePrefixOut = _TF_filePrefixOut.getText();
				numGitsIn = Integer.parseInt(
						_TF_numGitsIn.getText());
				switch(_CB_compiMode.getSelectedIndex()){
					case(0):
						compiMode = MultiplexorExpander.EXACT_SEO;
						break;
					case(1):
						compiMode = MultiplexorExpander.ORACULAR_APPROX;
						break;
				}
				bitPrecision =  _CB_bitPrecision.getSelectedIndex() + 1;								
				
				MultiplexorExpanderMain  m  =  new MultiplexorExpanderMain(
						filePrefixIn, 
						filePrefixOut,
						numGitsIn,
						compiMode, 
						bitPrecision);

				_TF_numNonGits.setText(String.format("%d", 
						m.getExpander().getNumNonGits()));
				_TF_numGitsOut.setText(String.format("%d", 
						m.getExpander().getNumGitsOut()));
				_TF_lenOfSEO.setText(String.format("%d", m.getLenOfSEO()));
				
			}
			catch(Exception ex){
				_TF_lenOfSEO.setText("");
				JOptionPane.showMessageDialog(null, 
						"MultiplexorExpander got BAD INPUT:\n" + ex.toString());
				return;
			}
		}		
	}
	/**
	 *
	 */
	public static void main(String[] args) {
	    
	    JFrame frame = new JFrame("Multiplexor Expander");

	    
	    MultiplexorExpanderApplet applet = new MultiplexorExpanderApplet();

	    frame.add(applet, BorderLayout.CENTER);

	    applet.init();

	    //frame.setLocationRelativeTo(null); // Center the frame
	    frame.setDefaultCloseOperation(JFrame.EXIT_ON_CLOSE);	    
	    frame.pack();//frame.setSize(400, 250);
	    frame.setVisible(true);
	  }


}




c:\windows\desktop\quibbs1.4-pat-src\ExpandMultiplexors\src\MultiplexorExpanderMain.java
************************************************************************
import java.io.*;

/**
 * This class's main() method is the applet sans gui.
 * The class MultiplexorExpander doesn't write a Log File
 * or count the number of elementary operations out. This one does.
 */
public class MultiplexorExpanderMain {
	private MultiplexorExpander	_expander;
	private int		_lenOfSEO;
	/**
	 *
	 */
	public MultiplexorExpanderMain(
			String 	filePrefixIn,
			String 	filePrefixOut,
			int numGitsIn,
			int compiMode,
			int bitPrecision)
	{
		
		_expander = new MultiplexorExpander(
				filePrefixIn,
				filePrefixOut,
				numGitsIn,
				compiMode,
				bitPrecision);
    	
    	SEO_countOnlyReader	reader = new SEO_countOnlyReader(
    	    filePrefixOut);
    	_lenOfSEO = reader.getLenOfSEO();
    	//System.out.println(reader);
    	
    	
    	PrintWriter   logOut = null;
    	try{
	        File  logFile = new File(filePrefixOut + "_log.txt");
	        logOut = new PrintWriter(logFile);
    	}
    	catch(FileNotFoundException ex){
    		System.out.println("\n" + ex.toString());
        }
    	logOut.println("Inputs:");
        logOut.println("Prefix for Input Files = " + filePrefixIn);
        logOut.println("Prefix for Output Files = " + filePrefixOut);
        logOut.println("Number of Grounded Bits In = " + numGitsIn);
        switch(compiMode){
	        case(MultiplexorExpander.EXACT_SEO):
	        	logOut.println("Compilation Mode = EXACT_SEO");
	        	break;	        
	        case(MultiplexorExpander.ORACULAR_APPROX):
	        	logOut.println("Compilation Mode = ORACULAR_APPROX");
	        	logOut.println("Bit Precision = " + bitPrecision);
	        	break;
	        default:
	        	Throw.If(true, "unlisted compilation mode");
        }
        logOut.println(filePrefixIn + "_eng.txt");
        logOut.println(filePrefixIn + "_pic.txt");
        
        logOut.println("");
        logOut.println("Outputs:");
        logOut.println("Number of Non-grounded Bits = " + 
        		_expander.getNumNonGits());
        logOut.println("Number of Grounded Bits Out = " + 
        		_expander.getNumGitsOut());
        logOut.println(filePrefixOut + "_eng.txt");
        logOut.println(filePrefixOut + "_pic.txt");
        logOut.println(filePrefixOut + "_log.txt");
        logOut.println("Number of Elem. Ops. Out= " + _lenOfSEO);
 //       logOut.printf("Error = %e\n", _error);
        logOut.close();
   	
	}	
	/**
	 *
	 */
	public MultiplexorExpander  getExpander() {
		return _expander;
	}
	/**
	 *
	 */
	public int getLenOfSEO() {
		return _lenOfSEO;
	}
	/**
	 *
	 */
    public static void main(String[] args){
    	
//	   String 	filePrefixIn = "one_in";
//	   String 	filePrefixOut = "one_out";
	   String 	filePrefixIn = "all_in";
	   String 	filePrefixOut = "all_out";
	   int numGitsIn = 0;
	   int compiMode = MultiplexorExpander.ORACULAR_APPROX;
	   //int compiMode = MultiplexorExpander.EXACT_SEO;
	   int bitPrecision = 3;
 	   
	   new MultiplexorExpanderMain(
			filePrefixIn,
			filePrefixOut,
			numGitsIn,
			compiMode,
			bitPrecision);
       
	   //can't call SEO_reader on in files.
	   //because SEO_reader doesn't know how to read MP_Y
    }
}



c:\windows\desktop\quibbs1.4-pat-src\ExpandMultiplexors\src\MultiplexorOneLineSEO_writer.java
************************************************************************
import java.io.*;

/**
 * This class writes English and Picture files,
 * in the one line format
 * for a multiplexor of the form 
 * [ cc, ss]
 * [-ss, cc]
 * where cc and ss are diagonal matrices satisfying 
 * cc^2 + ss^2=1
 */


public class MultiplexorOneLineSEO_writer  extends SEO_writer{
    DoubleArray  	_radAngles; //all internal angles in radians


	/**
	 * 
	 */	
	public MultiplexorOneLineSEO_writer(
	        String 			filePrefix, 
	        int 			numBits,  
	  	    DoubleArray  	radAngles)//all internal angles in radians

	{ 	
	 	
    	super(filePrefix, numBits);
    	
    	Throw.If(_numBits<2 , 
			"multiplexor must have at least 2 qubits");

		Throw.If(radAngles.length() != 1<<(_numBits-1), 
			"wrong  number of angles");		
		_radAngles = radAngles;

    	write();

        closeFiles();

	}
	/**
	 * 
	 */
    public MultiplexorOneLineSEO_writer(
		PrintWriter  	englishOut,
		PrintWriter  	pictureOut,
		Boolean 		doWrite,
		CktEmbedder 	emb,  
        DoubleArray 	radAngles)
    {
    	super(englishOut, pictureOut, emb);
    	//numBitsBef = _numBits
 
    	Throw.If(_numBits<2 , 
		"multiplexor must have at least 2 qubits");
	
		Throw.If(radAngles.length() != 1<<(_numBits-1), 
			"wrong  number of angles");		
		_radAngles = radAngles;

    	if(doWrite){write();}
    }
      	
		
	/**
	 * 
	 */
	public void write(boolean wantHermitian){

		int targetBitPosition = _numBits -1;
		
		MultiControls  controls = new  MultiControls(_numBits, _numBits-1);
		for(int c=0; c<_numBits-1; c++){
			controls.setControl(c, _numBits-c-2, _numBits-c-2);
		}

		writeControlledMultiplexorGate(
				targetBitPosition,
				controls,
				wantHermitian,//withMinus
				_radAngles);
	}
	/**
	 * 
	 */
	public void write(){
		write(false);
	}
	/**
	 * 
	 */
	public void writeHermitian(){
		write(true);
    }
	
	/**
	 * 
	 */ 
   public static void main(String[] args){
	   
	   int numBits = 4;
	   int numMultiControls = numBits -1;
 	   int numAngles = 1<<numMultiControls;
	   double[]  radAngles = new double[numAngles];
	   for(int j=0; j<numAngles; j++){
		   radAngles[j] = (Math.random() -.5)*23;
	   }
       
       new MultiplexorOneLineSEO_writer(
           "oneLine",// filePrefix, 
           numBits,
           new DoubleArray(radAngles));
                
   }
}



c:\windows\desktop\quibbs1.4-pat-src\ExpandMultiplexors\src\MultiplexorOracularSEO_writer.java
************************************************************************
import java.io.*;
/**
 * This class writes English and Picture files,
 * in the Oracular Approximation compilation mode
 * (see arxiv 0901.3851v2)
 * for a multiplexor of the form
 * [ cc, ss]
 * [-ss, cc]
 * where cc and ss are diagonal matrices satisfying 
 * cc^2 + ss^2=1
 */
public class MultiplexorOracularSEO_writer   extends SEO_writer{
 
    int				_numGits;
    int 			_bitPrecision;   
    DoubleArray  	_radAngles; //all internal angles in radians


	/**
	 * 
	 */	
	public MultiplexorOracularSEO_writer(
	        String 		filePrefix, 
	        int 		numBits,  
	  	    DoubleArray radAngles,//all internal angles in radians
	  	    int 		numGits,
	  	    int			bitPrecision)
	{ 	
	 	
    	super(filePrefix, numBits);    	
    	_numGits = numGits;
    	_bitPrecision = bitPrecision;

    	Throw.If(_numBits-_numGits<2 , 
			"multiplexor must have at least 1 multicontrol and 1 target");
    	Throw.If(bitPrecision>numGits, 
			"Insufficiently many grounded bits for requested bit precision");

		int numControls = _numBits - _numGits -1;		

		Throw.If(radAngles.length() != 1<<numControls, 
			"wrong  number of angles");		
		_radAngles = radAngles;

    	write();

        closeFiles();

	}
	/**
	 * 
	 */
    public MultiplexorOracularSEO_writer(
		PrintWriter  englishOut,
		PrintWriter  pictureOut,
		Boolean 	doWrite,
		CktEmbedder emb,  
        DoubleArray radAngles,//all internal angles in radians
  	    int 		numGits,
  	    int			bitPrecision)
    {
    	super(englishOut, pictureOut, emb);
    	//numBitsBef = _numBits
 
    	_numGits = numGits;
    	_bitPrecision = bitPrecision;

    	Throw.If(_numBits-_numGits<2 , 
			"multiplexor must have at least 1 multicontrol and 1 target");
    	Throw.If(bitPrecision>numGits, 
			"Insufficiently many grounded bits for requested bit precision");

		int numControls = _numBits - _numGits -1;		

		Throw.If(radAngles.length() != 1<<numControls, 
			"wrong  number of angles");		
		_radAngles = radAngles;

    	if(doWrite){write();}
    }
      	
		
	/**
	 * 
	 */
	public void write(boolean wantHermitian)
        {
    	
    		int numMultiControls = _numBits - _numGits -1;	
    		int numAngles = _radAngles.length();
    		
    		TFControls  centerControls = new TFControls(_numBits, 1);
        	TFControls  sideControls = 
        		new TFControls(_numBits, numMultiControls);
        	boolean[] boolAngles = new boolean [numAngles];
	        int k, b;
	        long x;
	        double fraction, ang;
	        int bitPos = numMultiControls;
        	for(k=1; k<=_bitPrecision; k++){
        		bitPos++;
        		centerControls.setControl(0, bitPos, true);      		
        		for(b=0; b<numAngles; b++){
        			fraction = Globals.between0and1(_radAngles.get(b)
        							/(2*Math.PI));
        			x = (long)(fraction*(1<<k));
        			boolAngles[b] = ((x%2)==1);
        		}
        		
        		writeOmega(bitPos, boolAngles, sideControls);
        		ang = 2*Math.PI/(1<<k);
        		writeControlledOneBitGate(
        		   numMultiControls,//targetBitPosition
        		   centerControls,
        		   new OneBitRot(wantHermitian?-ang:ang, OneBitRot.Y_AXIS));
        		writeOmega(bitPos, boolAngles, sideControls);
        		
        	}
        	
        }
	/**
	 * 
	 */
	public void write(){
		write(false);
	}
	/**
	 * 
	 */
	public void writeHermitian(){
		write(true);
    }

	/**
	 * 
	 */	
	private void writeOmega(int bitPos, 
			boolean[] boolAngles, TFControls sideControls){
		int numAngles = boolAngles.length;
		int numMultiControls = sideControls.getNumControls();
		int b,c;
		for(b=0; b<numAngles; b++){
			if(boolAngles[b]){
				for(c=0; c<numMultiControls; c++){
					sideControls.setControl(c,numMultiControls-c-1,
							((b>>(numMultiControls-c-1))&1)==1);
				}
        		writeControlledOneBitGate(
             		   bitPos,//target
             		   sideControls,
             		   new SigX());
			}
		}
	}
	/**
	 * 
	 */ 
	public static void main(String[] args){
		String	filePrefix = "orac";
		
 
	   int numMultiControls = 1;
	   int numGits = 6;
	   int bitPrecision = 6;
	   boolean noErrorAngles = false;

/*	   
 	   int numMultiControls = 3;
	   int numGits = 4;
	   int bitPrecision = 3;
	   boolean noErrorAngles = true;
*/	  

 


	   int numNonGits = numMultiControls + 1;
 	   int numBits = numNonGits + numGits;
 	   int numAngles = 1<<numMultiControls;
 	   double[]	radAngles = new double[numAngles];
 	   double 	twoPi = 2*Math.PI;
 	   int ranBit;
	   for(int j=0; j<numAngles; j++){
		   if(noErrorAngles){
			   radAngles[j] = 0;
			   for(int p=1; p<=bitPrecision; p++){
				   ranBit = (int)(2*Math.random());
				   radAngles[j] += (twoPi*ranBit)/(1<<p);
			   }
		   }else{
			   radAngles[j] = (Math.random() -.5)*23;
		   }
		   System.out.println("j, radAngles = " + j +", "+ radAngles[j]);
	   }

       new MultiplexorOracularSEO_writer(
           filePrefix, 
           numBits,
           new DoubleArray(radAngles),
           numGits,
	  	   bitPrecision);
       
 	  	MultiplexorUinMat   Uin = new MultiplexorUinMat(numNonGits, 
	  			new DoubleArray(radAngles));
	  	System.out.println("exact:");
	  	System.out.println(Uin);
	  	
    	SEO_readerMu	reader = new SEO_readerMu(
    	    filePrefix,
    	    numBits, 
    	    false); // useSparse
    	int lenOfSEO = reader.getLenOfSEO();
    	
    	System.out.println("approx:");
    	//System.out.println(reader);
        int r, c, max = 1<<numNonGits;
        String output="";
        for(r=0; r<max; r++){
            for(c=0; c<max; c++){
                output += reader.getEntry(r, c).re + " ";
            }
            output += '\n';
        }
        System.out.print(output);
   	
    	double error = 0.0;
    	int row, col;
    	int numRows = 1<<numNonGits;
    	for(row=0; row<numRows; row++){
    		for(col=0; col<numRows; col++){
    			error += Complex.abs(Complex.minus(
    					Uin.getEntry(row,col), 
    					reader.getEntry(row,col)
    					));
    		}
    	}
    	
    	System.out.println("Number of Bits. = " + numBits);
        System.out.println("Number of Elem. Ops. = " + lenOfSEO);
        System.out.printf("Error = %e\n", error);
   	
	}
}



c:\windows\desktop\quibbs1.4-pat-src\ExpandMultiplexors\src\MultiplexorUinMat.java
************************************************************************
/**
 * This class creates a new instance of 
 * the multiplexor matrix of the form
 * [ cc, ss]
 * [-ss, cc]
 * where cc and ss are diagonal matrices satisfying 
 * cc^2 + ss^2=1
 */

public class MultiplexorUinMat {
    private int _numBits;
    private double[][] _matrix;
	/**
	 * 
	 */
    public MultiplexorUinMat(int numBits, DoubleArray angles) {
    	
        Throw.If(numBits<1, "number of bits must be >= 1");                  
        _numBits = numBits;
        
		int numRows = 1<<numBits;
		int numAngles = 1<<(numBits-1);
		Throw.If(angles.length() != numAngles, 
			"wrong  number of angles");

        
        //_matrix automatically initialized to zero
        _matrix = new double[numRows][numRows];
        
        double cc, ss;
        int k;
        for(int j=0; j<numAngles; j++){
        	cc = Math.cos(angles.get(j));
        	ss = Math.sin(angles.get(j));
        	k = j + numAngles;
        	_matrix[j][j] = cc;
        	_matrix[k][k] = cc;
        	_matrix[j][k] = ss;
        	_matrix[k][j] = -ss;
        }
        
    }
	/**
	  * 
	  */
	public String toString(){
       int numRows = _matrix.length;
       String output = "";
       output += "numRows = "+ numRows + '\n';
       int row, col;
       for(row=0; row<numRows; row++){
    	   for(col=0; col<numRows; col++){
    		   output += _matrix[row][col] + " ";
    	   }
    	   output += '\n';
       }
       return output;
   }
	/**
	 *
	 */
	public double getEntry(int row, int col) {
		return _matrix[row][col];
	}
	/**
	* 
	*/    
	public static void main(String[] args){
		int numBits = 3;
		int numAngles = 1<<(numBits-1);
		double[]  angles = new  double[numAngles];
		for(int j=0; j<numAngles; j++){
			angles[j] = (Math.random() -.5)*23;
		}

		System.out.println("numBits = " + numBits);
		MultiplexorUinMat mat = new MultiplexorUinMat(numBits, 
				new DoubleArray(angles));
        System.out.println(mat.toString());
      
   }

}



c:\windows\desktop\quibbs1.4-pat-src\JNI-example\src\MathLib.java
************************************************************************

/**
 * MathLib declares native math routines to get around the slow StrictMath math
 * routines in JDK 1.4x
 * @author Jeff S Smith
 */
public class MathLib
{
    public static native double sin(double radians);
    public static native double cos(double radians);
    public static native double sqrt(double value);
    static 
    {
        System.loadLibrary("MathLib");
    }
    
    public static void main(String[] args) 
    {
        System.out.println("MathLib benchmark..." + new java.util.Date());
        double d = 0.5;
        for (int i=0; i < 10000000; i++)
        {
            d = (d * i) / 3.1415926;
            if(false){
	            d = Math.sin(d);
	            d = Math.cos(d);
	            d = Math.sqrt(d) * 3.1415926;
			}else{
	            d = MathLib.sin(d);
	            d = MathLib.cos(d);
	            d = MathLib.sqrt(d) * 3.1415926;
            }
        }
        
        System.out.println("Benchmark done. Time is " + new java.util.Date());
    }
}


c:\windows\desktop\quibbs1.4-pat-src\QAlgoCB_Net\src\CB_Net.java
************************************************************************
import java.util.*;
import java.io.*;

/**
 * CB_Net = Classical Bayesian Network
 * This class reads files called
 * states.txt, parents.txt and probs.txt
 * which together fully specify a classical Bayesian network.
 * The class can also calculate various 
 * quantities associated with the Bayesian net,
 * and write various files about the Bayesian net.
 */


public class CB_Net{
	private Node[] 			_nodes;
	private NamesList 		_nodeNamesList;
//	private int 			_numNits;//nit = node bit
	private Nit[] 			_nits;
	/**
	 * 
	 */		
	public CB_Net(
			String 	statesFileName,
			String 	parentsFileName)
	{//default uniform Prob matrix	
		readStatesFile(statesFileName);
		readParentsFile(parentsFileName);
		int numNodes = _nodes.length;
		int numRows, numCols;
		for(int j=0; j<numNodes; j++){
			numRows = _nodes[j].getNumStates();
			numCols = _nodes[j].getProbMatNumCols();
			_nodes[j].setProbMat(numRows, numCols);		
		}		
	}
	/**
	 * 
	 */	
	public CB_Net(
		String 	statesFileName,
		String 	parentsFileName, 
		String 	probsFileName)
	{		
		readStatesFile(statesFileName);
		readParentsFile(parentsFileName);
		readProbsFile(probsFileName);
	}
	/**
	 * 
	 */	
	private void setNodeMBlankets(){
		//markov blanket of focus node consists of:
		//(1)parents of focus node
		//(2)children of focus node
		//(3)other(non-focus node) parents of children (mates) of focus node
		int numNodes = _nodes.length;
		int numParents;
		int j, k;
		int nd, pa;
		Object[] blankets = new Object[numNodes];
		for(nd=0; nd<numNodes; nd++){
			blankets[nd] = new TreeSet<Integer>();
			numParents = _nodes[nd].getNumParents();
			for(j=0; j<numParents; j++){//adding parents
				pa = _nodes[nd].getParent(j);
				((TreeSet<Integer>)blankets[nd]).add(pa);
			}	
		}
		
		int ch, ma;
		for(ch=0; ch<numNodes; ch++){
			numParents = _nodes[ch].getNumParents();
			for(j=0; j<numParents; j++){//adding children
				nd = _nodes[ch].getParent(j);
				((TreeSet<Integer>)blankets[nd]).add(ch);
				for(k=0; k<numParents; k++){
					//adding mates (i.e., other parents of children)
					ma = _nodes[ch].getParent(k);
					if(ma!=nd){
						((TreeSet<Integer>)blankets[nd]).add(ma);
					}
				}
			}		
		}
		for(nd=0; nd<numNodes; nd++){
			Integer[] mb = ((TreeSet<Integer>)blankets[nd]).
				toArray(new Integer[0]);
			int len = mb.length;
			int[] blanket = new int[len];
			for( j=0; j<len; j++){			
				blanket[j] = mb[j];
			}
			_nodes[nd].setMBlanket(blanket);
		}
	}
	/**
	 * 
	 */		
	private void setNits(){
		int nd, numNodes = _nodes.length;
		int numNodeStates;
		int numOwnedNits, totalNits;
		
		totalNits = 0;
		for(nd=0; nd<numNodes; nd++){
			numNodeStates = _nodes[nd].getNumStates();
			numOwnedNits=0;
			_nodes[nd].setFirstOwnedNit(totalNits);
			while((1<<numOwnedNits)<numNodeStates){
				numOwnedNits++;
				totalNits++;
			}
			_nodes[nd].setNumOwnedNits(numOwnedNits);
		}
		int numNits = totalNits;
		
		_nits = new Nit[numNits];
		int ni, t;
		ni=0;
		for(nd=0; nd<numNodes; nd++){
			numOwnedNits = _nodes[nd].getNumOwnedNits();
			for(t=0; t<numOwnedNits; t++){
				_nits[ni] = new Nit(nd);
				ni++;
			}
		}
		
		for(ni=0; ni<numNits; ni++){
			setNitMBlanket(ni);
		}
		
	}	
	/**
	 * 
	 */		
	public void setNitMBlanket(int focusNit)	
	{		
		int 	ownerNode = _nits[focusNit].getOwnerNode();
		int 	blaNd, numBlanketNodes; 
		int 	blaNit, numBlanketNits;
		Node 	blanketNode;
		int[] 	nitBlanket;
		int 	numOwnedNits, firstOwnedNit;
		int 	t;

		numBlanketNodes =_nodes[ownerNode].getMBlanketSize();
		numBlanketNits=0;
		for(blaNd=0; blaNd<numBlanketNodes; blaNd++){
			blanketNode = _nodes[_nodes[ownerNode].getMBlanketNode(blaNd)];
			numBlanketNits += blanketNode.getNumOwnedNits();
		}
		//include in nit markov blanket, the other nits owned by owner node
		numBlanketNits += _nodes[ownerNode].getNumOwnedNits() - 1;
		nitBlanket = new int[numBlanketNits];
		
		blaNit = 0;
		numOwnedNits = _nodes[ownerNode].getNumOwnedNits();
		firstOwnedNit = _nodes[ownerNode].getFirstOwnedNit();
		for(t=0; t<numOwnedNits; t++){
			if(firstOwnedNit + t != focusNit){
				nitBlanket[blaNit] = firstOwnedNit + t;
				blaNit++;
			}
		}
		blaNit = numOwnedNits - 1;
		for(blaNd=0; blaNd<numBlanketNodes; blaNd++){
			blanketNode = _nodes[_nodes[ownerNode].getMBlanketNode(blaNd)];
			numOwnedNits = blanketNode.getNumOwnedNits();
			firstOwnedNit = blanketNode.getFirstOwnedNit();
			for(t=0; t<numOwnedNits; t++){
				nitBlanket[blaNit] = firstOwnedNit + t;
				blaNit++;
			}
		}
		Arrays.sort(nitBlanket);
		_nits[focusNit].setNitMBlanket(nitBlanket);
			
	}
	/**
	 * 
	 */	
	private void readStatesFile(String statesFileName)
	{
		String 	nodeName;
		ArrayList<String> nodeNames = new ArrayList<String>(100);
		ArrayList<String> stateNames = new ArrayList<String>(10);
		ArrayList<Node> nodes = new ArrayList<Node>(100);
		try{
			Scanner input = new Scanner(new File(statesFileName));
			while(input.hasNext("#")){
				input.next("#");//skip hash
				nodeName = input.next();
				nodeNames.add(nodeName);
				while(input.hasNext()&&!input.hasNext("#")){
					stateNames.add(input.next());					
				}
				nodes.add(
					new Node(nodeName, stateNames.toArray(new String[0])));
				stateNames.clear();			
			}
			input.close();
		}
		catch(FileNotFoundException ex){
			System.out.println("\n" + ex.toString());
		}
		
		int numNodes = nodes.size();
		_nodes = new Node[numNodes];
		for(int j=0; j<numNodes; j++){
			_nodes[j] = nodes.get(j);
		}
		_nodeNamesList = new NamesList(nodeNames.toArray(new String[0]));
	}
	/**
	 * 
	 */	
	private void readParentsFile(String parentsFileName)
	{	
		
		String	nodeName;
		ArrayList<Integer> parentsAL = new ArrayList<Integer>(20);
		int j, numParents, nodeFillNum = -1;
		int[] parents, parentDegens;
		try{
			Scanner input = new Scanner(new File(parentsFileName));
			while(input.hasNext("#")){
				nodeFillNum++;
				input.next("#");//skip hash
				nodeName = input.next();
				Throw.If(!nodeName.equals(_nodes[nodeFillNum].getName()),
				 	"While reading Parents File, " +
				 	"encountered the illegal focus node name:\n" +
				 	"\"" + nodeName + "\"\n" +
				 	"Note that focus node names " +
				 	"(i.e, strings immediately after a hash) " +
				 	"must be in the same order " +
				 	"in Parents File, States File, and Probs File.");
				while(input.hasNext()&&!input.hasNext("#")){
					parentsAL.add(_nodeNamesList.getFillNum(input.next()));
				}
				numParents = parentsAL.size();
				parents = new int[numParents];
				parentDegens = new int[numParents];
				for(j=0;j<numParents;j++){
					parents[j] = parentsAL.get(j);
					parentDegens[j] = _nodes[parents[j]].getNumStates();
				}				
				_nodes[nodeFillNum].setParents(parents);
				_nodes[nodeFillNum].setParentDegens(parentDegens);
				parentsAL.clear();
			}
			input.close();
		}
		catch(FileNotFoundException ex){
			System.out.println("\n" + ex.toString());
		}
		setNodeMBlankets();
		setNits();
	}
	/**
	 * 
	 */
	private void readProbsFile(String probsFileName){
			
		String	nodeName;
		int	row, numStates;
		int col, numParents;
		int[] 	colArray;
		double 	prob;
		int nodeFillNum = -1;
		try{
			Scanner input = new Scanner(new File(probsFileName));
			while(input.hasNext("#")){
				nodeFillNum++;
				input.next("#");//skip hash
				nodeName = input.next();
				Throw.If(!nodeName.equals(_nodes[nodeFillNum].getName()),
				 	"While reading Probs File, " +
				 	"encountered the illegal focus node name:\n" +
				 	"\"" + nodeName + "\"\n" +
				 	"Note that focus node names " +
				 	"(i.e, strings immediately after a hash) " +
				 	"must be in the same order " +
				 	"in Parents File, States File, and Probs File.");
				numStates = _nodes[nodeFillNum].getNumStates();
				Object[] probMat = new Object[numStates];
				for(int j=0; j<numStates; j++){
					probMat[j] = new ArrayList<IntDoublePair>(50);
				}
				numParents = _nodes[nodeFillNum].getNumParents();	
				colArray = new int[numParents];	
				while(input.hasNext()&&!input.hasNext("#")){
					row = _nodes[nodeFillNum].getStateNamesList().
						getFillNum(input.next());		
					for(int j=0; j<numParents; j++){
						colArray[j] = _nodes[_nodes[nodeFillNum].getParent(j)]
						   .getStateNamesList().getFillNum(input.next());
					}
					col = _nodes[nodeFillNum].getProbMatColNum(colArray);
					prob = Double.parseDouble(input.next()); 
					((ArrayList<IntDoublePair>)probMat[row]).add(
							new IntDoublePair(col, prob));
				}
				_nodes[nodeFillNum].setProbMat(probMat);
				for(int j=0; j<probMat.length; j++){
					((ArrayList<IntDoublePair>)probMat[j]).clear();
				}
			}
			input.close();
		}
		catch(FileNotFoundException ex){
			System.out.println("\n" + ex.toString());
		}
	}
	/**
	 * 
	 */
	public Node getNode(String nodeName){	
		return _nodes[_nodeNamesList.getFillNum(nodeName)];	
	}
	/**
	 * 
	 */
	public Node getNode(int nodeFillNum){	
		return _nodes[nodeFillNum];	
	}
	/**
	 * 
	 */
	public int getNumNodes(){
		return _nodes.length;
	}
	/**
	 * 
	 */
	public double getProb(int[] nodeStates)
	{	
		double prob;
		int nd, numNodes = _nodes.length;		
		int pa, numParents;
		int[] colArray;
		int col, row;
		
		prob = 1;
		for (nd=0; nd<numNodes; nd++){
			numParents = _nodes[nd].getNumParents();
			colArray = new int[numParents];
			for(pa=0; pa<numParents; pa++){
				colArray[pa] = nodeStates[_nodes[nd].getParent(pa)];
			}
			row = nodeStates[nd];
			col = _nodes[nd].getProbMatColNum(colArray);
			prob *= _nodes[nd].getProb(row, col);
		}
		return prob;
	}
	/**
	 * 
	 */
	public double getProb(boolean[] nitStates)
	{
		int[] nodeStates;
		try{
			nodeStates = getNodeStatesFromNitStates(nitStates);
		}
		catch(Exception_NitStateWithoutNodeState ex){
			return 0;
		}
		
		return getProb(nodeStates);
		
	}
	/**
	 * 
	 */
	public int[] getNodeStatesFromNitStates(boolean[] nitStates)
		throws Exception_NitStateWithoutNodeState
	{
		int nd, numNodes = _nodes.length;
		int numOwnedNits, firstOwnedNit;
		int t;
		int sum, coef;
		int[] nodeStates = new int[numNodes];
		
		for(nd=0; nd<numNodes; nd++){
			numOwnedNits = _nodes[nd].getNumOwnedNits();
			firstOwnedNit = _nodes[nd].getFirstOwnedNit();
			sum = 0;
			coef = 1;
			for(t=0; t<numOwnedNits; t++){
				sum += coef*(nitStates[firstOwnedNit + t]==false?0:1);
				coef *= 2;
			}
			if(sum>=_nodes[nd].getNumStates()){
				throw new Exception_NitStateWithoutNodeState();
			}
			nodeStates[nd] = sum;
		}
		return nodeStates;
		
	}
	/**
	 * 
	 */
	public boolean[] getNitStatesFromNodeStates(int[] nodeStates)
	{
		int nd, numNodes = _nodes.length;
		int numNits = _nits.length;
		int numOwnedNits, firstOwnedNit;
		int t;
		boolean[] nitStates = new boolean[numNits];
		
		int nodeState;
		for(nd=0; nd<numNodes; nd++){
			numOwnedNits = _nodes[nd].getNumOwnedNits();
			firstOwnedNit = _nodes[nd].getFirstOwnedNit();
			for(t=0; t<numOwnedNits; t++){
				nodeState = nodeStates[nd];
				nitStates[firstOwnedNit + t]= 
					((nodeState>>t)&1)==1?true:false;
			}
		}
		return nitStates;
		
	}
	/**
	 * 
	 */
	public double getProbOfOneNitGivenOthers(
		int focusNit, 
		boolean[] nitStates)
	{
		int ni, numNits = _nits.length;
		boolean[]  tempoNitStates = new boolean[numNits];
		double prob0, prob1, denom;

		for(ni=0; ni<numNits; ni++){
			tempoNitStates[ni] = nitStates[ni];
		}
		tempoNitStates[focusNit] = false;
		prob0 = getProb(tempoNitStates);
		tempoNitStates[focusNit] = true;
		prob1 = getProb(tempoNitStates);
		denom = prob0 + prob1;
		double ans;
		if(denom<1e-9){
			ans = (nitStates[focusNit]==false?1:0);
		}else{
			ans = (nitStates[focusNit]==false?prob0:prob1)/denom;
		}
		return ans;
	}
	/**
	 * 
	 */
	public double getM1_entry(
		boolean[] yNitStates,
		boolean[] xNitStates)
	{//entries of markov chain M_1(y|x)
		int ni, numNits = _nits.length;
		boolean[] tempoNitStates = new boolean[numNits];		
		for(ni=0; ni<numNits; ni++){
			tempoNitStates[ni] = xNitStates[ni];		
		}
		
		double prob = 1;
		for(ni=0; ni<numNits; ni++){
			tempoNitStates[ni] = yNitStates[ni];
			prob *= getProbOfOneNitGivenOthers(ni, tempoNitStates);
		}
		return prob;
	}
	/**
	 * 
	 */
	public double getM2_entry(
		boolean[] yNitStates,
		boolean[] xNitStates)
	{//entries of markov chain M_2(y|x)
		int ni, numNits = _nits.length;
		boolean[] tempoNitStates = new boolean[numNits];		
		for(ni=0; ni<numNits; ni++){
			tempoNitStates[ni] = yNitStates[ni];		
		}
		
		double prob = 1;
		for(ni=0; ni<numNits; ni++){
			prob *= getProbOfOneNitGivenOthers(ni, tempoNitStates);
			tempoNitStates[ni] = xNitStates[ni];
		}
		return prob;
	}
	
/*	
	//The following code can be used if you do not
	//want to use the Nit class.

	public int getNumNits(){
		return _numNits;
	}
	
	public int getNitOwnerNode(int nitFillNumber)
	{
		int nd=-1, numNodes = _nodes.length;
		int firstOwnedNit;
		while(nd<numNodes-1){
			nd++;
			firstOwnedNit = _nodes[nd].getFirstOwnedNit();
			if(firstOwnedNit > nitFillNumber){
				nd--;
				break;
			}
		}
		return nd;	
	}
	
	public int[] getNitMBlanket(int focusNit)	
	{		
		int 	ownerNode = getNitOwnerNode(focusNit);
		int 	blaNd, numBlanketNodes; 
		int 	blaNit, numBlanketNits;
		Node 	blanketNode;
		int[] 	nitBlanket;
		int 	numOwnedNits, firstOwnedNit;
		int 	t;

		numBlanketNodes =_nodes[ownerNode].getMBlanketSize();
		numBlanketNits=0;
		for(blaNd=0; blaNd<numBlanketNodes; blaNd++){
			blanketNode = _nodes[_nodes[ownerNode].getMBlanketNode(blaNd)];
			numBlanketNits += blanketNode.getNumOwnedNits();
		}
		//include in nit markov blanket, the other nits owned by owner node
		numBlanketNits += _nodes[ownerNode].getNumOwnedNits() - 1;
		nitBlanket = new int[numBlanketNits];
		
		blaNit = 0;
		numOwnedNits = _nodes[ownerNode].getNumOwnedNits();
		firstOwnedNit = _nodes[ownerNode].getFirstOwnedNit();
		for(t=0; t<numOwnedNits; t++){
			if(firstOwnedNit + t != focusNit){
				nitBlanket[blaNit] = firstOwnedNit + t;
				blaNit++;
			}
		}
		blaNit = numOwnedNits - 1;
		for(blaNd=0; blaNd<numBlanketNodes; blaNd++){
			blanketNode = _nodes[_nodes[ownerNode].getMBlanketNode(blaNd)];
			numOwnedNits = blanketNode.getNumOwnedNits();
			firstOwnedNit = blanketNode.getFirstOwnedNit();
			for(t=0; t<numOwnedNits; t++){
				nitBlanket[blaNit] = firstOwnedNit + t;
				blaNit++;
			}
		}
		Arrays.sort(nitBlanket);
		return nitBlanket;
			
	}
*/
	/**
	 * 
	 */	
	public int getNumNits(){
		return _nits.length;
	}

	public  Nit[]  getNits(){
		return _nits;
	}
	/**
	 * 
	 */
	public void writeStatesFile(String statesFileName){
		PrintWriter output = null;
	   	try{
	   		output = new PrintWriter(new File(statesFileName));
    	}
    	catch(FileNotFoundException ex){
    		System.out.println("\n" + ex.toString());
        }
 	
		int numNodes = _nodes.length;
		int numStates;
		int nd, st;
		for(nd=0; nd<numNodes; nd++){
			output.println("#\t" + _nodes[nd].getName());
			numStates = _nodes[nd].getNumStates();
			for(st=0; st<numStates; st++){
				output.println(_nodes[nd].getStateNamesList().getName(st));
			}			
		}		
		output.close();		
	}
	/**
	 * 
	 */
	public void writeWinBUGSFiles(
			String relPath,
			String netName){
		PrintWriter outBUGS = null;
	   	try{
	   		outBUGS = new PrintWriter(new File(relPath + 
	   				netName + "_BUGS.txt"));
    	}
    	catch(FileNotFoundException ex){
    		System.out.println("\n" + ex.toString());
        }
    	
    	//IMP: R, BUGS variable names cannot start with integer!!
    	//write model specification 
    	
       	outBUGS.println("model {");
       	
		int numNodes = _nodes.length;
		String nodeName = "";
		int numParents;
		int nd, pa;	
		String str = "";
		int coef;
		Node paNode;
		for(nd=0; nd<numNodes; nd++){
			nodeName = _nodes[nd].getName();
			outBUGS.print(
				"\t" + nodeName + " ~ " + "dcat(p_" + nodeName + "[");
			numParents = _nodes[nd].getNumParents();
			if(numParents!=0){
				outBUGS.print("input_" + nodeName + ", ");
			}
			outBUGS.println("])");
			/*quote from WinBUGS manual(version 14, page 16):
			a ~ dcat(p.a[1:2])
			b ~ dcat(p.b[1:2])
			c ~ dcat(p.c[1:2])
			d ~ dcat(p.d[a, b, c, 1:2]
			WinBUGS will not permit this, 
			and so the index must be explicitly calculated:
			d ~ dcat(p[k, 1:2])
			k <- 8 * (a - 1) + 4 * (b - 1) + c
			*/
			
			if(numParents!=0){	
				pa = 0;
				paNode = _nodes[_nodes[nd].getParent(pa)];
				str = paNode.getName();
				coef = paNode.getNumStates();
				pa++;
				while(pa<numParents){
					paNode = _nodes[_nodes[nd].getParent(pa)];
					str = coef + "*(" +
						paNode.getName() + 
						" - 1) + " + str;
					coef *= paNode.getNumStates();
					pa++;
				}
				outBUGS.println("\t\tinput_" + nodeName + " <- " + str);
			}			
		}
		outBUGS.println("}");
		outBUGS.close();

		PrintWriter outR = null;
	   	try{
	   		outR = new PrintWriter(new File(relPath,
	   				netName + "_R1.txt"));
    	}
    	catch(FileNotFoundException ex){
    		System.out.println("\n" + ex.toString());
        }
    	//load necessary library
    	outR.print("library(\"R2WinBUGS\")\n\n");
    	
    	outR.println("#set correct working directory");
    	outR.print(
    	"setwd(\"C:\\\\WINDOWS\\\\Desktop\\\\Backed_up\\\\R-results\")\n\n"
    	);
    			
    	

    	//define distributions of categorical nodes
		int numStates, numCols;
		int st, col;
		
		outR.print("#WinBUGS requires varying out-states first, but" +
		"\n#early versions of R package \"R2WinBUGS\" " +
		"have a bug that requires\n"+
		"#varying in-states first\n\n");

		boolean varyOutStatesFirst;
		for(int ordering=0; ordering<2; ordering++){
		varyOutStatesFirst=(ordering==0?false:true);
		outR.println("#define distributions of categorical nodes");
		if(varyOutStatesFirst){
			outR.println("#varying out-states first (WinBUGS convention)");
		}else{
			outR.println("#varying in-states first");
		}
		outR.println("data = list(");
		for(nd=0; nd<numNodes; nd++){
			numParents = _nodes[nd].getNumParents();
			nodeName = _nodes[nd].getName();
			if(numParents==0){
				outR.println("\tp_" + nodeName + " = c(");
			}else{
				outR.println("\tp_" + nodeName + 
						" = structure(.Data = c(");
			}
			numStates = _nodes[nd].getNumStates();
			numCols =  _nodes[nd].getProbMatNumCols();
			if(varyOutStatesFirst){
				for(col=0; col<numCols; col++){
					outR.print("\t\t");
					for(st=0; st<numStates; st++){
						outR.print(_nodes[nd].getProb(st, col));
						outR.print((col==numCols-1&&st==numStates-1)?"":",\t");
					}
					outR.print("\n");
				}
			}else{
				for(st=0; st<numStates; st++){
					outR.print("\t\t");
					for(col=0; col<numCols; col++){
						outR.print(_nodes[nd].getProb(st, col));
						outR.print((col==numCols-1&&st==numStates-1)?"":",\t");
					}
					outR.print("\n");
				}
			}
			if(numParents==0){
				outR.print("\t)");
			}else{
				outR.print("\t), .Dim = c("); 
				outR.print(numCols + "," + numStates);
				outR.print("))");
			}
			outR.print(nd==numNodes-1?"\n":",\n");
		}//nd loop
		outR.print(")\n\n");
		}//ordering 
		
		//define parameters and their inits
		//(assuming no observed nodes, so all nodes are parameters)
		outR.println("parameters = list(");
		for(nd=0; nd<numNodes; nd++){
			outR.print("\t\"" + _nodes[nd].getName() + "\"");
			outR.print(nd==numNodes-1?"":",\n");
		}
		outR.print("\n)\n\n");
		
		outR.println("#fixed inits");
		outR.print("inits = list(\n");
		for(int j=0;j<3;j++){
			outR.print("\tlist(");
			for(nd=0; nd<numNodes; nd++){
				outR.print(_nodes[nd].getName() + "=1");
				outR.print(nd==numNodes-1?"":",");
			}
			outR.print(j==2?")\n":"),\n");
		}
		outR.print(")\n\n");
		
		outR.println("#random inits");
		outR.println("#runif = random uniform (num samples, min, max)");
		outR.println("inits = function() list(");
		for(nd=0; nd<numNodes; nd++){
			outR.print("\t" + _nodes[nd].getName() +
					" = 1 + trunc(runif(1, 0, " +
					_nodes[nd].getNumStates() + "))");
			outR.print(nd==numNodes-1?"":",\n");
		}
		outR.print("\n)\n\n");
		
		//bugs() calls
		outR.println("binSize = 50");
		outR.println("numBins = 50");
		outR.println("numSam = binSize*numBins");
		outR.println("bugOut = bugs(\n" +
			"\tdata, inits, parameters,\n" +
			"\t\"" + netName + "_BUGS.txt\",\n" +
			"\tn.chains=3,\n\tn.iter=numSam,\n" +
			"\tn.thin=1,\n\tn.burnin=0,\n" +
			"\tcodaPkg=TRUE,\n\t#codaPkg=FALSE,\n" +
			"\tdebug=TRUE,\n" +
		    "\tDIC=FALSE)  #no nodes are observed so DIC is undefined"
		);
		
		outR.close();

	}
	/**
	 * 
	 */
	public  void writeParentsFile(String parentsFileName){
		PrintWriter output = null;
	   	try{
	   		output = new PrintWriter(new File(parentsFileName));
    	}
    	catch(FileNotFoundException ex){
    		System.out.println("\n" + ex.toString());
        }
 	
		int numNodes = _nodes.length;
		int numParents;
		int nd, pa;
		for(nd=0; nd<numNodes; nd++){
			output.println("#\t" + _nodes[nd].getName());
			numParents = _nodes[nd].getNumParents();
			for(pa=0; pa<numParents; pa++){
				output.println(_nodes[_nodes[nd].getParent(pa)].getName());
			}	
		}		
		output.close();
	}		
	/**
	 * 
	 */
	public  void writeProbsFileVaryingOutStatesFirst(String probsFileName){
		//probMatrix(outState|inState)
		
		PrintWriter output = null;
	   	try{
	   		output = new PrintWriter(new File(probsFileName));
    	}
    	catch(FileNotFoundException ex){
    		System.out.println("\n" + ex.toString());
        }
 	
		int numNodes = _nodes.length;
		int numStates, numCols, numParents;
		int nd, st, col, pa;
		int[] colArray;
		double prob;
		for(nd=0; nd<numNodes; nd++){
			output.println("#\t" + _nodes[nd].getName());
			numStates = _nodes[nd].getNumStates();
			numCols =  _nodes[nd].getProbMatNumCols();
			numParents = _nodes[nd].getNumParents();
			for(col=0; col<numCols; col++){
				colArray = _nodes[nd].getProbMatColArray(col);
				for(st=0; st<numStates; st++){
					prob = _nodes[nd].getProb(st, col);
					if(prob>1e-9){
						output.print(
							_nodes[nd].getStateNamesList().getName(st));
						for(pa=0; pa<numParents; pa++){
							output.print("\t" +
								_nodes[_nodes[nd].getParent(pa)].
								getStateNamesList().getName(colArray[pa]));
						}
						output.println("\t" + prob);
					}
				}						
			}
		}		
		output.close();
	}
	/**
	 * 
	 */
	public  void writeProbsFileVaryingInStatesFirst(String probsFileName){
		//probMatrix(outState|inState)
		
		PrintWriter output = null;
	   	try{
	   		output = new PrintWriter(new File(probsFileName));
    	}
    	catch(FileNotFoundException ex){
    		System.out.println("\n" + ex.toString());
        }
 	
		int numNodes = _nodes.length;
		int numStates, lenRaggedRow, numParents;
		int nd, st, rcol, pa;
		int[] colArray;
		int[] intsOfRow;
		double[] doublesOfRow;
		double prob;
		for(nd=0; nd<numNodes; nd++){
			output.println("#\t" + _nodes[nd].getName());
			numStates = _nodes[nd].getNumStates();
			numParents = _nodes[nd].getNumParents();
			for(st=0; st<numStates; st++){
				intsOfRow = _nodes[nd].getProbMatIntsOfRow(st);
				doublesOfRow = _nodes[nd].getProbMatDoublesOfRow(st);
				lenRaggedRow = intsOfRow.length;
				for(rcol=0; rcol<lenRaggedRow; rcol++){
					output.print(_nodes[nd].getStateNamesList().getName(st));
					colArray = _nodes[nd].getProbMatColArray(intsOfRow[rcol]);			
					prob = doublesOfRow[rcol];
					for(pa=0; pa<numParents; pa++){
						output.print("\t" +
							_nodes[_nodes[nd].getParent(pa)].
							getStateNamesList().getName(colArray[pa]));
					}
					output.println("\t" + prob);
				}						
			}
		}		
		output.close();
	}
	/**
	 * 
	 */
	public  void writeProbsFile(
			String 	probsFileName,		//output file
			boolean varyInStatesFirst) //true here is faster
	{		
		if(varyInStatesFirst){
			writeProbsFileVaryingInStatesFirst(probsFileName);
		}else{
			writeProbsFileVaryingOutStatesFirst(probsFileName);
		}
	}
	/**
	 * 
	 */
	public  void writeMBlanketsFile(String blanketsFileName){
		PrintWriter output = null;
	   	try{
	   		output = new PrintWriter(new File(blanketsFileName));
    	}
    	catch(FileNotFoundException ex){
    		System.out.println("\n" + ex.toString());
        }
 	
		int j, numNodes = _nodes.length;
		int k, blanketSize;
		for(j=0; j<numNodes; j++){
			output.println("#\t" + _nodes[j].getName());
			blanketSize = _nodes[j].getMBlanketSize();
			for(k=0; k<blanketSize; k++){
				output.println(_nodes[_nodes[j].getMBlanketNode(k)].getName());
			}		
		}
		output.close();
	}
	/**
	 * 
	 */
	public  void writeNitsFile(String nitsFileName){
		PrintWriter output = null;
	   	try{
	   		output = new PrintWriter(new File(nitsFileName));
    	}
    	catch(FileNotFoundException ex){
    		System.out.println("\n" + ex.toString());
        }	
    	int ni, numNits = _nits.length;
    	int bla, nitBlanketSize;
    	int[] nitBlanket;
    	for(ni=0; ni<numNits; ni++){
    		output.println("#\t" + ni);
    		output.println("ownerNode: " + 
    			getNode(_nits[ni].getOwnerNode()).getName());
    		output.print("nit blanket: ");
    		nitBlanket = _nits[ni].getNitMBlanket();
    		nitBlanketSize = nitBlanket.length;
    		for(bla=0; bla<nitBlanketSize; bla++){
    			output.print("(" + nitBlanket[bla] + " in " +
    				getNode(_nits[nitBlanket[bla]].getOwnerNode()).getName() 
    				+ ")");	
    		}
    		output.print("\n");
    	}

		output.close();
	}
	/**
	 * 
	 */
	public String[] nodeStatesArrayToStrings(int[] nodeStates){
		int nd, numNodes = _nodes.length;
		int	nodeState;
		int t, numOwnedNits, firstOwnedNit;	
		String[] strArray = new String[numNodes];
		String str="";
		boolean[] nitStates = getNitStatesFromNodeStates(nodeStates);
		for(nd=0; nd<numNodes; nd++ ){
			nodeState = nodeStates[nd];
			numOwnedNits = _nodes[nd].getNumOwnedNits();
			firstOwnedNit = _nodes[nd].getFirstOwnedNit();
			str = _nodes[nd].getName() + ":\t" + 
				_nodes[nd].getStateNamesList().getName(nodeState) +
				"(";
			for(t=numOwnedNits-1; t>=0; t--){
				str +=(nitStates[firstOwnedNit + t]==false?0:1);			
			}
			str += ")" + nodeState;	
			strArray[nd] = new String(str);
		}
		return strArray;	
	}
	/**
	 * 
	 */
	public void checkNodeStatesArray(int[] nodeStates){
		int j, numNodes = _nodes.length;
		int	numStates;
		Throw.If(nodeStates.length!=numNodes,
			"bad nodeStates: wrong number of nodes");
		for(j=0; j<numNodes; j++ ){
			numStates = _nodes[j].getNumStates();
			Throw.If(nodeStates[j]<0 || nodeStates[j]>=numStates,
				"bad nodeStates: out of range state for a node");
		}	
	}
	/**
	 * 
	 */
	public int[] getRandomNodeStatesArray(){
		int j, numNodes = _nodes.length;
		int[] nodeStates = new int[numNodes];
		int numStates;
		for(j=0; j<numNodes; j++ ){
			numStates = _nodes[j].getNumStates();
			nodeStates[j] =(int)( Math.random()*numStates);
		}	
		return nodeStates;
	}
	/**
	 * 
	 */
	public class Exception_NitStateWithoutNodeState extends Exception{}
	/**
	 * 
	 */
	public static void main(String[] args){
		
		//String 	netName = "2nodes";
		//String 	netName = "3nodes";
		//String 	netName = "4nodeFullyConnected";
		//String 	netName = "Asia";
		//String 	netName = "Tree4Level";
		String 	netName = "net9-2";

		String 	relPath = "../Quibbs/" + netName + "/";
		String 	statesFileName = "states.txt";
		String 	parentsFileName = "parents.txt";
		
		CB_Net  net;
		int test = 3;

		switch(test){
			case 1:
				net = new CB_Net(relPath + statesFileName, 
						relPath + parentsFileName);
				net.writeProbsFile(netName + "/" + "probsT.txt", 
					true);			//varyInStatesFirst		
		
				net.writeProbsFile(netName + "/" + "probsF.txt", 
					false);			//varyInStatesFirst
				net.writeMBlanketsFile(netName + "/" + "blankets.txt");
				net.writeNitsFile(netName + "/" + "nits.txt");
				break;
			case 2:
				net = new CB_Net(relPath + statesFileName, 
						relPath + parentsFileName,
						relPath + "probs.txt");
				net.writeStatesFile(netName + "/" + "states1.txt"); 
				net.writeParentsFile(netName + "/" + "parents1.txt"); 
				net.writeProbsFile(netName + "/" + "probs1T.txt",
									 true);//varyInStatesFirst);
				net.writeProbsFile(netName + "/" + "probs1F.txt",
									 false);//varyInStatesFirst
				break;
			case 3:
				net = new CB_Net(relPath + statesFileName, 
						relPath + parentsFileName,
						relPath + "probs.txt");
				net.writeWinBUGSFiles("WinBUGSFiles/", netName);
		}
		
	}

}


c:\windows\desktop\quibbs1.4-pat-src\QAlgoCB_Net\src\CB_NetQEmb.java
************************************************************************
/**
 * CB_NetQEmb = classical Bayesian net q-Embedding
 * This class outputs the multiplexor angles
 * used to construct a quantum embedding.
 * Its main input is a Bayesian net.
 */
public class CB_NetQEmb extends QEmb{
//	protected	int				_numColBits;
	private DoubleArray[]  	_radAngles1;//in radians, for Markov chain M_1
	private DoubleArray[]  	_radAngles2;//in radians, for Markov chain M_2
	boolean _usingEffiMeth;//using efficient method
	
	/**
	 * 
	 */
	public CB_NetQEmb(CB_Net net, boolean usingEffiMeth){
		
		_usingEffiMeth = usingEffiMeth;
		if(usingEffiMeth){
			_numColBits = net.getNumNits();
			_radAngles1 =  new  DoubleArray [_numColBits];
			_radAngles2 =  new  DoubleArray [_numColBits];
			int j;
			for(j=0; j < _numColBits; j++){//j is numRowBits
				_radAngles1[j] = new EffiDoubleArray(j, net, 1);
				_radAngles2[j] = new EffiDoubleArray(j, net, 2);
			}			
		}else{
			//this choice is more inefficient.
			//It is only used for testing.
			_numColBits = net.getNumNits();
			int numCols  = 1<<_numColBits;
	
			double[][]  probMat1 = new double[numCols][numCols];
			double[][]  probMat2 = new double[numCols][numCols];
			int row, col;
			boolean[] rowArray, colArray;
			for(col=0; col<numCols; col++){
				colArray = Globals.boolArrayFromInt(col, _numColBits);
				for(row=0; row<numCols; row++){
					rowArray = Globals.boolArrayFromInt(row, _numColBits);
					probMat1[row][col] = 
						net.getM1_entry(rowArray, colArray); 
					probMat2[row][col] = 
						net.getM2_entry(rowArray, colArray); 			
				}			
			}
			ProbMatrices.checkColsAddToOne(probMat1);
			ProbMatrices.checkColsAddToOne(probMat2);
			_radAngles1 = buildAngleArraysFromProbMat(probMat1);
			_radAngles2 = buildAngleArraysFromProbMat(probMat2);
		}
		
	}
	/**
	 * 
	 */
	public boolean usingEffiMeth(){
		return _usingEffiMeth;
	}
	/**
	 * 
	 */
	public double getAngle1(int numRowBits, int  flatIndex){
		Throw.If(numRowBits >=  _numColBits, "too many row bits");
		Throw.If(flatIndex >=  1<<(numRowBits +  _numColBits), 
				"angles index is out of bounds");
		return   _radAngles1[numRowBits].get(flatIndex);
	}
	/**
	 * 
	 */
	public double getAngle2(int numRowBits, int  flatIndex){
		Throw.If(numRowBits >=  _numColBits, "too many row bits");
		Throw.If(flatIndex >=  1<<(numRowBits +  _numColBits), 
				"angles index is out of bounds");
		return   _radAngles2[numRowBits].get(flatIndex);
	}	
	/**
	 * 
	 */
	public DoubleArray[] getAngles1(){
		return   _radAngles1;
	}
	/**
	 * 
	 */
	public DoubleArray[] getAngles2(){
  		return   _radAngles2;
	}
	/**
	 * 
	 */
	public boolean[] getUsedAngleBits(
			int numRowBits,
			int mType)
	{
		Throw.If(!_usingEffiMeth, "This method requires that " +
			"_usingEffiMeth==true");
			EffiDoubleArray	effiArray;
		if(mType==1){
			effiArray =  (EffiDoubleArray)_radAngles1[numRowBits];
		}else{//mType==2
			effiArray =  (EffiDoubleArray)_radAngles2[numRowBits];
		}
		return effiArray.getUsedAngleBits();
	}
	/**
	 * 
	 */
	private class EffiDoubleArray extends DoubleArray
	{
		private int 		_numRowBits;
		private CB_Net 		_net;
		private int 		_mType;//either 1 (for M1) or 2 (for M2)
		/**
		 * 
		 */
		public EffiDoubleArray(
				int 	numRowBits, 
				CB_Net 	net, 
				int 	mType)
		{
			Throw.If(mType!=1 && mType!=2, 
				"markovChain must be either 1 or 2");
			_len = 1<<(numRowBits + net.getNumNits());
			_numRowBits = numRowBits;
			_net = net;
			_mType = mType;
			_useNumeric = false; //default
			
		}
		/**
		 * 
		 */
		public double get(int index)//override
		{
			if(_useNumeric==true)return _array[index];
			int numNits = _net.getNumNits();
			int numAngleBits = _numRowBits + numNits;
			boolean[]  mixedArray = 
				Globals.boolArrayFromInt(index, numAngleBits);
			boolean[] yArray = new boolean[numNits];
			boolean[] xArray = new boolean[numNits];
			boolean[] nitStates = new boolean[numNits];
			int focusNit, j;
			if(_mType==1){
				focusNit = _numRowBits;
				for(j=numAngleBits-1; j>=numNits; j--){
					//yArray[0] = mixedArray[numNits]
					yArray[j-numNits] = mixedArray[j]; 
				}
				for(j=numNits-1; j>=0; j--){
					//xArray[0] = mixedArray[0]
					xArray[j] = mixedArray[j];
				}
				for(j=numNits-1; j>=_numRowBits; j--){
					nitStates[j] = xArray[j];			
				}
				for(j=_numRowBits-1; j>=0; j--){
					nitStates[j] = yArray[j];	
				}
			}else{//_mtype==2
				focusNit = numNits - _numRowBits - 1;
				for(j=numAngleBits-1; j>=numNits; j--){
					//yArray[numNits -1] = mixedArray[numNits];
					yArray[2*numNits -1 - j] = mixedArray[j];
				}
				for(j=numNits-1; j>=0; j--){
					//xArray[numNits-1] = mixedArray[0];
					xArray[numNits-1-j] = mixedArray[j];
				}
				for(j=numNits-1; j>=numNits-_numRowBits; j--){
					nitStates[j] = yArray[j];			
				}
				for(j=numNits-_numRowBits-1; j>=0; j--){
					nitStates[j] = xArray[j];	
				}
			}
			
			nitStates[focusNit] = false;
			double prob = _net.getProbOfOneNitGivenOthers(focusNit, nitStates);
			double	x =  Math.sqrt(prob);
			double 	y =  Math.sqrt(1-prob);	
			return -Math.atan2(y,x);		
		}
		/**
		 * 
		 */
		public boolean[] getUsedAngleBits()
		{
			int numNits = _net.getNumNits();
			int numAngleBits = _numRowBits + numNits;
			boolean[] isUsedBit = Globals.T_vec(numAngleBits);
			int j;
			
			//Mark unused x's.			
			//Same for both mTypes.
			for(j=_numRowBits; j>= 0; j--){
				isUsedBit[j] = false;
			}	
			
			
			//Mark as unused those bits that
			//lie outside blanket of focus nit.
			int[] blanket;
			boolean[] nitIsInBlanket;
			int focusNit, blanketLen;
			if(_mType==1){
				focusNit = _numRowBits;
				blanket = _net.getNits()[focusNit].getNitMBlanket();
				nitIsInBlanket = Globals.F_vec(numNits);
				
				blanketLen = blanket.length;
				for(j=0; j<blanketLen; j++){
					nitIsInBlanket[blanket[j]]=true;
				}
				for(j=numAngleBits-1; j>=numNits; j--){
					if(!nitIsInBlanket[j-numNits])isUsedBit[j]=false;
				}
				for(j=numNits-1; j>=0; j--){
					if(!nitIsInBlanket[j])isUsedBit[j]=false;
				}
			}else{//_mType==2
				focusNit = numNits - _numRowBits - 1;
				blanket = _net.getNits()[focusNit].getNitMBlanket();
				nitIsInBlanket = Globals.F_vec(numNits);
				
				blanketLen = blanket.length;
				for(j=0; j<blanketLen; j++){
					nitIsInBlanket[blanket[j]] = true;
				}
				for(j=numAngleBits-1; j>=numNits; j--){
					if(!nitIsInBlanket[2*numNits -1 -j])isUsedBit[j]=false;
				}
				for(j=numNits-1; j>=0; j--){
					if(!nitIsInBlanket[numNits -1 -j])isUsedBit[j]=false;
				}	
			}
					
			return isUsedBit;
		}	
	}
}



c:\windows\desktop\quibbs1.4-pat-src\QAlgoCB_Net\src\CB_NetQEmbSEO_writer.java
************************************************************************
import java.io.PrintWriter;

/**
 * CB_NetQEmb = classical Bayesian net q-Embedding
 * This class writes English and Picture Files
 * for a quantum-embedding of a Bayesian net
 * expressed as a product of multiplexors. 
 * The multiplexors are written in one line style. 
 * The class uses angles calculated by class CB_NetQEmb
 * from the Bayesian net.
 */
public class CB_NetQEmbSEO_writer  extends QEmbSEO_writer{
	CB_NetQEmb   _probQEmb;
	/**
	 * 
	 */	
	public CB_NetQEmbSEO_writer(
	        String 	filePrefix, 
	        int numBits, 
	        CB_NetQEmb  probQEmb)
	{ 	
	 	
    	super(filePrefix, numBits); 
		Throw.If(_numBits<2 || _numBits%2 != 0, 
			"number of bits must be even and >=2");
		Throw.If(probQEmb.getNumColBits()!=_numBits/2, 
				"angles have wrong number of column bits");
		_probQEmb = probQEmb;

    	write();

        closeFiles();

	}
	/**
	 * 
	 */
    public CB_NetQEmbSEO_writer(
		PrintWriter  englishOut,
		PrintWriter  pictureOut,
		Boolean doWrite,
		CktEmbedder emb, 
		CB_NetQEmb  probQEmb)
    {
    	super(englishOut, pictureOut, emb);
		Throw.If(_numBits<2 || _numBits%2 != 0, 
			"number of bits must be even and >=2");
		Throw.If(probQEmb.getNumColBits()!=_numBits/2, 
				"angles have wrong number of column bits");
		_probQEmb = probQEmb;


    	if(doWrite){write();}
    }     	
	/**
	 * 
	 */	
	public void write(){
		
		if(!_probQEmb.usingEffiMeth()){
			writeA(_probQEmb.getAngles1());
			writeB(_probQEmb.getAngles2());
		}else{
			writeA(_probQEmb.getAngles1());
			altWriteB(_probQEmb.getAngles2());
		}
	}
	/**
	 * 
	 */	
	public void writeHermitian(){
		//This method just reverses order of gates in write()
		//and uses negative of angles in write()
		if(!_probQEmb.usingEffiMeth()){
			writeB_Hermitian(_probQEmb.getAngles2());
			writeA_Hermitian(_probQEmb.getAngles1());
		}else{
			altWriteB_Hermitian(_probQEmb.getAngles2());
			writeA_Hermitian(_probQEmb.getAngles1());
		}	
	}	
	/**
	 * 
	 */	
	public void altWriteB(DoubleArray[] angles){
		int halfNumBits  = _numBits/2;
		//numBitsAft = _numBits for emb below

		//second half of the multiplexors
		for(int j=halfNumBits; j<_numBits; j++){
			int numBitsBef = _numBits + halfNumBits- j;//for emb below
			int[]  bitMap =  new int[numBitsBef];
			int k=0;
			while(k<numBitsBef){
				bitMap[k] = _numBits - 1 - k;
				k++;
			}
			CktEmbedder	emb  =  new  CktEmbedder(
					numBitsBef,
					_numBits,//numBitsAft
					bitMap,
					Globals.F_vec(_numBits),//isP0Control
					Globals.F_vec(_numBits));//isP1Control
			int numRowBits = _numBits -j -1;
			DoubleArray	 angArray = angles[numRowBits];
			RedPair rp = pruneControls(
					emb,
					angArray,
					numRowBits,
					2);//mType
			new  MultiplexorOneLineSEO_writer(
		    		_englishOut,
		    		_pictureOut,
		    		false,//doWrite
		    		rp._emb.getCompositeMapOfYouFollowedBy(_emb),  
		    		rp._angArray).writeHermitian();			
		}		
	}
	/**
	 * 
	 */	
	public void altWriteB_Hermitian(DoubleArray[] angles)
	{
	
		int halfNumBits  = _numBits/2;
		//numBitsAft = _numBits for emb below

		//must invert this:
		////second half of the multiplexors
		//for(int j=halfNumBits; j<_numBits; j++){

		//first half of the multiplexors
		for(int j=_numBits-1; j>=halfNumBits; j--){
			int numBitsBef = _numBits + halfNumBits- j;
			int[]  bitMap =  new int[numBitsBef];
			int k=0;
			while(k<numBitsBef){
				bitMap[k] = _numBits - 1 - k;
				k++;
			}
			CktEmbedder	emb  =  new  CktEmbedder(
					numBitsBef,
					_numBits,//numBitsAft
					bitMap,
					Globals.F_vec(_numBits),//isP0Control
					Globals.F_vec(_numBits));//isP1Control
			int numRowBits = _numBits -j -1;
			DoubleArray	 angArray = angles[numRowBits];
			RedPair rp = pruneControls(
					emb,
					angArray,
					numRowBits,
					2);//mType
			new  MultiplexorOneLineSEO_writer(
		    		_englishOut,
		    		_pictureOut,
		    		true,//doWrite
		    		rp._emb.getCompositeMapOfYouFollowedBy(_emb),  
		    		rp._angArray);			
		}
	}
	/**
	 * 
	 */	    
	public RedPair pruneControls(
			CktEmbedder  	emb,
			DoubleArray		angArray,
			int				numRowBits,
			int				mType)
	{
		if(!_probQEmb.usingEffiMeth()){
			return new RedPair(emb, angArray);
		}
		
		boolean[]	isUsedAngleBit = 
			_probQEmb.getUsedAngleBits(numRowBits, mType);

		int numAngleBits = isUsedAngleBit.length;
		int j, k;
		int numBitsRed=0;		//Red = Reduced
		for(j=0; j<numAngleBits; j++){
			if(isUsedAngleBit[j])numBitsRed++;		
		}
		
		//build angArrayRed
		int[] bitPos = new int[numBitsRed];
		k=0;
		for(j=0; j<numAngleBits; j++){
			if(isUsedAngleBit[j]){
				bitPos[k] = j;
				k++;
			}
		}
		int numStatesRed = 1<<numBitsRed;
		DoubleArray angArrayRed = new DoubleArray(numStatesRed);
		int sum, st;
		for(st=0; st<numStatesRed; st++){
			sum=0;
			for(j=0; j<numBitsRed; j++){
				if(((st>>j)&1)==1){
					sum += 1<<bitPos[j];
				}
			}
			angArrayRed.set(st, angArray.get(sum));
		}
		
		//build embRed
		int numBitsBef = numBitsRed + 1;//for embRed
		int[]  bitMap =  new int[numBitsBef];
		
		k=0;
		for(j=0; j<numAngleBits; j++){
			if(isUsedAngleBit[j]){
				bitMap[k]= emb.aft(j);
				k++;
			}
		}
		bitMap[numBitsRed] = emb.aft(numAngleBits);
		CktEmbedder embRed  =  new  CktEmbedder(
				numBitsBef,
				_numBits,//numBitsAft
				bitMap,
				Globals.F_vec(_numBits),//isP0Control
				Globals.F_vec(_numBits));//isP1Control
		
		return new RedPair(embRed, angArrayRed);
	}
	/**
	 * 
	 */	    
	public static void main(String[] args)
	{
		String filePrefix = "qEmb";
		
		//String 	relPath = "2nodes/";
		String 	relPath = "3nodes/";
		//String 	relPath = "4nodeFullyConnected/";
		//String 	relPath = "Asia/";
		
		String 	statesFileName = "states.txt";
		String 	parentsFileName = "parents.txt";
		
		CB_Net  net = new CB_Net(relPath + statesFileName, 
						relPath + parentsFileName,
						relPath + "probs.txt");	
		int numNits = net.getNumNits();
		int numBits = 2*numNits;
		new CB_NetQEmbSEO_writer(relPath + filePrefix, 
				numBits, new CB_NetQEmb(net, true/*usingEffiMeth*/));
		   
		String 	filePrefixIn = relPath + filePrefix;
		String 	filePrefixOut = relPath + filePrefix + "_exact";
		int numGroundedBits = 3;//ignored
		//int compiMode = MultiplexorExpander.ORACULAR_APPROX;
		int compiMode = MultiplexorExpander.EXACT_SEO;
		int bitPrecision = 3;//ignored
	   
		//SEO_reader can't read multiplexors so 
		//first use MultiplexorExpander
		//to get exact SEO expansion,
		//and then apply SE_reader to that
		new MultiplexorExpanderMain(
			filePrefixIn,
			filePrefixOut,
			compiMode,
			numGroundedBits,
			bitPrecision);
	  	
	   	SEO_readerMu	reader = new SEO_readerMu(
	   	    relPath + filePrefix + "_exact",
	   	    numBits, 
	   	    false); // useSparse
	   
	   	//verify that 
		//<0|          |x>
		//    U_2^H U_1      = M_hyb(y|x)
		//<y|          |0>
		
		int row, col;
		int urow, ucol;
		int numNitStates = 1<<numNits;
		boolean[] rowArray, colArray;
		for(row=0; row<numNitStates; row++){
			rowArray = Globals.boolArrayFromInt(row, numNitStates);
			for(col=0; col<numNitStates; col++){
				colArray = Globals.boolArrayFromInt(col, numNitStates);
				System.out.print(Math.sqrt(
					net.getM2_entry(colArray, rowArray)*
					net.getM1_entry(rowArray, colArray)
					)+ "\t");
			}
			System.out.print("\n");
		}
		System.out.print("\n");
		
		for(row=0; row<numNitStates; row++){
			urow = row<<numNits;
			for(col=0; col<numNitStates; col++){
				ucol = col;
				System.out.print(reader.getEntry(urow, ucol) + "\t");
			}
			System.out.print("\n");
		}
	}
}



c:\windows\desktop\quibbs1.4-pat-src\QAlgoCB_Net\src\CB_NetSzegedySEO_writer.java
************************************************************************
import java.io.PrintWriter;

/**
 * This class extends abstract class SzegedySEO_writer
 */
public class CB_NetSzegedySEO_writer  extends SzegedySEO_writer{

	/**
	 * 
	 */		
	public CB_NetSzegedySEO_writer(
	        String 	filePrefix,
	        int numBits,
	        CB_NetQEmb  probQEmb)
	{ 		 	
    	super(filePrefix, numBits, probQEmb);
	}
	/**
	 * 
	 */	
    public CB_NetSzegedySEO_writer(
		PrintWriter  englishOut,
		PrintWriter  pictureOut,
		Boolean doWrite,
		CktEmbedder emb,
		CB_NetQEmb  probQEmb)
    {
    	super(englishOut, pictureOut, doWrite, emb, probQEmb);
    }
    /**
	 * 
	 */	 
    protected void writeQEmb(){
    	new CB_NetQEmbSEO_writer(
    			_englishOut,
    			_pictureOut,
    			false,//doWrite
    			_emb, 
    			(CB_NetQEmb)_probQEmb).write();
    	
    }  
    /**
	 * 
	 */	 
    protected void writeQEmbHermtian(){
    	new CB_NetQEmbSEO_writer(
    			_englishOut,
    			_pictureOut,
    			false,//doWrite
    			_emb, 
    			(CB_NetQEmb)_probQEmb).writeHermitian();
    	
    }  
	/**
	 * 
	 */	    
	public static void main(String[] args){

		String filePrefix = "szeg";
		
		String 	relPath = "2nodes/";
		//String 	relPath = "3nodes/";
		//String 	relPath = "4nodeFullyConnected/";
		//String 	relPath = "Asia/";
		
		String 	statesFileName = "states.txt";
		String 	parentsFileName = "parents.txt";
		
		CB_Net  net = new CB_Net(relPath + statesFileName, 
						relPath + parentsFileName,
						relPath + "probs.txt");	
		int numNits = net.getNumNits();
		int numBits = 2*numNits;
     
       new CB_NetSzegedySEO_writer(
    	   relPath + filePrefix,
   	       numBits,
   	       new CB_NetQEmb(net, true/*usingEffiMeth*/)
           );
                
   }
}



c:\windows\desktop\quibbs1.4-pat-src\QAlgoCB_Net\src\Nit.java
************************************************************************
/**
 * nit = node qubit, where the node belongs to a Bayesian net.
 * This class stores information associated with one nit.
 */
public class Nit {
	private int _ownerNode;//owner node for this nit
	private int[] _nitMBlanket;//markov blanket of nits for this nit
	/**
	 * 
	 */	
	public Nit(int ownerNode){
		_ownerNode = ownerNode;
	}
	/**
	 * 
	 */	
	public void setNitMBlanket(int[] nitMBlanket){
		_nitMBlanket = nitMBlanket;
	}
	/**
	 * 
	 */	
	public int getOwnerNode(){
		return _ownerNode;
	}
	/**
	 * 
	 */	
	public int[] getNitMBlanket(){
		return _nitMBlanket;
	}
}



c:\windows\desktop\quibbs1.4-pat-src\QAlgoCB_Net\src\Node.java
************************************************************************
/**
 * This class stores information associated with one 
 * node of a Bayesian net.
 */
public class Node {
	private String _name;
	private NamesList _stateNamesList;
	private int[] _parents;//parent nodes (list of their fill numbers)
	private int[] _parentDegens;//Degens=degeneracies=(number of states) 
								//for parent nodes
	private int[] _markovBlanket;

	private NodeProbMatrix _probMat; //node probability matrix

	private int _firstOwnedNit;
	private int _numOwnedNits;
	
	/**
	 * 
	 */	
	public Node(
		String 	name,
		String[] stateNames)
	{
		_name = name;
		_stateNamesList = new NamesList(stateNames);
	}
	/**
	 * 
	 */	
	public void setParents(int[] parents){
		_parents = parents;
	}
	/**
	 * 
	 */
	public void setParentDegens(int[] parentDegens){
		_parentDegens = parentDegens;
	}
	/**
	 * 
	 */
	public void setMBlanket(int[] markovBlanket){
		_markovBlanket = markovBlanket;
	}
	/**
	 * 
	 */		
	public void setNumOwnedNits(int numOwnedNits){
		_numOwnedNits = numOwnedNits;
	}
	/**
	 * 
	 */	
	public void setFirstOwnedNit(int firstOwnedNit){
		_firstOwnedNit = firstOwnedNit;
	}
	/**
	 * 
	 */	
	public void setProbMat(Object[] probMat)
	{		
		_probMat = new NodeProbMatrix(getProbMatNumCols(), probMat);		
	}
	/**
	 * 
	 */
	public void setProbMat(int numRows, int numCols)
	{		
		_probMat = new NodeProbMatrix(numRows, numCols);		
	}
	/**
	 * 
	 */
	public String getName(){
		return _name;
	}
	/**
	 * 
	 */	
	public int getNumStates(){
		return _stateNamesList.getNumNames();
	}

	public NamesList getStateNamesList(){
		return _stateNamesList;
	}
	/**
	 * 
	 */
	public int getNumParents(){
		return _parents.length;
	}
	/**
	 * 
	 */
	public int getParent(int j){
		return _parents[j];
	}
	/**
	 * 
	 */	
	public int getParentDegen(int j){
		return _parentDegens[j];
	}
	/**
	 * 
	 */
	public int getMBlanketSize(){
		return _markovBlanket.length;
	}
	/**
	 * 
	 */
	public int getMBlanketNode(int j){
		return _markovBlanket[j];
	}
	/**
	 * 
	 */
	public int getNumOwnedNits(){
		return _numOwnedNits;
	}
	/**
	 * 
	 */	
	public int getFirstOwnedNit(){
		return _firstOwnedNit;
	}
	/**
	 * 
	 */	
	public double getProb(int row, int col){
		return _probMat.getProb(row, col);
	}
	/**
	 * 
	 */
	public int getProbMatColNum(int[] colArray){
		int numParents = _parents.length;
		int sum = 0;
		int coef = 1;
		for(int j=0; j<numParents; j++){
			sum += coef*colArray[j];
			coef *= _parentDegens[j];
		}
		return sum;
	}
	/**
	 * 
	 */
	public int[] getProbMatColArray(int col){
		int numParents = _parents.length;
		int[] colArray = new int[numParents];
		int balance = col;
		for(int j=0; j<numParents; j++){
			colArray[j] = balance%_parentDegens[j];
			balance  = (balance- colArray[j])/_parentDegens[j];
		}
		return colArray;
	}
	/**
	 * 
	 */
	public int getProbMatNumCols(){
		int numParents = _parents.length;
		int ans = 1;
		for(int j=0; j<numParents;j++){
			ans *= _parentDegens[j];
		}
		return ans;
	}
	/**
	 * 
	 */
	public int[] getProbMatIntsOfRow(int row){
		return _probMat.getIntsOfRow(row);
	}
	/**
	 * 
	 */
	public double[] getProbMatDoublesOfRow(int row){
		return _probMat.getDoublesOfRow(row);
	}	
}



c:\windows\desktop\quibbs1.4-pat-src\QAlgoCB_Net\src\NodeProbMatrix.java
************************************************************************
import java.util.ArrayList;
import java.util.Comparator;

/**
* This class stores the probability matrix
* associated with one node of a Bayesian net.
*/
public class NodeProbMatrix{
	private int _numCols;
	private IntDoublePair[][] _probMat;
	
	/**
	 * 
	 */
	private class ColComparator implements Comparator<IntDoublePair>{
		public int compare(IntDoublePair p1, IntDoublePair p2){
			return (new Integer(p1._i)).compareTo(p2._i);
		}
	}
	/**
	 * 
	 */	
	public NodeProbMatrix(int numRows, int numCols){
		_numCols = numCols;
		_probMat = new IntDoublePair[numRows][numCols];
		int row, col;
		double prob = 1.0/numRows;
		
		for(row=0; row<numRows; row++){
			for(col=0; col<numCols; col++){
				_probMat[row][col]= new IntDoublePair(col, prob);
			}
		}		
	}
	/**
	 * 
	 */	
	public NodeProbMatrix(
		int numCols,
		Object[] probMat)
	{
		_numCols = numCols;
		int numRows = probMat.length;
		_probMat = new IntDoublePair[numRows][];
		int row, rcol, numRaggedCols;
		for(row=0; row<numRows; row++){
			numRaggedCols = ((ArrayList<IntDoublePair>)probMat[row]).size();
			_probMat[row] = new IntDoublePair[numRaggedCols];
			for(rcol=0; rcol<numRaggedCols; rcol++){
				_probMat[row][rcol] = 
					((ArrayList<IntDoublePair>)probMat[row]).get(rcol);
			}
		}
		sortEachRow();
		checkNoRepeatedCols();
		checkColsAddToOne();
	}
	/**
	 * 
	 */	
	private void sortEachRow(){
		int numRows = _probMat.length;
		for(int row=0; row<numRows; row++){
			java.util.Arrays.sort(_probMat[row], new ColComparator());
		}		
	}
	/**
	 * 
	 */	
	public double getProb(int row, int col){
		Throw.If(col>_numCols,
			"out of bounds col in NodeProbMatrix:getProb(row, col)");
		IntDoublePair target = new IntDoublePair(col, 0.0);
		ColComparator ccomp = new ColComparator();
		int loc = 
			java.util.Arrays.binarySearch(_probMat[row], target, ccomp);
		return loc<0?0.0:_probMat[row][loc]._d;
	}
	/**
	 * 
	 */	
	public int[] getIntsOfRow(int row){
		int lenRaggedRow = _probMat[row].length;
		int[] cols = new int[lenRaggedRow];
		for(int rcol=0; rcol<lenRaggedRow; rcol++){
			cols[rcol] = _probMat[row][rcol]._i;
		}
		return cols;
	}
	/**
	 * 
	 */	
	public double[] getDoublesOfRow(int row){
		int lenRaggedRow = _probMat[row].length;
		double[] probs = new double[lenRaggedRow];
		for(int rcol=0; rcol<lenRaggedRow; rcol++){
			probs[rcol] = _probMat[row][rcol]._d;
		}
		return probs;		
	}
	/**
	 * 
	 */	
	private void checkNoRepeatedCols(){
		int numRows = _probMat.length;
		int row, rcol, numRaggedCols;
		for(row=0; row<numRows; row++){
			numRaggedCols = _probMat[row].length;
			for(rcol=0; rcol<numRaggedCols-1; rcol++){
				if(_probMat[row][rcol]._i!=_probMat[row][rcol+1]._i){
					//do nothing
				}else{
					Throw.If(true, 
					 "The following column number is repeated " +
					 "in NodeProbMatrix: " + _probMat[row][rcol]._i);
				}
			}
		}	
	}
	/**
	 * 
	 */	
	private void checkColsAddToOne(){
		int numRows = _probMat.length;
		double sum;
		for(int col=0; col<_numCols; col++){
			sum = 0.0;
			for(int row=0; row<numRows; row++){
				sum += getProb(row, col);
			}
			Throw.If(Math.abs(sum-1)>10E-6,
				"Probabilities of a column of a " +
				"NodeProbMatrix don't sum to one");
		}
	}
}


c:\windows\desktop\quibbs1.4-pat-src\QAlgoGroverAdaptive\src\GroverAdaptiveWriter.java
************************************************************************
/**
 * This class writes sequence of operations for an
 * Adaptive Fixed-point Grover's Algorithm (AFGA)
 * as explained in my paper arXiv:1001.5200
  */
public abstract class GroverAdaptiveWriter 
{
	//g=gamma
	protected int 		_maxNumSteps;
	protected double	_gam0;//first gamma
	protected double 	_gamTol; //gamma tolerance
	protected double 	_deltaLam;//Lam=lambda

	
	protected double	_gam;//current gamma
	protected double	_alp;//current alpha
	//the goal is to try to reduce abs(_gam) below _gamTol
	//unless we reach _maxNumSteps steps, in which case
	//we stop without attaining our goal.

	/**
	 *
	 */	
	public GroverAdaptiveWriter(
		int 	maxNumSteps,
		double	gam0,
		double 	gamTol,
		double 	deltaLam)
	{
		_maxNumSteps = maxNumSteps;
		_gam0 = gam0;
		_gamTol = gamTol;
		_deltaLam = deltaLam;
		
	}		
	/**
	 *
	 */	
    public void write()
    {	
    	int count=0;
    	_gam = _gam0;
    	double gamOut = changeAlp();
    	while(count<=_maxNumSteps && Math.abs(_gam)>_gamTol){
	    	writeTargetControlledPhase(false);
	    	writeStartControlledPhase(false);
	    	_gam = gamOut;
	    	gamOut = changeAlp();
	    	count++;
    	}
 	}
    /**
	 *
	 */	
    public void writeHermitian()
    {
    	int count=0;
    	_gam = _gam0;
    	double gamOut = changeAlp();
    	while(count<=_maxNumSteps && _gam>_gamTol){
	    	writeStartControlledPhase(true);
	    	writeTargetControlledPhase(true);
	    	_gam = gamOut;
	    	gamOut = changeAlp();
	    	count++;
    	}
    	
    }
    /**
	 *
	 */	
    private double changeAlp(){
	   
		double cgin = Math.cos(_gam);
		double sgin = Math.sin(_gam);
		double cg0 = Math.cos(_gam0);
		double sg0 = Math.sin(_gam0);
		double cg0minus = Math.cos(_gam0 - _gam);
		double sg0minus = Math.sin(_gam0 - _gam);
		double clam = Math.cos(_deltaLam);
		double slam = Math.sin(_deltaLam);
		double rjs = cg0*cgin + sg0*sgin*clam;
	
		double angle_rjs = Math.atan2(Math.sqrt(1-Math.pow(rjs,2)), rjs);
		double dg = -_gam0 + _gam + angle_rjs;
		double gamOut = _gam - dg;
	
		//_alp = asin(slam)*sgin)/sin(angle_rjs))
		//this expression for _alp only works sometimes, because
		//x and pi - x both have same sine 
	
		double  x = Math.sin(dg)*(cgin*sgin*(1-clam) + sg0minus*rjs) +
			Math.cos(dg)*(Math.pow(cgin,2) +Math.pow(sgin,2)*clam - cg0minus*rjs);
		double y = Math.sin(_gam0 -_gam + dg)*sgin*slam;
		_alp = Math.atan2(y,x);
		return gamOut;
	}


	/**
	 *writeStartControlledPhase writes exp(i _deltaLam |s><s|sign)
	 *where sign = (useMinus?-1:1)
	 */	
	public abstract void writeStartControlledPhase(boolean useMinus);
	
	/**
	 *writeTargetControlledPhase writes exp(i _alp |t><t|sign)
	 *where sign = (useMinus?-1:1)
	 */	
	public abstract void writeTargetControlledPhase(boolean useMinus);

}



c:\windows\desktop\quibbs1.4-pat-src\QAlgoGroverAdaptive\src\GroverAdaWriter1.java
************************************************************************

public class GroverAdaWriter1 extends GroverAdaptiveWriter
{
	private int _stepNum=0;
	/**
	 * 
	 */	
	public GroverAdaWriter1(
		int 	maxNumSteps,
		double	gam0,
		double 	gamTol,
		double 	deltaLam)
	{
		super(maxNumSteps, gam0, gamTol, deltaLam);
	}
	/**
	 * 
	 */
	public void writeStartControlledPhase(boolean useMinus){
		System.out.println("*");
	}
	/**
	 * 
	 */
	public void writeTargetControlledPhase(boolean useMinus){
		System.out.print(_stepNum++ +"\t" 
				+ _gam*180/Math.PI + "\t"
				+ _alp*180/Math.PI);
	}
	/**
	 * 
	 */
	public static void main(String[] args){
		
		int maxNumSteps = 20;
		double gam0Degs = 173.15;
		double gamTolDegs = .05;
		double deltaLamDegs = 135.0;
		new GroverAdaWriter1(
			maxNumSteps,
			gam0Degs*Math.PI/180,
			gamTolDegs*Math.PI/180,
			deltaLamDegs*Math.PI/180).write();
	}
}



c:\windows\desktop\quibbs1.4-pat-src\QAlgoGroverPiOver3\src\GroverPiOver3Writer.java
************************************************************************
/**
 * This class writes sequence of operations for 
 * Grover pi/3 Fixed Point Search.
 */
public abstract class GroverPiOver3Writer {
	public final static double PI_OVER3 = Math.PI/3;
	public final static Complex OMEGA = new Complex(Math.cos(PI_OVER3), Math.sin(PI_OVER3) );
		
	/**
	 *
	 */	
    public void write(int k)
    {
    	if(k==0){
    		//write nothing
    	}else{
	    	write(k-1);
	    	writeMat2();
	    	writeHermitian(k-1);
	    	writeMat1();
	    	write(k-1);
    	}
	}
    /**
	 *
	 */	
    public void writeHermitian(int k)
    {
    	if(k==0){
    		//write nothing
    	}else{       	
        	writeHermitian(k-1);
        	writeMat1Hermitian();
        	write(k-1);
        	writeMat2Hermitian();
        	writeHermitian(k-1);
    	}	
    }
	/**
	 *
	 */	
	public abstract void writeMat1();
	public abstract void writeMat1Hermitian();
	public abstract void writeMat2();
	public abstract void writeMat2Hermitian();

}



c:\windows\desktop\quibbs1.4-pat-src\QAlgoGroverPiOver3\src\GroverPiOver3Writer1.java
************************************************************************
/**
 * This class extends abstract class GroverFixedPtWriter
 */
public class GroverPiOver3Writer1 extends GroverPiOver3Writer{
	
	public void writeMat1(){System.out.println("(M1)");}
	public void writeMat1Hermitian(){System.out.println("(M1h)");}
	public void writeMat2(){System.out.println("(M2)");}
	public void writeMat2Hermitian(){System.out.println("(M2h)");}
	/**
	 * 
	 */    
	public static void main(String[] args){
		(new GroverPiOver3Writer1()).write(2);
	}
}



c:\windows\desktop\quibbs1.4-pat-src\QAlgoPhaseEst\src\PhaseEstSEO_writer.java
************************************************************************
import java.io.*;
/**
 * This class writes English and Picture Files for the
 * Phase Estimation algorithm.
 */
public abstract class PhaseEstSEO_writer extends SEO_writer{	
	protected int _numAtomBits;//Atom is general unitary transformation
	protected int _numProbeBits;//from Atom^0 to Atom^pow(2,numProbBits-1)
	protected PhaseEstEnding _ending;
	public enum PhaseEstEnding {NONE, QFT, HADS}
	//QFT= Quantum Fourier Transform
	//HADS= tensor product of single-bit Hadamards
	/**
	 *
	 */
	public PhaseEstSEO_writer(
	        String 	filePrefix,
	        int numBits)
	{
		super(filePrefix, numBits);
	}
	/**
	 *
	 */
	public PhaseEstSEO_writer(
	        String 	filePrefix,
	        int numBits,
			int numProbeBits,
			PhaseEstEnding ending)
	{
		super(filePrefix, numBits);
		_numAtomBits = _numBits - numProbeBits;
		Throw.If(_numAtomBits<1, "Atom must have at least one bit");
		_numProbeBits = numProbeBits;
		_ending = ending;
		
        write();
        
        closeFiles();        
    }
	/**
	 * 
	 */
	public PhaseEstSEO_writer(
		PrintWriter  englishOut,
		PrintWriter  pictureOut,
		CktEmbedder emb)
    {
    	super(englishOut, pictureOut, emb);
    }
	/**
	 * 
	 */
    public PhaseEstSEO_writer(
		PrintWriter  englishOut,
		PrintWriter  pictureOut,
		boolean doWrite,
		CktEmbedder emb,
		int numProbeBits,
		PhaseEstEnding ending)
    {
    	super(englishOut, pictureOut, emb);

		_numAtomBits = _numBits - numProbeBits;
		Throw.If(_numAtomBits<1, "Atom must have at least one bit");
		_numProbeBits = numProbeBits;
		_ending = ending;
 	
    	
    	if(doWrite){write();}
    }
    
	/**
	 * 
	 */
	protected void write(){		
		int j, numBitsBef, numBitsAft;
		
		for(j=0; j< _numProbeBits; j++){
			writeControlledOneBitGate(
				j,//  targetBitPosition
				new TFControls(_numBits,0),
				new OneBitHadamard());			
		}

		//parameters for preEmb;
		numBitsBef = _numAtomBits;
		numBitsAft = _numBits;
		int[] bitMap = new  int[numBitsBef];
		for(j=0; j<numBitsBef; j++){
			bitMap[j] = j + _numProbeBits;
		}
		boolean[] isP0Control = Globals.F_vec(numBitsAft);
		boolean[] isP1Control = Globals.F_vec(numBitsAft);
		CktEmbedder preEmb;
		CktEmbedder  savedEmb = new CktEmbedder(_emb);
		for(j=0; j< _numProbeBits; j++){
			isP1Control[_numProbeBits-1-j] = true;
			preEmb = new  CktEmbedder(
						numBitsBef,
						numBitsAft,
						bitMap,
						isP0Control,
						isP1Control );
			_emb = preEmb.getCompositeMapOfYouFollowedBy(_emb);
			writeAtomPow(j);
			isP1Control[_numProbeBits-1-j] = false;//restore isP1Control to all false
			_emb  = savedEmb;//restoring _emb
		}
		

		if(_ending==PhaseEstEnding.QFT){
			numBitsBef = _numProbeBits;
			numBitsAft = _numBits;
			FouSEO_writer  w = new FouSEO_writer(
				_englishOut,
				_pictureOut,
				false,// doWrite
				new CktEmbedder(
					numBitsBef,
					numBitsAft,
					Globals.identityPermutation(numBitsBef),//bitMap
					Globals.F_vec(numBitsAft),//isP0Control
					Globals.F_vec(numBitsAft)).getCompositeMapOfYouFollowedBy(_emb));//isP1Control
			w.writeHermitian();			
		}else if(_ending==PhaseEstEnding.HADS){
			for(j=0; j< _numProbeBits; j++){
				writeControlledOneBitGate(
					j,//  targetBitPosition
					new TFControls(_numBits,0),
					new OneBitHadamard());			
			}

		}
	}
	/**
	 * 
	 */
	protected void writeHermitian(){
		int j, numBitsBef, numBitsAft;
		
		if(_ending==PhaseEstEnding.QFT){
			numBitsBef = _numProbeBits;
			numBitsAft = _numBits;
			FouSEO_writer  w = new FouSEO_writer(
				_englishOut,
				_pictureOut,
				false,// doWrite
				new CktEmbedder(
					numBitsBef,
					numBitsAft,
					Globals.identityPermutation(numBitsBef),//bitMap
					Globals.F_vec(numBitsAft),//isP0Control
					Globals.F_vec(numBitsAft)).getCompositeMapOfYouFollowedBy(_emb));//isP1Control
			w.write();			
		}else if(_ending==PhaseEstEnding.HADS){
			//for(int j=0; j< _numProbeBits; j++){
			for(j=_numProbeBits-1; j>=0; j--){
				writeControlledOneBitGate(
					j,//  targetBitPosition
					new TFControls(_numBits,0),
					new OneBitHadamard());			
			}

		}
		
		//parameters for preEmb;
		numBitsBef = _numAtomBits;
		numBitsAft = _numBits;
		int[] bitMap = new  int[numBitsBef];
		for(j=0; j<numBitsBef; j++){
			bitMap[j] = j + _numProbeBits;
		}
		boolean[] isP0Control = Globals.F_vec(numBitsAft);
		boolean[] isP1Control = Globals.F_vec(numBitsAft);
		CktEmbedder preEmb;
		CktEmbedder  savedEmb = new CktEmbedder(_emb);
		//for(j=0; j< _numProbeBits; j++){
		for(j=_numProbeBits -1; j>=0; j--){
			isP1Control[_numProbeBits-1-j] = true;
			preEmb = new  CktEmbedder(
						numBitsBef,
						numBitsAft,
						bitMap,
						isP0Control,
						isP1Control );
			_emb = preEmb.getCompositeMapOfYouFollowedBy(_emb);
			writeAtomPowHermitian(j);
			isP1Control[_numProbeBits-1-j] = false;//restore isP1Control to all false
			_emb  = savedEmb;//restoring _emb
		}
		
		//for(j=0; j< _numProbeBits; j++){
		for(j=_numProbeBits -1; j>=0; j--){
			writeControlledOneBitGate(
				j,//  targetBitPosition
				new TFControls(_numBits,0),
				new OneBitHadamard());			
		}
		
	}
	/**
	 * 
	 */	 
    public void  writeAtomPow(int powerOf2){
		int loopNum = getLineCount();
		writeLOOP(loopNum, 1<<powerOf2);
		
		writeAtom();

		writeNEXT(loopNum);
	}
    /**
	 * 
	 */	 
    public void  writeAtomPowHermitian(int powerOf2){
		int loopNum = getLineCount();
		writeLOOP(loopNum, 1<<powerOf2);
		
		writeAtomHermitian();

		writeNEXT(loopNum);
	}
	/**
	 * 
	 */
    protected abstract void  writeAtom();
	/**
	 * 
	 */
    protected abstract void  writeAtomHermitian();

       
}




c:\windows\desktop\quibbs1.4-pat-src\QAlgoPhaseEst\src\PhaseEstSEO_writer1.java
************************************************************************
import java.io.*;

/**
 * This class extends abstract class PhaseEstSEO_writer
 */
public class PhaseEstSEO_writer1 extends PhaseEstSEO_writer{
	
	/**
	 *
	 */
	public PhaseEstSEO_writer1(
	    String 	filePrefix,
	    int numBits,
		int numProbeBits,
		PhaseEstEnding ending)
		{
			super(filePrefix, numBits, numProbeBits, ending);
		}
	/**
	 * 
	 */
    public PhaseEstSEO_writer1(
		PrintWriter  englishOut,
		PrintWriter  pictureOut,
		boolean doWrite,
		CktEmbedder emb,
		int numProbeBits,
		PhaseEstEnding ending)
    {
		super(englishOut, pictureOut, doWrite, emb, numProbeBits, ending);	
    }
	/**
	 * 
	 */	
	 public void  writeAtom(){
		new FouSEO_writer(
				_englishOut,
				_pictureOut,
				false,// doWrite
				_emb).write();
	}
	/**
	 * 
	 */	
	 public void  writeAtomHermitian(){
		new FouSEO_writer(
				_englishOut,
				_pictureOut,
				false,// doWrite
				_emb).writeHermitian();
	}
	/**
	 * 
	 */	
	public static void main(String[] args){
		new PhaseEstSEO_writer1(
		        "test",
		        7,// numBits
				4,// numProbeBits
				PhaseEstEnding.QFT);
		
	}

}



c:\windows\desktop\quibbs1.4-pat-src\QAlgoPhaseEstStairs\src\PhaseEstStairsSEO_writer.java
************************************************************************
import java.io.PrintWriter;

/**
 * This class writes English and Picture files
 * for MULTIPLE phase estimation steps (bunch of steps = stairs).
 */
public abstract class PhaseEstStairsSEO_writer extends SEO_writer{
	protected int 	_numAtomBits;//Atom is general unitary transformation
	protected int 	_numProbeBits;//from Atom^0 to Atom^pow(2,numProbeBits-1)
	protected QEmb   _probQEmb;
	protected int  	_numPESteps;//Phase Estimation steps in stairs
	
	/**
	 *
	 */
	public PhaseEstStairsSEO_writer(
	    String 	filePrefix,
	    int numBits,
		int numProbeBits,
		QEmb  probQEmb,
		int numPESteps)
	{
		super(filePrefix, numBits);
		_numAtomBits = _numBits - numProbeBits*numPESteps;
		_numProbeBits = numProbeBits;
		_probQEmb = probQEmb;
		_numPESteps = numPESteps;
		Throw.If(_numAtomBits <2, "Must have at leat 2 atom bits");
		
	    write();
	    
	    closeFiles();       
	}
	/**
	 * 
	 */
    public PhaseEstStairsSEO_writer(
		PrintWriter  englishOut,
		PrintWriter  pictureOut,
		boolean doWrite,
		CktEmbedder emb,
		int numProbeBits,
		QEmb  probQEmb,
		int numPESteps)
    {
    	super(englishOut, pictureOut, emb);

		_numAtomBits = _numBits - numProbeBits*numPESteps;
		_numProbeBits = numProbeBits;
		_probQEmb = probQEmb;
		_numPESteps = numPESteps;
		Throw.If(_numAtomBits <2, "Must have at leat 2 atom bits");
	
    	
    	if(doWrite){write();}
    }
	/**
	  * 
	  */
	protected void write(){
		int numBitsBef = _numAtomBits + _numProbeBits;//for emb below
		int numBitsAft = _numBits;
		int[]  bitMap =  new int [numBitsBef];
//		boolean[] isP0Control = Globals.F_vec(numBitsAft);
//		boolean[] isP1Control = Globals.F_vec(numBitsAft);
		int j,k, boost;
		boost = numBitsAft - numBitsBef;
		for(k=_numProbeBits; k<numBitsBef; k++){//sink atoms to bottom
			bitMap[k] = k + boost;
		}
		for(j=_numPESteps-1; j>=0; j--){
			for(k=0; k<_numProbeBits; k++){
				boost = j*_numProbeBits;
				bitMap[k] = k + boost;
			}
			CktEmbedder	emb  =  new  CktEmbedder(
				numBitsBef,
				numBitsAft,
				bitMap,
				Globals.F_vec(_numBits),//isP0Control
				Globals.F_vec(_numBits));//isP1Control
			writePhaseEst(emb);
		}
	}
	/**
	  * 
	  */
	protected void writeHermitian(){
		int numBitsBef = _numAtomBits + _numProbeBits;//for emb below
		int numBitsAft = _numBits;
		int[]  bitMap =  new int [numBitsBef];
//		boolean[] isP0Control = Globals.F_vec(numBitsAft);
//		boolean[] isP1Control = Globals.F_vec(numBitsAft);
		int j,k, boost;
		boost = numBitsAft - numBitsBef;
		for(k=_numProbeBits; k<numBitsBef; k++){//sink atoms to bottom
			bitMap[k] = k + boost;
		}
		//for(j=_numPESteps-1; j>=0; j--){
		for(j=0; j<_numPESteps; j++){
			for(k=0; k<_numProbeBits; k++){
				boost = j*_numProbeBits;
				bitMap[k] = k + boost;
			}
			CktEmbedder	emb  =  new  CktEmbedder(
				numBitsBef,
				numBitsAft,
				bitMap,
				Globals.F_vec(_numBits),//isP0Control
				Globals.F_vec(_numBits));//isP1Control
			writePhaseEstHermitian(emb);
		}

	}
    /**
	 * 
	 */	
    protected abstract void writePhaseEst(CktEmbedder emb);
    /**
	 * 
	 */	
    protected abstract void writePhaseEstHermitian(CktEmbedder emb);

}





c:\windows\desktop\quibbs1.4-pat-src\QAlgoQEmb\src\ProbMatQEmb.java
************************************************************************
/**
 * ProbMatQEmb = Probability matrix q-Embedding
 * This class outputs the multiplexor angles
 * used to construct a quantum embedding.
 * Its main input is a probability matrix.
 */
public class ProbMatQEmb extends QEmb{
//	protected	int				_numColBits;
	protected DoubleArray[]  	_radAngles;//in radians
	/**
	 * 
	 */
	public ProbMatQEmb(int numColBits, double[][] probMat){
		int numCols  = 1<<numColBits;
		Throw.If(numColBits<1, "must have at least one column bit");
		Throw.If(probMat.length != probMat[0].length,
			"probability matrix is not square");
		Throw.If(probMat.length != numCols, 
			"probability matrix has wrong number of columns");
		_numColBits  =  numColBits;
		
		_radAngles = buildAngleArraysFromProbMat(probMat);
	}
	/**
	 * 
	 */
	public double getAngle(int numRowBits, int  flatIndex){
		Throw.If(numRowBits >=  _numColBits, "too many row bits");
		Throw.If(flatIndex >=  1<<(numRowBits +  _numColBits), 
				"angles index is out of bounds");
		return   _radAngles[numRowBits].get(flatIndex);
	}
	/**
	 * 
	 */
	public DoubleArray[] getAngles(){
		return   _radAngles;
	}
}



c:\windows\desktop\quibbs1.4-pat-src\QAlgoQEmb\src\ProbMatQEmbSEO_writer.java
************************************************************************
import java.io.*;

/**
 * ProbMatQEmb = Probability matrix q-Embedding
 * This class writes English and Picture Files
 * for a quantum-embedding of a probability matrix
 * expressed as a product of multiplexors. 
 * The multiplexors are written in one line style. 
 * The class uses angles calculated by class ProbMatQEmb
 * from the probability matrix.
 */

public class ProbMatQEmbSEO_writer  extends QEmbSEO_writer{
	ProbMatQEmb   _probQEmb;
	/**
	 * 
	 */	
	public ProbMatQEmbSEO_writer(
	        String 	filePrefix, 
	        int numBits, 
	        ProbMatQEmb  probQEmb)
	{ 	
	 	
    	super(filePrefix, numBits); 
		Throw.If(_numBits<2 || _numBits%2 != 0, 
			"number of bits must be even and >=2");
		Throw.If(probQEmb.getNumColBits()!=_numBits/2, 
				"angles have wrong number of column bits");
		_probQEmb = probQEmb;

    	write();

        closeFiles();

	}
	/**
	 * 
	 */
    public ProbMatQEmbSEO_writer(
		PrintWriter  englishOut,
		PrintWriter  pictureOut,
		Boolean doWrite,
		CktEmbedder emb, 
		ProbMatQEmb  probQEmb)
    {
    	super(englishOut, pictureOut, emb);
		Throw.If(_numBits<2 || _numBits%2 != 0, 
			"number of bits must be even and >=2");
		Throw.If(probQEmb.getNumColBits()!=_numBits/2, 
				"angles have wrong number of column bits");
		_probQEmb = probQEmb;


    	if(doWrite){write();}
    }
     	
	/**
	 * 
	 */	
	public void write(){
		writeA(_probQEmb.getAngles());
		writeB(_probQEmb.getAngles());
	}	
	/**
	 * 
	 */	
	public void writeHermitian(){
		writeB_Hermitian(_probQEmb.getAngles());
		writeA_Hermitian(_probQEmb.getAngles());
	}	
	/**
	 * 
	 */	    
	public static void main(String[] args){
		
	   String filePrefix = "test";
	   int numStateBits = 2;   
	   
	   int numBits =  2*numStateBits;
	   int numStates = 1<<numStateBits;
	   double[][] 	probMat = 
		   ProbMatrices.randomProbMatrix(numStates, numStates);

/*    
	   double[][] 	probMat = 
	   	   {{ .1, .4, .90, .00},
		    { .4, .1, .01, .10},
	   		{ .1, .1, .00, .90},
	   		{ .4, .4, .09, .00}};
 
	   double[][] 	probMat = 
   	   {{ .25, .25, .25, .25},
	    { .25, .25, .25, .25},
   		{ .25, .25, .25, .25},
   		{ .25, .25, .25, .25}};
 */	  		


	   new ProbMatQEmbSEO_writer(
			   filePrefix, numBits, new ProbMatQEmb(numStateBits, probMat));

     
       
       String 	filePrefixIn = filePrefix;
	   String 	filePrefixOut = filePrefix + "_exact";
	   int numGroundedBits = 3;//ignored
	   //int compiMode = MultiplexorExpander.ORACULAR_APPROX;
	   int compiMode = MultiplexorExpander.EXACT_SEO;
	   int bitPrecision = 3;//ignored
 	   
	   //SEO_reader can't read multiplexors so 
	   //first use MultiplexorExpander
	   //to get exact SEO expansion,
	   //and then apply SE_reader to that
	   new MultiplexorExpanderMain(
			filePrefixIn,
			filePrefixOut,
			compiMode,
			numGroundedBits,
			bitPrecision);
	  	
	   SEO_readerMu	reader = new SEO_readerMu(
	   	    filePrefix + "_exact",
	   	    numBits, 
	   	    false); // useSparse
	   
	   //verify that 
	   //<0|          |x>
	   //    U_2^H U_1      = M_hyb(y|x)
	   //<y|          |0>
	   int row, col;
	   int urow, ucol;
	   for(row=0; row<numStates; row++){
		   for(col=0; col<numStates; col++){
			   System.out.print(Math.sqrt(
				probMat[col][row]*probMat[row][col]
			   ) + "\t");
		   }
		   System.out.print("\n");
	   }
	   System.out.print("\n");
	   	
	   for(row=0; row<numStates; row++){
		   urow = row<<numStateBits;
		   for(col=0; col<numStates; col++){
			   ucol = col;
			   System.out.print(reader.getEntry(urow, ucol) + "\t");
		   }
		   System.out.print("\n");
	   }
   	
	}

}



c:\windows\desktop\quibbs1.4-pat-src\QAlgoQEmb\src\QEmb.java
************************************************************************
/**
 * QEmb = quantum embedding
 * This abstract class is extended by ProbMatQEmb
 * and other similar classes.
 */
public abstract class QEmb {
	protected	int		_numColBits;

	/**
	 * 
	 */
	protected QEmb(){}
	/**
	 * 
	 */
	protected DoubleArray[] buildAngleArraysFromProbMat(double[][] probMat){
		
		int numCols  = 1<<_numColBits;
		double[][][]  reducedProbMats = new double[_numColBits+1][][];
		reducedProbMats[_numColBits]  = probMat;
		int  numRows, j, col, row;
		for(j=_numColBits-1; j >=0; j--){//j is numRowBits
			numRows = 1<<j;
			reducedProbMats[j]  =  new  double[numRows][numCols];
			for(col=0; col<numCols; col++){ 
				for(row=0; row<numRows; row++){
					reducedProbMats[j][row][col] =   
						reducedProbMats[j+1][row][col] + 
						reducedProbMats[j+1][row + numRows][col];
				}//row loop
			}//col loop			
		}//j loop
		int flatIndex;
		double  denom, prob, x, y;
		DoubleArray[] angles =  new  DoubleArray [_numColBits];
		for(j=_numColBits-1; j >=0; j--){//j is numRowBits
			numRows = 1<<j;
			angles[j] = new DoubleArray();
			angles[j].reserveMemory(1<<(j+_numColBits));
			for(col=0; col<numCols; col++){ 
				for(row=0; row<numRows; row++){
					flatIndex = (row<<_numColBits) + col;
					denom = reducedProbMats[j][row][col];
					if(denom  > 1e-9){
						prob = reducedProbMats[j+1][row][col]/denom;
						x =  Math.sqrt(prob);
						y =  Math.sqrt(1-prob);
						angles[j].set(flatIndex,  -Math.atan2(y,x));
					}else{
						angles[j].set(flatIndex, 0.0);
					}
				}//row loop
			}//col loop
		}//j loop
		
		return angles;
	}

	/**
	 * 
	 */
	public int getNumColBits(){
		return 	_numColBits;
	}

}



c:\windows\desktop\quibbs1.4-pat-src\QAlgoQEmb\src\QEmbSEO_writer.java
************************************************************************
import java.io.PrintWriter;

/**
 * QEmb = quantum embedding
 * This abstract class is extended by ProbMatQEmbSEO_writer
 * and other similar classes.
 */

public abstract class QEmbSEO_writer  extends SEO_writer{
	/**
	 *
	 */
	public QEmbSEO_writer(
	   String filePrefix,
	   int numBits)
	{
        super(filePrefix, numBits);
	}
	/**
	 * 
	 */
	public QEmbSEO_writer(
   		PrintWriter  englishOut,
   		PrintWriter  pictureOut,
   		CktEmbedder  emb)
	{
	   super(englishOut, pictureOut, emb);
	}
	/**
	 * 
	 */	
	public abstract void write();
	/**
	 * 
	 */	
	public abstract void writeHermitian();
	/**
	 * 
	 */		
	public RedPair pruneControls(
			CktEmbedder  	emb,
			DoubleArray		angArray,
			int				numRowBits,
			int				mType)
	{
		//override this if you want to 
		//remove unnecessary controls before writing
		return new RedPair(emb, angArray);
	}
	/**
	 * 
	 */		
	public void writeA(DoubleArray[] angles){
	
		int halfNumBits  = _numBits/2;
		//numBitsAft = _numBits for emb below
				
		//first half of the multiplexors
		for(int j=0; j<halfNumBits; j++){
			int numBitsBef = j + halfNumBits + 1;//for emb below
			int[]  bitMap =  Globals.identityPermutation(numBitsBef);
			CktEmbedder	emb  =  new  CktEmbedder(
					numBitsBef,
					_numBits,//numBitsAft
					bitMap,
					Globals.F_vec(_numBits),//isP0Control
					Globals.F_vec(_numBits));//isP1Control
			int numRowBits = j;
			DoubleArray	 angArray = angles[numRowBits];
			RedPair rp = pruneControls(
					emb,
					angArray,
					numRowBits,
					1);//mType
			new  MultiplexorOneLineSEO_writer(
		    		_englishOut,
		    		_pictureOut,
		    		true,//doWrite
		    		rp._emb.getCompositeMapOfYouFollowedBy(_emb),  
		    		rp._angArray);			
		}
	}	
	
	/**
	 * 
	 */		
	public void writeB(DoubleArray[] angles){
		int halfNumBits  = _numBits/2;
		//numBitsAft = _numBits for emb below

		//second half of the multiplexors
		for(int j=halfNumBits; j<_numBits; j++){
			int numBitsBef = _numBits + halfNumBits- j;//for emb below
			int[]  bitMap =  new int[numBitsBef];
			int k=0;
			while(k<halfNumBits){
				bitMap[k] = k + halfNumBits;
				k++;
			}
			while(k<numBitsBef){
				bitMap[k] = k - halfNumBits;
				k++;
			}
			CktEmbedder	emb  =  new  CktEmbedder(
					numBitsBef,
					_numBits,//numBitsAft
					bitMap,
					Globals.F_vec(_numBits),//isP0Control
					Globals.F_vec(_numBits));//isP1Control
			int numRowBits = _numBits -j -1;
			DoubleArray	 angArray = angles[numRowBits];
			RedPair rp = pruneControls(
					emb,
					angArray,
					numRowBits,
					2);//mType
			new  MultiplexorOneLineSEO_writer(
		    		_englishOut,
		    		_pictureOut,
		    		false,//doWrite
		    		rp._emb.getCompositeMapOfYouFollowedBy(_emb),  
		    		rp._angArray).writeHermitian();			
		}		
	}
 	
	/**
	 * 
	 */	
	public void writeB_Hermitian(DoubleArray[] angles)
	{
	
		int halfNumBits  = _numBits/2;
		//numBitsAft = _numBits for emb below

		//must invert this:
		////second half of the multiplexors
		//for(int j=halfNumBits; j<_numBits; j++){

		//first half of the multiplexors
		for(int j=_numBits-1; j>=halfNumBits; j--){
			int numBitsBef = _numBits + halfNumBits- j;
			int[]  bitMap =  new int[numBitsBef];
			int k=0;
			while(k<halfNumBits){
				bitMap[k] = k + halfNumBits;
				k++;
			}
			while(k<numBitsBef){
				bitMap[k] = k - halfNumBits;
				k++;
			}
			CktEmbedder	emb  =  new  CktEmbedder(
					numBitsBef,
					_numBits,//numBitsAft
					bitMap,
					Globals.F_vec(_numBits),//isP0Control
					Globals.F_vec(_numBits));//isP1Control
			int numRowBits = _numBits -j -1;
			DoubleArray	 angArray = angles[numRowBits];
			RedPair rp = pruneControls(
					emb,
					angArray,
					numRowBits,
					2);//mType
			new  MultiplexorOneLineSEO_writer(
		    		_englishOut,
		    		_pictureOut,
		    		true,//doWrite
		    		rp._emb.getCompositeMapOfYouFollowedBy(_emb),  
		    		rp._angArray);			
		}
	}
	/**
	 * 
	 */	
	public void writeA_Hermitian(DoubleArray[] angles)
	{
	
		int halfNumBits  = _numBits/2;
		//numBitsAft = _numBits for emb below

		//must invert this:
		////first half of the multiplexors
		//for(int j=0; j<halfNumBits; j++){

		//second half of the multiplexors
		for(int j=halfNumBits-1; j>=0; j--){
			int numBitsBef = j + halfNumBits + 1;//for emb below
			int[]  bitMap =  Globals.identityPermutation(numBitsBef);
			CktEmbedder	emb  =  new  CktEmbedder(
					numBitsBef,
					_numBits,//numBitsAft
					bitMap,
					Globals.F_vec(_numBits),//isP0Control
					Globals.F_vec(_numBits));//isP1Control
			int numRowBits = j;
			DoubleArray	 angArray = angles[numRowBits];
			RedPair rp = pruneControls(
					emb,
					angArray,
					numRowBits,
					1);//mType
			new  MultiplexorOneLineSEO_writer(
		    		_englishOut,
		    		_pictureOut,
		    		false,//doWrite
		    		rp._emb.getCompositeMapOfYouFollowedBy(_emb),  
		    		rp._angArray).writeHermitian();			
		}
					
	}
	/**
	 * 
	 */
	protected class RedPair{//Red = reduced
		public 	CktEmbedder 	_emb;
		public	DoubleArray		_angArray;
		
		public RedPair(CktEmbedder emb, DoubleArray angArray){
			_emb = emb;
			_angArray = angArray;
		}
	}

}



c:\windows\desktop\quibbs1.4-pat-src\QAlgoSuzuki\src\SuzukiWriter.java
************************************************************************
/**
 * This class writes a Suzuki approximant of order 2k. 
 */
public abstract class SuzukiWriter {

	private static double[] _a;
	private static double[] _aProd;


	/**
	 *
	 */
	public SuzukiWriter(){
	
	    _a = new double[10];     
	    _aProd = new double[10];
	    _a[0] = 1;
	    _aProd[0] = 1;
	    for(int k=1; k<10; k++){
	    	_a[k] = 1.0/(4 - Math.pow(4, 1.0/(2*k+1)));
	    	_aProd[k] = _a[k]*_aProd[k-1];
	    }
		
	}
	/**
	 *
	 */
    public void writeSuzuki2(
    	double t, 
    	boolean withEndCaps)
    {
    	if(withEndCaps){
    		writeExpAtimes(t/2);
    	}
		
    	writeExpBtimes(t);
		
		if(withEndCaps){
			writeExpAtimes(t/2);
    	}
	}
	/**
	 *
	 */
    public void writeSuzuki2k(
    	int k,//suzukiHalfOrder 
    	double t, 
    	boolean withEndCaps)
    {
    	if(k==1){
    		writeSuzuki2(t, withEndCaps);
    	}else{
    		double a = _a[k-1];
    		double aProd = _aProd[k-2];
    		if(withEndCaps){
    			writeExpAtimes(a*aProd*t/2);
        	}
    		writeSuzuki2k(k-1, a*t, false);
    			writeExpAtimes(a*aProd*t);
    		writeSuzuki2k(k-1, a*t, false);
    			writeExpAtimes((1 - 3*a)*aProd*t/2);
    		writeSuzuki2k(k-1, (1 - 4*a)*t, false);
    			writeExpAtimes((1 - 3*a)*aProd*t/2);
	        writeSuzuki2k(k-1, a*t, false);
	        	writeExpAtimes(a*aProd*t);
    		writeSuzuki2k(k-1, a*t, false);
    		if(withEndCaps){
    			writeExpAtimes(a*aProd*t/2);
        	}
    	}
    }
	/**
	 * This method writes exp(At), where
	 * Second Order Suzuki Approximant =
	 * exp(At/2)exp(Bt)exp(At/2)
	 */
	public abstract void writeExpAtimes(double t);
	/**
	 * This method writes exp(Bt), where
	 * Second Order Suzuki Approximant =
	 * exp(At/2)exp(Bt)exp(At/2)
	 */
	public abstract void writeExpBtimes(double t);

}



c:\windows\desktop\quibbs1.4-pat-src\QAlgoSuzuki\src\SuzukiWriter1.java
************************************************************************
/**
 * This class extends abstract class SuzukiWriter
 */
public class SuzukiWriter1 extends SuzukiWriter{

	public void writeExpAtimes(double t){System.out.printf("exp(%4.3fA)", t);}
	public void writeExpBtimes(double t){System.out.printf("exp(%4.3fB)", t);}
	/**
	 * 
	 */    
	public static void main(String[] args){
		SuzukiWriter1 sw = new SuzukiWriter1();
		sw.writeSuzuki2(1/*t*/, true/* withEndCaps*/);
		System.out.print("\n");
		sw.writeSuzuki2k(1,//k,suzukiHalfOrder
				1,//t
				true);// withEndCaps
		System.out.print("\n");
		sw.writeSuzuki2k(2,//k,suzukiHalfOrder
				1,//t
				true);// withEndCaps
		}
}


c:\windows\desktop\quibbs1.4-pat-src\QAlgoSzegedy\src\ProbMatSzegedySEO_writer.java
************************************************************************
import java.io.*;
/**
 * This class extends abstract class SzegedySEO_writer
 */
public class ProbMatSzegedySEO_writer  extends SzegedySEO_writer{

	/**
	 * 
	 */		
	public ProbMatSzegedySEO_writer(
	        String 	filePrefix,
	        int numBits,
	        ProbMatQEmb  probQEmb)
	{ 		 	
    	super(filePrefix, numBits, probQEmb);
	}
	/**
	 * 
	 */	
    public ProbMatSzegedySEO_writer(
		PrintWriter  englishOut,
		PrintWriter  pictureOut,
		Boolean doWrite,
		CktEmbedder emb,
		ProbMatQEmb  probQEmb)
    {
    	super(englishOut, pictureOut, doWrite, emb, probQEmb);
    }
    /**
	 * 
	 */	
    protected void writeQEmb(){
    	new ProbMatQEmbSEO_writer(
    			_englishOut,
    			_pictureOut,
    			false,//doWrite
    			_emb, 
    			(ProbMatQEmb)_probQEmb).write();
    	
    }  
    /**
	 * 
	 */	
    protected void writeQEmbHermtian(){
    	new ProbMatQEmbSEO_writer(
    			_englishOut,
    			_pictureOut,
    			false,//doWrite
    			_emb, 
    			(ProbMatQEmb)_probQEmb).writeHermitian();
    	
    }  
	/**
	 * 
	 */	    
	public static void main(String[] args){
	   
	   int numStateBits = 2;   
	   
	   int numBits =  2*numStateBits;
	   int numStates = 1<<numStateBits;
     
       new ProbMatSzegedySEO_writer(
   	       "test",
   	       numBits,
   	       new ProbMatQEmb(numStateBits, 
   	    		   ProbMatrices.randomProbMatrix(numStates, numStates))
           );
       
   }
}



c:\windows\desktop\quibbs1.4-pat-src\QAlgoSzegedy\src\SzegedySEO_writer.java
************************************************************************
import java.io.*;

/**
 * This class writes English and Picture files
 * for the Szegedy quantum walk operator, 
 * expressed as a product of multiplexors. 
 * The multiplexors are written in one line style.
 */
public abstract class SzegedySEO_writer   extends SEO_writer{
	QEmb  _probQEmb;

	/**
	 * 
	 */		
	public SzegedySEO_writer(
	        String 	filePrefix,
	        int numBits,
	        QEmb  probQEmb)
	{ 	
	 	
    	super(filePrefix, numBits);
		Throw.If(_numBits<2 || _numBits%2 != 0, 
			"number of free bits of Szegedy operator must " +
			" be even and >=2");
		Throw.If(probQEmb.getNumColBits()!=_numBits/2, 
			"angles have wrong number of column bits");
		_probQEmb = probQEmb;
		
    	write();

        closeFiles();

	}
	/**
	 * 
	 */	
    public SzegedySEO_writer(
		PrintWriter  englishOut,
		PrintWriter  pictureOut,
		Boolean doWrite,
		CktEmbedder emb,
		QEmb  probQEmb)
    {
    	super(englishOut, pictureOut, emb);
		Throw.If(_numBits<2 || _numBits%2 != 0, 
			"number of free bits of Szegedy operator must " +
			"be even and >=2");
		Throw.If(probQEmb.getNumColBits()!=_numBits/2, 
			"angles have wrong number of column bits");
		_probQEmb = probQEmb;
    	
    	if(doWrite){write();}
    }
    /**
	 * 
	 */	
    protected abstract void writeQEmb();
    /**
	 * 
	 */	
    protected abstract void writeQEmbHermtian();
    /**
	 * 
	 */	
	public void write(){
		writeReflectionOfTopHalf();		
		writeQEmbHermtian();		
		writeReflectionOfBottomHalf();
		writeQEmb();;
	}
	/**
	 * writes Hermitian conjugate
	 */
	public void writeHermitian(){
		writeQEmbHermtian();		
		writeReflectionOfBottomHalf();
		writeQEmb();
		writeReflectionOfTopHalf();	
	}
	/**
	 * 
	 */	
	private void writeReflectionOfBottomHalf(){//  (-1)^( |0><0| (x) I )
		int  numControls = _numBits/2;
		TFControls    controls =  new TFControls(_numBits, numControls);
		int bitPos = _numBits;
		for(int c=0; c<numControls; c++){
			bitPos--;
			controls.setControl(c, bitPos, false);
		}
		writeControlledOneBitGate(
		        numControls-1,//  targetBitPosition
		        controls,
		        new OneBitPhaseFactor(Math.PI));
		
	}
	/**
	 * 
	 */	
	private void writeReflectionOfTopHalf(){//  (-1)^( I (x) |0><0|)
		int  numControls = _numBits/2;
		TFControls    controls =  new TFControls(_numBits, numControls);
		int bitPos = numControls;
		for(int c=0; c<numControls; c++){
			bitPos--;
			controls.setControl(c, bitPos, false);
		}
		writeControlledOneBitGate(
		        numControls,//  targetBitPosition
		        controls,
		        new OneBitPhaseFactor(Math.PI));
		
	}

}



c:\windows\desktop\quibbs1.4-pat-src\QLib\src\BitVector.java
************************************************************************
/**
 * This class allows one to manipulate the bits
 * in a string of bits of predefined length<=MAX_LEN
 */
public class BitVector {
	private int _len;//length
	private int _decRep;//decimal representation
	//in java, int is 32bit signed
	private static int MAX_LEN = 16;
	/**
	 * 
	 */	
	public BitVector(int len, int decRep){
		_len = len;
		_decRep = decRep;
		Throw.If(len>MAX_LEN, "bit vector is too long");
		Throw.If(len<1,"bit vector len must be >=1");
	}
	/**
	 * 
	 */	
	public void copy(BitVector bvec){
		_len = bvec._len;
		_decRep = bvec._decRep;
	}
	/**
	 * 
	 */	
	public void set(int len, int decRep){
		Throw.If(len>MAX_LEN, "bit vector is too long");
		Throw.If(len<1,"bit vector len must be >=1");
		_len = len;
		_decRep = decRep;
	}
	/**
	 * 
	 */	
	public void setLen(int len){
		Throw.If(len>MAX_LEN, "bit vector is too long");
		Throw.If(len<1,"bit vector len must be >=1");
		_len = len;
	}
	/**
	 * 
	 */	
	public void setDecRep(int decRep){
		_decRep = decRep;
	}
	/**
	 * 
	 */	
	public int getLen(){
		return _len;
	}
	/**
	 * 
	 */	
	public int getDecRep(){
		return _decRep;
	}
	/**
	 * 
	 */	
	public boolean bitIsON(int bpos){
		Throw.If(bpos>=_len, "bit position is too large");
		int	mask = (1<<bpos);
		return (_decRep & mask)==mask;
	}
	/**
	 * 
	 */	
	public void setBitON(int bpos)
	{
		Throw.If(bpos>=_len, "bit position is too large");
		_decRep |= (1<<bpos);
	}
	/**
	 * 
	 */	
	public void setBitOFF(int bpos)
	{
		Throw.If(bpos>=_len, "bit position is too large");
		_decRep &= ~(1<<bpos);
	}
	/**
	 * 
	 */	
	public  void setAllBitsON()
	{
		for(int bpos=0; bpos<_len; bpos++){
			_decRep |=(1<<bpos);
		}
	}
	/**
	 * 
	 */	
	public int getNumOfONbits()
	{
		int	count = 0;	
		for(int bpos=0; bpos<_len; bpos++){
			if(bitIsON(bpos))count++;
		}
		return count;
	}
	/**
	 * 
	 */	
	public int findONbitToMyRight(int 	meBit)
	{
		//returns -1 if there is none
		Throw.If(meBit>=_len, "meBit is too large");
		if(meBit==0)return -1;
		
		int 	rightONbit = meBit;
		int		mask = (1<<rightONbit);
		boolean		foundIt = false;  
		do{
			rightONbit--;
			mask >>= 1;
			foundIt = ((_decRep & mask) == mask);
		}while( (rightONbit!=0)  &&  !foundIt );
		return 	foundIt?rightONbit:-1;
	}
	/**
	 * 
	 */	
	public int findONbitToMyLeft(int meBit)
	{
		//returns -1 if there is none
		Throw.If(meBit>=_len, "meBit is too large");
		if(meBit==(_len-1))return -1;
		
		int 	leftONbit = meBit;
		int		mask = (1<<leftONbit);
		boolean		foundIt = false;  
		do{
			leftONbit++;
			mask <<= 1;
			foundIt = ((_decRep & mask) == mask);
		}while( (leftONbit!=(_len-1))  &&  !foundIt );
		return 	foundIt?leftONbit:-1;
	}
	/**
	 * 
	 */	
	public int findLeftmostONbit()
	{
		//returns -1 if there is none
		if(bitIsON(_len-1)){
			return _len-1;
		}else{
			return findONbitToMyRight(_len-1);
		}
	}
	/**
	 * 
	 */	
	public int findRightmostONbit()
	{
		//return -1 if there is none
		if(bitIsON(0)){
			return 0;
		}else{
			return findONbitToMyLeft(0);
		}
	}  
	/**
	 * 
	 */	
	
	//about lazy ordering
	//Refs: look under "gray code"
	//(1)Martin Gardener, "Knotted DoughNuts and Other 
	//Mathematical Entertainments", chapt. 2, "The Binary Gray Code"
	//(2)"Numerical Recipies in C"
	//(3)Many books on Discrete Mathematics for CompSci types
	//(4)On the web, in Eric's Treasure Trove/Math/Gray Codes

	//Normal and lazy sequences both start at 0
	//One has normal (dictionary) order, the other has lazy order.

	//For illustration purposes, suppose N_B = 3
	//The lazy sequence 000, 100, 110, 010, 011, 111, 101, 001
	//is easily obtained from
	//the "standard" lazy sequence 000, 001, 011, 010, 110, 111, 101, 100
	//by "reflecting" each sequence term. 
	//We will use the second sequence because
	//it is more common in the literature.
	
	/**
	 * 
	 */	
	public static int	getLazyFromNormal(
	int		bitLen,
	int		normal)
	{	
		Throw.If(bitLen>MAX_LEN, "bit vector length is too big");
		Throw.If(normal>= (1<<bitLen), "normal being converted to lazy is too big");
		int	 lazy = normal;
		if(bitLen>1){
			for(int m = bitLen-2; m >= 0; m--){
				//Look at bpos = m+1, if it's ON, then flip bpos=m.
				//Remember that ^ is same as a mod2 sum.
				lazy ^= ( ((normal >> m+1) & 1) << m );	
			}
		}
		
		return lazy;
	}
	/**
	 * 
	 */	
	public void lazyAdvance(int newNormal)
	{

		//This method takes bit vector "lazy" (which corresponds to bit vector "normal"),  and 
		//changes it to the next lazy bit vector, "new_lazy" (which corresponds to "new_normal").
		Throw.If(newNormal<1, "new normal must be >=1");
		_decRep ^= ((newNormal) & ~(newNormal-1));
		//example:  000, 001, 011, 010, 110, 111, 101, 100
		//_decRep = 011, normal = 2 = 010 initially
		//new_normal = 3 = 011
		//(newNormal & ~normal) = 011 & 101 = 001 = mask for the bit that changed
		//_decRep = 011 ^ 001 = 010 finally

	}
	/**
	 * 
	 */	    
	public static void main(String[] args){
		int len = 3;
		int maxNormal = (1<<len) -1;
		BitVector curBitVec =  new BitVector(len, 0);
		
		for(int normal=0; normal<=maxNormal; normal++){
			System.out.println(getLazyFromNormal(len, normal) + ", " + 
					curBitVec.getDecRep());
			curBitVec.lazyAdvance(normal+1);
		}
		System.out.println("");
//		int lazy;
		curBitVec.set(len, 0);
		for(int normal=0; normal<=maxNormal; normal++){
			System.out.print(curBitVec.getDecRep() + "=");
			for(int beta=len-1; beta>=0; beta--){
				System.out.print(curBitVec.bitIsON(beta)==true?1:0);
			}
			System.out.println("");
			curBitVec.lazyAdvance(normal+1);
		}
	}
	
	
}


c:\windows\desktop\quibbs1.4-pat-src\QLib\src\CktEmbedder.java
************************************************************************
/**
 * This class stores parameters for embedding a circuit
 * within a larger circuit (one with more qubits)
 */
public class CktEmbedder {
	private int _numBitsBef;//number of bits in circuit before embedding
	private int _numBitsAft;//number of bits in circuit after embedding
	
	private int[]  _bitMap;//length=numBitsBef, bitAft[bitBef]
	private boolean[]  _isP0Control;//length=numBitsAft, value over bef qubits is ignored
	private boolean[]  _isP1Control;//length=numBitsAft, value over bef qubits is ignored
	private boolean[]  _isOldBit;//length=numBitsAft
	/**
	 * 
	 */		
	public CktEmbedder(int numBits){
		_numBitsBef = numBits;
		_numBitsAft = numBits;
		_bitMap = null;
		_isP0Control = null;
		_isP1Control = null;
		_isOldBit = null;
	}
	
	/**
	 * 
	 */		
	public CktEmbedder(	int numBitsBef,
						int numBitsAft,
						int[] bitMap,
						boolean[] isP0Control,
						boolean[] isP1Control ){
		
		_numBitsBef = numBitsBef;
		_numBitsAft = numBitsAft;
		Throw.If(numBitsBef < 2, "embedding trivial circuit");
		Throw.If(numBitsBef > numBitsAft,"embedding into smaller number of bits");

		if(bitMap.length==numBitsBef){
			boolean[] isAlreadyPresent = Globals.F_vec(numBitsAft);				
			for(int bef=0; bef<numBitsBef; bef++){
				int aft = bitMap[bef];				
				if(aft<0 || aft>=numBitsAft || isAlreadyPresent[aft]){
					System.out.println("CktEmbedder's bitMap is not 1-1 " +
							"or is out of range");
					System.exit(0);		
				}else{
					isAlreadyPresent[aft] = true;
				}
			}
			_bitMap = bitMap;			
		}else{
			System.out.println("CktEmbedder's bitMap has wrong length");
			System.exit(0);
		}
		
		if(isP0Control.length==numBitsAft){
			_isP0Control = isP0Control;			
		}else{
			System.out.println("CktEmbedder's isP0Control has wrong length");
			System.exit(0);		
		}
		
		if(isP1Control.length==numBitsAft){
			_isP1Control = isP1Control;			
		}else{
			System.out.println("CktEmbedder's isP1Control has wrong length");
			System.exit(0);		
		}
		_isOldBit = Globals.F_vec(numBitsAft);
		for(int bef=0; bef<numBitsBef; bef++){
			_isOldBit[aft(bef)]  = true;
		}
	}
	/**
	 * 
	 */		
	public CktEmbedder(CktEmbedder emb){
		copy(emb);
	}
	/**
	 * 
	 */		
	public void copy(CktEmbedder emb){
		
		_numBitsBef = emb._numBitsBef;
		_numBitsAft = emb._numBitsAft;
		
		if(emb.isIdentity()){
			_bitMap=null;
			_isP0Control=null;
			_isP1Control=null;
			_isOldBit=null;
		}else{
		
			int j;
			
			_bitMap = new int[_numBitsBef];
			for(j=0; j<_numBitsBef; j++){
				_bitMap[j] = emb._bitMap[j];
			}
	
			_isP0Control = new boolean[_numBitsAft];
			for(j=0; j<_numBitsAft; j++){
				_isP0Control[j] = emb._isP0Control[j];
			}
			
			_isP1Control = new boolean[_numBitsAft];
			for(j=0; j<_numBitsAft; j++){
				_isP1Control[j] = emb._isP1Control[j];
			}
	
		
			_isOldBit = new boolean[_numBitsAft];
			for(j=0; j<_numBitsAft; j++){
				_isOldBit[j] = emb._isOldBit[j];
			}
		}

	}
	/**
	 * 
	 */	
	public int getNumBitsBef(){
		return _numBitsBef;
	}
	/**
	 * 
	 */	
	public int getNumBitsAft(){
		return _numBitsAft;
	}
	/**
	 * 
	 */	
	public int getNumNewBits(){
		return _numBitsAft - _numBitsBef;
	}
	/**
	 * 
	 */	
	public boolean isIdentity(){
		return _bitMap==null;
	}
	/**
	 * 
	 */	
	public int aft(int bef){
		if(!isIdentity()){
			return _bitMap[bef];
		}else{
			return  bef;
		}
	}
	/**
	 * 
	 */	
	public boolean isP0Control(int aft){
		if(!isIdentity()){
			return _isP0Control[aft];
		}else{
			return false;
		}
	}
	/**
	 * 
	 */	
	public boolean isP1Control(int aft){
		if(!isIdentity()){
			return _isP1Control[aft];
		}else{
			return false;
		}
	}
	/**
	 * 
	 */	
	public boolean isOldBit(int aft){
		if(!isIdentity()){
			return _isOldBit[aft];
		}else{
			return true;
		}
	}
	/**
	 * 
	 */	
	public boolean isNewBit(int aft){
		return !isOldBit(aft);
	}
	/**
	 * 
	 */	
	public int getNumNewControls(){
		int num=0;
		if(!isIdentity()){
			for(int aft=0; aft<_numBitsAft; aft++){
				if((!_isOldBit[aft]) && (_isP0Control[aft]||_isP1Control[aft])){
					num++;
				}
			}
		}
		return num;
	}
	/**
	 * 
	 */	
	public CktEmbedder getCompositeMapOfYouFollowedBy(CktEmbedder emb){
		if(this.isIdentity()) return  emb;
		if(emb.isIdentity()) return  this;
		Throw.If(this._numBitsAft != emb._numBitsBef, "can't chain embedders");
		int newNumBitsBef = this._numBitsBef;
		int newNumBitsAft = emb._numBitsAft;
		
		int[] newBitMap = new  int[newNumBitsBef];
		boolean[] newIsP0Control = new  boolean[newNumBitsAft];
		boolean[] newIsP1Control = new  boolean[newNumBitsAft];
		int  j;
		for(j=0;j<newNumBitsBef;j++){
			newBitMap[j]  = emb.aft(this.aft(j));
		}
		for(j=0;j<newNumBitsAft;j++){
			newIsP0Control[j] =  emb._isP0Control[j];
			newIsP1Control[j] =  emb._isP1Control[j];
		}
		for(j=0;j<this._numBitsAft;j++){
			newIsP0Control[emb.aft(j)] = this._isP0Control[j];
			newIsP1Control[emb.aft(j)] = this._isP1Control[j];
		}
		return  new CktEmbedder(newNumBitsBef,
							newNumBitsAft,
							newBitMap,
							newIsP0Control,
							newIsP1Control );
		
	}

}



c:\windows\desktop\quibbs1.4-pat-src\QLib\src\Complex.java
************************************************************************



/*
 * -------------------------------------------------------------------------
 *	$Id: Complex.java,v 1.4 1999/05/05 14:51:01 brophy Exp $
 * -------------------------------------------------------------------------
 * Copyright (c) 1997 - 1998 by Visual Numerics, Inc. All rights reserved.
 *
 * Permission to use, copy, modify, and distribute this software is freely
 * granted by Visual Numerics, Inc., provided that the copyright notice
 * above and the following warranty disclaimer are preserved in human
 * readable form.
 *
 * Because this software is licenses free of charge, it is provided
 * "AS IS", with NO WARRANTY.  TO THE EXTENT PERMITTED BY LAW, VNI
 * DISCLAIMS ALL WARRANTIES, EXPRESS OR IMPLIED, INCLUDING BUT NOT LIMITED
 * TO ITS PERFORMANCE, MERCHANTABILITY AND FITNESS FOR A PARTICULAR PURPOSE.
 * VNI WILL NOT BE LIABLE FOR ANY DAMAGES WHATSOEVER ARISING OUT OF THE USE
 * OF OR INABILITY TO USE THIS SOFTWARE, INCLUDING BUT NOT LIMITED TO DIRECT,
 * INDIRECT, SPECIAL, CONSEQUENTIAL, PUNITIVE, AND EXEMPLARY DAMAGES, EVEN
 * IF ADVISED OF THE POSSIBILITY OF SUCH DAMAGES. 
 *
 * -------------------------------------------------------------------------
 */


/**
  * This class implements complex numbers. It provides the basic operations
  * (addition, subtraction, multiplication, division) as well as a set of
  * complex functions.
  *
  * The binary operations have the form, where op is <code>plus</code>,
  *	<code>minus</code>, <code>times</code> or <code>over</code>.
  *	<pre>
  *	public static Complex op(Complex x, Complex y)   // x op y
  *	public static Complex op(Complex x, double y)    // x op y
  *	public static Complex op(double x, Complex y)    // x op y
  *	public Complex op(Complex y)                     // this op y
  *	public Complex op(double y)                      // this op y
  *	public Complex opReverse(double x)               // x op this
  * </pre>
  *
  *	The functions in this class follow the rules for complex  arithmetic
  * as defined C9x Annex G:"IEC 559-compatible complex arithmetic."
  * The API is not the same, but handling of infinities, NaNs, and positive
  * and negative zeros is intended to follow the same rules.
  *
  *	This class depends on the standard java.lang.Math class following
  * certain rules, as defined in the C9x Annex F, for the handling of
  * infinities, NaNs, and positive and negative zeros. Sun's specification
  *	is that java.lang.Math should reproduce the results in the Sun's fdlibm
  * C library. This library appears to follow the Annex F specification.
  *	At least on Windows, Sun's JDK 1.0 and 1.1 do NOT follow this specification.
  *	Sun's JDK 1.2(RC2) does follow the Annex F specification. Thesefore,
  * this class will not give the expected results for edge cases with
  *	JDK 1.0 and 1.1.
  */
public class Complex implements java.io.Serializable, Cloneable
{
	/**	
	 *	@serial Real part of the Complex.
	 */
	public double re;

	/**
	 *	@serial Imaginary part of the Complex.
	 */
	public double im;

	/**
	 *	Serialization ID
	 */
	static final long serialVersionUID = -633126172485117692L;


	/**
	 *  String used in converting Complex to String.
	 *  Default is "i", but sometimes "j" is desired.
	 *  Note that this is set for the class, not for
	 *  a particular instance of a Complex.
	 */
	public static String suffix = "i";
	

	private final static long negZeroBits =
		Double.doubleToLongBits(1.0/Double.NEGATIVE_INFINITY);



	/**
	 *	Constructs a Complex equal to zero.
	 */
	public Complex()
	{
		re = 0.0;
		im = 0.0;
	}
	/** 
	 *	Constructs a Complex with a zero imaginary part. 
	 *	@param	re	A double value equal to the real part of the Complex object.
	 */
	public Complex(double re)
	{
		this.re = re;
		this.im = 0.0;
	}
	/** 
	 *	Constructs a Complex with real and imaginary parts given
	 *	by the input arguments.
	 *	@param	re	A double value equal to the real part of the Complex object.
	 *	@param	im	A double value equal to the imaginary part of the Complex object.
	 */
	public Complex(double re, double im)
	{
		this.re = re;
		this.im = im;
	}
	/** 
	 *	Constructs a Complex equal to the argument.
	 *	@param	z	A Complex object
	 *			If z is null then a NullPointerException is thrown.
	 */
	public Complex(Complex z)
	{
		re = z.re;
		im = z.im;
	}
	/** 
	 *	Returns the absolute value (modulus) of a Complex, |z|. 
	 *	@param	z	A Complex object.
	 *	@return A double value equal to the absolute value of the argument.
	 */
	public static double abs(Complex z)
	{
		double x = Math.abs(z.re);
		double y = Math.abs(z.im);
		
		if (Double.isInfinite(x) || Double.isInfinite(y))
			return Double.POSITIVE_INFINITY;
		
		if (x + y == 0.0) {
			return 0.0;
		} else if (x > y) {
			y /= x;
			return x*Math.sqrt(1.0+y*y);
		} else {
			x /= y;
			return y*Math.sqrt(x*x+1.0);
		}
	}
	/** 
	 *	Returns the inverse cosine (arc cosine) of a Complex,
	 *	with branch cuts outside the interval [-1,1] along the
	 *	real axis.
	 *	@param	z	A Complex object.
	 *	@return A newly constructed Complex initialized to
	 *			inverse (arc) cosine of the argument.
	 *			The real part of the result is in the interval [0,pi].
	 */
/*	public static Complex acos(Complex z)
	{
		Complex	result = new Complex();
		double r = abs(z);

		if (Double.isInfinite(z.re) && Double.isNaN(z.im)) {
			result.re = Double.NaN;
			result.im = Double.NEGATIVE_INFINITY;
		} else if (Double.isInfinite(r)) {
			result.re = Math.atan2(Math.abs(z.im),z.re);
			result.im = z.im*Double.NEGATIVE_INFINITY;
		} else if (r == 0) {
			result.re = Math.PI/2;
			result.im = -z.im;
		} else {
			result = minus(Math.PI/2,asin(z));
		}
		return result;
	}
 */
	/** 
	 *	Returns the inverse hyperbolic cosine (arc cosh) of a Complex,
	 *	with a branch cut at values less than one along the real axis.
	 *	@param	z	A Complex object.
	 *	@return A newly constructed Complex initialized to
	 *			inverse (arc) hyperbolic cosine of the argument.
	 *			The real part of the result is non-negative and its
	 *			imaginary part is in the interval [-i*pi,i*pi].
	 */
/*
	public static Complex acosh(Complex z)
	{
		Complex result = acos(z);
		double rx = -result.im;
		result.im = result.re;
		result.re = rx;
		if (result.re < 0 || isNegZero(result.re)) {
			result.re = -result.re;
			result.im = -result.im;		
		}
		return result;
	}
 */
	/** 
	 *	Returns the argument (phase) of a Complex, in radians,
	 *	with a branch cut along the negative real axis.
	 *	@param	z	A Complex object.
	 *	@return A double value equal to the argument (or phase) of a Complex.
	 *			It is in the interval [-pi,pi].
	 */
	public static double argument(Complex z)
	{
		return Math.atan2(z.im, z.re);
	}
	/** 
	 *	Returns the inverse sine (arc sine) of a Complex,
	 *	with branch cuts outside the interval [-1,1] along the
	 *	real axis.
	 *	@param	z	A Complex object.
	 *	@return A newly constructed Complex initialized to inverse
	 *			(arc) sine of the argument. The real part of the
	 *			result is in the interval [-pi/2,+pi/2].
	 */
 /*
	public static Complex asin(Complex z)
	{
	    Complex	result = new Complex();

		double r = abs(z);

		if (Double.isInfinite(r)) {
			boolean infiniteX = Double.isInfinite(z.re);
			boolean infiniteY = Double.isInfinite(z.im);
			if (infiniteX) {
				double  pi2 = 0.5*Math.PI;
				result.re = (z.re>0 ? pi2 : -pi2);
				if (infiniteY) result.re /= 2;
			} else if (infiniteY) {
				result.re = z.re/Double.POSITIVE_INFINITY;
			}
			if (Double.isNaN(z.im)) {
				result.im = -z.re;
				result.re = z.im;
			} else {
				result.im = z.im*Double.POSITIVE_INFINITY;
			}
			return result;
		} else if (Double.isNaN(r)) {
			result.re = result.im = Double.NaN;
			if (z.re == 0)  result.re = z.re;
		} else if (r < 2.58095e-08) {
			// sqrt(6.0*dmach(3)) = 2.58095e-08
			result.re = z.re;
			result.im = z.im;
		} else if (z.re == 0) {
			result.re = 0;
			result.im = Sfun.asinh(z.im);
		} else if (r <= 0.1) {
			Complex z2 = times(z,z);
			//log(eps)/log(rmax) = 8 where rmax = 0.1
			for (int i = 1;  i <= 8;  i++) {
				double twoi = 2*(8-i) + 1;
				result = times(times(result,z2),twoi/(twoi+1.0));
				result.re += 1.0/twoi;
			}
			result = result.times(z);
		} else {
			// A&S 4.4.26
			// asin(z) = -i*log(z+sqrt(1-z)*sqrt(1+z))
			// or, since log(iz) = log(z) +i*pi/2,
			// asin(z) = pi/2 - i*log(z+sqrt(z+1)*sqrt(z-1))
			Complex w = ((z.im < 0) ? negative(z) : z);
			Complex sqzp1 = sqrt(plus(w,1.0));
			if (sqzp1.im < 0.0)
				sqzp1 = negative(sqzp1);
			Complex sqzm1 = sqrt(minus(w,1.0));
			result = log(plus(w,times(sqzp1,sqzm1)));

			double rx = result.re;
			result.re = 0.5*Math.PI + result.im;
			result.im = -rx;
		}

		if (result.re > 0.5*Math.PI) {
			result.re = Math.PI - result.re;
			result.im = -result.im;
		}
		if (result.re < -0.5*Math.PI) {
			result.re = -Math.PI - result.re;
			result.im = -result.im;
		}
		if (z.im < 0) {
			result.re = -result.re;
			result.im = -result.im;
		}
		return result;
	}
*/
	/** 
	 *	Returns the inverse hyperbolic sine (arc sinh) of a Complex,
	 *	with a branch cuts outside the interval [-i,i].
	 *	@param	z	A Complex object.
	 *	@return A newly constructed Complex initialized to
	 *			inverse (arc) hyperbolic sine of the argument.
	 *			Its imaginary part is in the interval [-i*pi/2,i*pi/2].
	 */
/*
	public static Complex asinh(Complex z)
	{
		// asinh(z) = i*asin(-i*z)
		Complex miz = new Complex(z.im,-z.re); 
		Complex result = asin(miz);
		double rx = result.im;
		result.im = result.re;
		result.re = -rx;
		return result;
	}
 */
	/** 
	 * Returns the inverse tangent (arc tangent) of a Complex,
	 * with branch cuts outside the interval [-i,i] along the
	 * imaginary axis.
	 * @param	z	A Complex object.
	 * @return  A newly constructed Complex initialized to
	 *			inverse (arc) tangent of the argument.
	 *			Its real part is in the interval [-pi/2,pi/2].
	 */
/*
	public static Complex atan(Complex z)
	{
		Complex	result = new Complex();
		double	r = abs(z);

		if (Double.isInfinite(r)) {
			double  pi2 = 0.5*Math.PI;
			double im = (Double.isNaN(z.im) ? 0 : z.im);
			result.re = (z.re<0 ? -pi2 : pi2);
			result.im = (im<0 ? -1 : 1)/Double.POSITIVE_INFINITY;
			if (Double.isNaN(z.re))  result.re = z.re;
		} else if (Double.isNaN(r)) {
			result.re = result.im = Double.NaN;
			if (z.im == 0)  result.im = z.im;
		} else if (r < 1.82501e-08) {
			// sqrt(3.0*dmach(3)) = 1.82501e-08
			result.re = z.re;
			result.im = z.im;
		} else if (r < 0.1) {
			Complex z2 = times(z,z);
			// -0.4343*log(dmach(3))+1 = 17
			for (int k = 0;  k < 17;  k++) {
				Complex temp = times(z2,result);
				int twoi = 2*(17-k) - 1;
				result.re = 1.0/twoi - temp.re;
				result.im = -temp.im;
			}
			result = result.times(z);
		} else if (r < 9.0072e+15) {
			// 1.0/dmach(3) = 9.0072e+15
			double r2 = r*r;
			result.re = 0.5*Math.atan2(2*z.re,1.0-r2);
			result.im = 0.25*Math.log((r2+2*z.im+1)/(r2-2*z.im+1));
		} else {
			result.re = ((z.re < 0.0) ? -0.5*Math.PI : 0.5*Math.PI);
		}
		return result;
	}
 */
	/** 
	 *	Returns the inverse hyperbolic tangent (arc tanh) of a Complex,
	 *	with a branch cuts outside the interval [-1,1] on the real axis.
	 *	@param	z	A Complex object.
	 *	@return	A newly constructed Complex initialized to
	 *			inverse (arc) hyperbolic tangent of the argument.
	 *			The imaginary part of the result is in the interval
	 *			[-i*pi/2,i*pi/2].
	 */
/*
	public static Complex atanh(Complex z)
	{
		// atanh(z) = i*atan(-i*z)
		Complex miz = new Complex(z.im,-z.re); 
		Complex result = atan(miz);
		double rx = result.im;
		result.im = result.re;
		result.re = -rx;
		return result;

	}
 */
/** 
 *	Returns the absolute value of the Complex. 
 *	@return A double value equal to the absolute value of the object.
 */
public double betrag()
{
	return Math.sqrt(this.betrag2());
}
/** 
 *	Returns the square absolute value of the Complex. 
 *	@return A double value equal to the square absolute value of the object.
 */
public double betrag2()
{
	return this.re * this.re + this.im * this.im;
}
	/** 
	 *	Returns the complex conjugate of a Complex object.
	 *	@param	z	A Complex object.
	 *	@return A newly constructed Complex initialized to complex conjugate of z.
	 */
	public static Complex conjugate(Complex z)
	{
		return new Complex(z.re, -z.im);
	}
	/*
	 *	Returns sign(b)*|a|.
	 */
	private static double copysign(double a, double b)
	{
		double abs = Math.abs(a);
		return ((b < 0) ? -abs : abs);
	}
	/** 
	 *	Returns the cosine of a Complex. 
	 *	@param	z	A Complex object.
	 *	@return A newly constructed Complex initialized to cosine of the argument.
	 */
/*
	public static Complex cos(Complex z)
	{
		// cos(z) = cosh(i*z)
		return cosh(new Complex(-z.im,z.re));
	}
 */
	/** 
	 * Returns the hyperbolic cosh of a Complex. 
	 * @param	z	A Complex object.
	 * @return  A newly constructed Complex initialized to
	 *			the hyperbolic cosine of the argument.
	 */
/*
	public static Complex cosh(Complex z)
	{
		if (z.im == 0) {
			return new Complex(Sfun.cosh(z.re));
		}
		
		double	coshx = Sfun.cosh(z.re);
		double	sinhx = Sfun.sinh(z.re);
		double	cosy  = Math.cos(z.im);
		double	siny  = Math.sin(z.im);
		boolean infiniteX = Double.isInfinite(coshx);
		boolean infiniteY = Double.isInfinite(z.im);

		// A&S 4.5.50
		Complex result = new Complex(coshx*cosy, sinhx*siny);
		if (infiniteY) 	result.re = Double.NaN;
		if (z.re == 0) {
			result.im = 0;
		} else if (infiniteX) {
			result.re = z.re*cosy;
			result.im = z.re*siny;
			if (z.im == 0)  result.im = 0;
			if (Double.isNaN(z.im)) {
				result.re = z.re;
			} else if (infiniteY) {
				result.re = z.im;
			}
		}
		return result;
	}
 */
	/** 
	 *	Compares with another Complex. 
	 *	<p><em>Note: To be useful in hashtables this method
	 *	considers two NaN double values to be equal. This
	 *	is not according to IEEE specification.</em>
	 *	@param	z	A Complex object.
	 *	@return True if the real and imaginary parts of this object
	 *			are equal to their counterparts in the argument; false, otherwise.
	 */
	public boolean equals(Complex z)
	{
		if (isNaN() && z.isNaN()) {
			return true;
		} else {
			return (re == z.re  &&  im == z.im);
		}
	}
	/**
	 *	Compares this object against the specified object.
	 *	<p><em>Note: To be useful in hashtables this method
	 *	considers two NaN double values to be equal. This
	 *	is not according to IEEE specification</em>
	 *	@param	obj	The object to compare with.
	 *	@return True if the objects are the same; false otherwise.
	 */
	public boolean equals(Object obj)
	{
		if (obj == null) {
			return false;
		} else if (obj instanceof Complex) {
			return equals((Complex)obj);
		} else {
			return false;
		}
	}
	/** 
	 *	Returns the exponential of a Complex z, exp(z).
	 *	@param	z	A Complex object.
	 *	@return A newly constructed Complex initialized to exponential
	 *			of the argument. 
	 */
/*
	public static Complex exp(Complex z)
	{
		Complex result = new Complex();
		
		double r = Math.exp(z.re);

		double cosa = Math.cos(z.im);
		double sina = Math.sin(z.im);
		if (Double.isInfinite(z.im) || Double.isNaN(z.im) || Math.abs(cosa)>1) {
			cosa = sina = Double.NaN;
		
		}

		if (Double.isInfinite(z.re) || Double.isInfinite(r)) {
			if (z.re < 0) {
				r = 0;
				if (Double.isInfinite(z.im)  ||  Double.isNaN(z.im)) {
					cosa = sina = 0;
				} else {
					cosa /= Double.POSITIVE_INFINITY;
					sina /= Double.POSITIVE_INFINITY;
				}
			} else {
				r = z.re;
				if (Double.isNaN(z.im)) cosa = 1;
			}
		}
		
		if (z.im == 0.0) {
			result.re = r;
			result.im = z.im;
		} else {
			result.re = r*cosa;
			result.im = r*sina;
		}
		return result;
	}
 */
	/**
	 *	Returns a hashcode for this Complex.
	 *	@return  A hash code value for this object. 
	 */
	public int hashCode()
	{
		long re_bits = Double.doubleToLongBits(re);
		long im_bits = Double.doubleToLongBits(im);
		return (int)((re_bits^im_bits)^((re_bits^im_bits)>>32));
	}
	/** 
	 *	Returns the imaginary part of a Complex object. 
	 *	@param	z	A Complex object.
	 *	@return	The imaginary part of z.
	 */
	public double imag()
	{
		return im;
	}
	/** 
	 *	Returns the imaginary part of a Complex object. 
	 *	@param	z	A Complex object.
	 *	@return	The imaginary part of z.
	 */
	public static double imag(Complex z)
	{
		return z.im;
	}
	private static boolean isFinite(double x)
	{
		return !(Double.isInfinite(x) || Double.isNaN(x));
	}
	/** 
	 *	Tests if this is a complex Not-a-Number (NaN) value. 
	 *	@return  True if either component of the Complex object is NaN;
	 *	false, otherwise. 
	 */
	private boolean isNaN()
	{
		return (Double.isNaN(re) || Double.isNaN(im));
	}
	/**
	 *	Returns true is x is a negative zero.
	 */
	private static boolean isNegZero(double x)
	{
		return (Double.doubleToLongBits(x) == negZeroBits);
	}
	/** 
	 *	Returns the logarithm of a Complex z,
	 *	with a branch cut along the negative real axis.
	 *	@param	z	A Complex object.
	 *	@return  A newly constructed Complex initialized to logarithm
	 *			of the argument. Its imaginary part is in the
	 *			interval [-i*pi,i*pi].
	 */
/*
	public static Complex log(Complex z)
	{
		Complex	result = new Complex();

		if (Double.isNaN(z.re)) {
			result.re = result.im = z.re;
			if (Double.isInfinite(z.im))
				result.re = Double.POSITIVE_INFINITY;
		} else if (Double.isNaN(z.im)) {
			result.re = result.im = z.im;
			if (Double.isInfinite(z.re))
				result.re = Double.POSITIVE_INFINITY;
		} else {
			result.re = Math.log(abs(z));
			result.im = argument(z);
		}
		return result;
	}
 */
	/** 
	 *	Subtracts a double from this Complex and returns the difference, this-y.
	 *	@param	y	A double value.
	 *	@return A newly constructed Complex initialized to this-y.
	 */
	public Complex minus(double y)
	{
		return new Complex(re-y, im);
	}
	/** 
	 *	Returns the difference of a double and a Complex object, x-y. 
	 *	@param	x	A double value.
	 *	@param	y	A Complex object.
	 *	@return A newly constructed Complex initialized to x-y..
	 */
	public static Complex minus(double x, Complex y)
	{
		return new Complex(x-y.re, -y.im);
	}
	/** 
	 *	Returns the difference of this Complex object and
	 *	another Complex object, this-y. 
	 *	@param	y	A Complex object.
	 *	@return A newly constructed Complex initialized to this-y.
	 */
	public Complex minus(Complex y)
	{
		return new Complex(re-y.re, im-y.im);
	}
	/** 
	 *	Returns the difference of a Complex object and a double, x-y. 
	 *	@param	x	A Complex object.
	 *	@param	y	A double value.
	 *	@return A newly constructed Complex initialized to x-y.
	 */
	public static Complex minus(Complex x, double y)
	{
		return new Complex(x.re-y, x.im);
	}
	/** 
	 *	Returns the difference of two Complex objects, x-y.
	 *	@param	x	A Complex object.
	 *	@param	y	A Complex object.
	 *	@return A newly constructed Complex initialized to x-y.
	 */
	public static Complex minus(Complex x, Complex y)
	{
		return new Complex(x.re-y.re, x.im-y.im);
	}
	/** 
	 *	Returns the difference of this Complex object and a double, this-y.
	 *	@param	y	A double value.
	 *	@return A newly constructed Complex initialized to x-this.
	 */
	public Complex minusReverse(double x)
	{
		return new Complex(x-re, -im);
	}
	/** 
	 *	Returns the negative of a Complex object, -z. 
	 *	@param	z	A Complex object.
	 *	@return A newly constructed Complex initialized to
	 *			the negative of the argument.
	 */
	public static Complex negative(Complex z)
	{
		return new Complex(-z.re, -z.im);
	}
	/** 
	 *	Returns this Complex object divided by double, this/y. 
	 *	@param	y	The denominator, a double.
	 *	@return  A newly constructed Complex initialized to x/y.
	 */
	public Complex over(double y)
	{
		return over(this, y);
	}
	/** 
	 *	Returns a double divided by a Complex object, x/y. 
	 *	@param	x	A double value.
	 *	@param	y	The denominator, a Complex object.
	 *	@return A newly constructed Complex initialized to x/y.
	 */
	public static Complex over(double x, Complex y)
	{
		return y.overReverse(x);
	}
	/** 
	 *	Returns this Complex object divided by another Complex object, this/y. 
	 *	@param	y	The denominator, a Complex object.
	 *	@return A newly constructed Complex initialized to x/y.
	 */
	public Complex over(Complex y)
	{
		return over(this, y);
	}
	/** 
	 *	Returns Complex object divided by a double, x/y.
	 *	@param	x	The numerator, a Complex object.
	 *	@param	y	The denominator, a double.
	 *	@return A newly constructed Complex initialized to x/y.
	 */
	public static Complex over(Complex x, double y)
	{
		return new Complex(x.re/y, x.im/y);
	}
	/** 
	 *	Returns Complex object divided by a Complex object, x/y. 
	 *	@param	x	The numerator, a Complex object.
	 *	@param	y	The denominator, a Complex object.
	 *	@return A newly constructed Complex initialized to x/y.
	 */
	public static Complex over(Complex x, Complex y)
	{
		double	a = x.re;
		double	b = x.im;
		double	c = y.re;
		double	d = y.im;

		double scale = Math.max(Math.abs(c), Math.abs(d));
		boolean isScaleFinite = isFinite(scale);
		if (isScaleFinite) {
			c /= scale;
			d /= scale;
		}

		double den = c*c + d*d;
		Complex z = new Complex((a*c+b*d)/den, (b*c-a*d)/den);
		
		if (isScaleFinite) {
			z.re /= scale;
			z.im /= scale;
		}

		// Recover infinities and zeros computed as NaN+iNaN.
		if (Double.isNaN(z.re) && Double.isNaN(z.im)) {
			if (den == 0.0  && (!Double.isNaN(a) || !Double.isNaN(b))) {
				double s = copysign(Double.POSITIVE_INFINITY, c);
				z.re = s * a;
				z.im = s * b;
			
			} else if ((Double.isInfinite(a) || Double.isInfinite(b)) &&
				isFinite(c) && isFinite(d)) {
				a = copysign(Double.isInfinite(a)?1.0:0.0, a);
				b = copysign(Double.isInfinite(b)?1.0:0.0, b);
				z.re = Double.POSITIVE_INFINITY * (a*c + b*d);
				z.im = Double.POSITIVE_INFINITY * (b*c - a*d);
			
			} else if (Double.isInfinite(scale)  &&
				isFinite(a) && isFinite(b)) {
				c = copysign(Double.isInfinite(c)?1.0:0.0, c);
				d = copysign(Double.isInfinite(d)?1.0:0.0, d);
				z.re = 0.0 * (a*c + b*d);
				z.im = 0.0 * (b*c - a*d);
			}
		}
		return z;
	}
	/** 
	 *	Returns a double dividied by this Complex object, x/this. 
	 *	@param	x	The numerator, a double.
	 *	@return A newly constructed Complex initialized to x/this.
	 */
	public Complex overReverse(double x)
	{
		double	den, t;
		Complex z;
		if (Math.abs(re) > Math.abs(im)) {
			t = im / re;
			den = re + im*t;
			z = new Complex(x/den, -x*t/den);
		} else {
			t = re / im;
			den = im + re*t;
			z = new Complex(x*t/den, -x/den);
		}
		return z;
	}
	/** 
	 *	Returns the sum of this Complex a double, this+y. 
	 *	@param	y	A double value.
	 *	@return A newly constructed Complex initialized to this+y.
	 */
	public Complex plus(double y)
	{
		return new Complex(re+y, im);
	}
	/** 
	 *	Returns the sum of a double and a Complex, x+y. 
	 *	@param	x	A double value.
	 *	@param	y	A Complex object.
	 *	@return A newly constructed Complex initialized to x+y.
	 */
	public static Complex plus(double x, Complex y)
	{
		return new Complex(x+y.re, y.im);
	}
	/** 
	 *	Returns the sum of this Complex and another Complex, this+y. 
	 *	@param	y	A Complex object.
	 *	@return A newly constructed Complex initialized to this+y.
	 */
	public Complex plus(Complex y)
	{
		return new Complex(re+y.re, im+y.im);
	}
	/** 
	 *	Returns the sum of a Complex and a double, x+y. 
	 *	@param	x	A Complex object.
	 *	@param	y	A double value.
	 *	@return A newly constructed Complex initialized to x+y.
	 */
	public static Complex plus(Complex x, double y)
	{
		return new Complex(x.re+y, x.im);
	}
	/** 
	 *	Returns the sum of two Complex objects, x+y.
	 *	@param	x	A Complex object.
	 *	@param	y	A Complex object.
	 *	@return A newly constructed Complex initialized to x+y.
	 */
	public static Complex plus(Complex x, Complex y)
	{
		return new Complex(x.re+y.re, x.im+y.im);
	}
	/** 
	 *	Returns the sum of this Complex and a double, x+this. 
	 *	@param	x	A double value.
	 *	@return A newly constructed Complex initialized to x+this.
	 */
	public Complex plusReverse(double x)
	{
		return new Complex(re+x, im);
	}
	/** 
	 *	Returns the Complex z raised to the x power,
	 *	with a branch cut for the first parameter (z) along the
	 *	negative real axis.
	 *	@param	z	A Complex object.
	 *	@param	x	A double value.
	 *	@return	A newly constructed Complex initialized to z to the power x.
	 */
	public static Complex pow(Complex z, double x)
	{
		double	absz = abs(z);
		Complex result = new Complex();
		
		if (absz == 0.0) {
			result = z;
		} else {
			double a = argument(z);
			double e = Math.pow(absz, x);
			result.re = e*Math.cos(x*a);
			result.im = e*Math.sin(x*a);
		}
		return result;
	}
	/** 
	 *	Returns the Complex x raised to the Complex y power. 
	 *	@param	x	A Complex object.
	 *	@param	y	A Complex object.
	 *	@return A newly constructed Complex initialized
	 *			to x<SUP><FONT SIZE="1">y</FONT></SUP><FONT SIZE="3">.
	 */
/*
	public static Complex pow(Complex x, Complex y)
	{
		return exp(times(y,log(x)));
	}
 */
	/** 
	 *	Returns the real part of a Complex object. 
	 *	@return	The real part of z.
	 */
	public double real()
	{
		return re;
	}
	/** 
	 *	Returns the real part of a Complex object. 
	 *	@param	z	A Complex object.
	 *	@return	The real part of z.
	 */
	public static double real(Complex z)
	{
		return z.re;
	}
	/** 
	 *	Returns the sine of a Complex. 
	 *	@param	z	A Complex object.
	 *	@return A newly constructed Complex initialized to sine of the argument.
	 */
/*
	public static Complex sin(Complex z)
	{
		// sin(z) = -i*sinh(i*z)
		Complex iz = new Complex(-z.im,z.re);
		Complex s = sinh(iz);
		double re = s.im;
		s.im = -s.re;
		s.re = re;
		return s;
	}
 */
	/** 
	 * Returns the hyperbolic sine of a Complex. 
	 * @param	z	A Complex object.
	 * @return  A newly constructed Complex initialized to hyperbolic
	 *			sine of the argument.
	 */
/*
	public static Complex sinh(Complex z)
	{
		double	coshx = Sfun.cosh(z.re);
		double	sinhx = Sfun.sinh(z.re);
		double	cosy  = Math.cos(z.im);
		double	siny  = Math.sin(z.im);
		boolean infiniteX = Double.isInfinite(coshx);
		boolean infiniteY = Double.isInfinite(z.im);
		Complex result;

		if (z.im == 0) {
			result = new Complex(Sfun.sinh(z.re));
		} else {
			// A&S 4.5.49
			result = new Complex(sinhx*cosy, coshx*siny);
			if (infiniteY) {
				result.im = Double.NaN;
				if (z.re == 0)  result.re = 0;
			}
			if (infiniteX) {
				result.re = z.re*cosy;
				result.im = z.re*siny;
				if (z.im == 0)  result.im = 0;
				if (infiniteY) result.re = z.im;
			}
		}
		return result;
	}
 */
	/** 
	 *	Returns the square root of a Complex,
	 *	with a branch cut along the negative real axis.
	 *	@param	z	A Complex object.
	 *	@return A newly constructed Complex initialized
	 *			to square root of z. Its real part is
	 *			non-negative.
	 */
/*
	public static Complex sqrt(Complex z)
	{
		Complex	result = new Complex();

		if (Double.isInfinite(z.im)) {
			result.re = Double.POSITIVE_INFINITY;
			result.im = z.im;
		} else if (Double.isNaN(z.re)) {
			result.re = result.im = Double.NaN;
		} else if (Double.isNaN(z.im)) {
			if (Double.isInfinite(z.re)) {
				if (z.re > 0) {
					result.re = z.re;
					result.im = z.im;
				} else {
					result.re = z.im;
					result.im = Double.POSITIVE_INFINITY;
				}
			} else {
				result.re = result.im = Double.NaN;
			}
		} else {
			// Numerically correct version of formula 3.7.27
			// in the NBS Hanbook, as suggested by Pete Stewart.
			double t = abs(z);
		
			if (Math.abs(z.re) <= Math.abs(z.im)) {
				// No cancellation in these formulas
				result.re = Math.sqrt(0.5*(t+z.re));
				result.im = Math.sqrt(0.5*(t-z.re));
			} else {
				// Stable computation of the above formulas
				if (z.re > 0) {
					result.re = t + z.re;
					result.im = Math.abs(z.im)*Math.sqrt(0.5/result.re);
					result.re = Math.sqrt(0.5*result.re);
				} else {
					result.im = t - z.re;
					result.re = Math.abs(z.im)*Math.sqrt(0.5/result.im);
					result.im = Math.sqrt(0.5*result.im);
				}
			}
			if (z.im < 0)
				result.im = -result.im;
		}
		return result;
	}
 */
	/** 
	 *	Returns the tangent of a Complex. 
	 *	@param	z	A Complex object.
	 *	@return A newly constructed Complex initialized
	 *			to tangent of the argument.
	 */
/*
	public static Complex tan(Complex z)
	{
		// tan = -i*tanh(i*z)
		Complex iz = new Complex(-z.im,z.re);
		Complex s = tanh(iz);
		double re = s.im;
		s.im = -s.re;
		s.re = re;
		return s;
	}
 */
	/** 
	 * Returns the hyperbolic tanh of a Complex. 
	 * @param	z	A Complex object.
	 * @return  A newly constructed Complex initialized to
	 *			the hyperbolic tangent of the argument.
	 */
/*
	public static Complex tanh(Complex z)
	{
		double	sinh2x = Sfun.sinh(2*z.re);
		
		if (z.im == 0) {
			return new Complex(Sfun.tanh(z.re));
		} else if (sinh2x == 0) {
			return new Complex(0,Math.tan(z.im));
		}

		double	cosh2x = Sfun.cosh(2*z.re);
		double	cos2y  = Math.cos(2*z.im);
		double	sin2y  = Math.sin(2*z.im);
		boolean infiniteX = Double.isInfinite(cosh2x);

		// Workaround for bug in JDK 1.2beta4
		if (Double.isInfinite(z.im) || Double.isNaN(z.im)) {
			cos2y = sin2y = Double.NaN;  
		}

		if (infiniteX)
			return new Complex(z.re > 0 ? 1 : -1);

		// A&S 4.5.51
		double den = (cosh2x + cos2y);
		return new Complex(sinh2x/den, sin2y/den);
	}
*/
	/** 
	 *	Returns the product of this Complex object and a double, this*y.
	 *	@param	y	A double value.
	 *	@return A newly constructed Complex initialized to this*y.
	 */
	public Complex times(double y)
	{
		return new Complex(re*y, im*y);
	}
	/** 
	 *	Returns the product of a double and a Complex object, x*y. 
	 *	@param	x	A double value.
	 *	@param	y	A Complex object.
	 *	@return A newly constructed Complex initialized to x*y.
	 */
	public static Complex times(double x, Complex y)
	{
		return new Complex(x*y.re, x*y.im);
	}
	/** 
	 * Returns the product of this Complex object and another Complex object, this*y. 
	 * @param	y	A Complex object.
	 * @return  A newly constructed Complex initialized to this*y.
	 */
	public Complex times(Complex y)
	{
		return times(this,y);
	}
	/** 
	 *	Returns the product of a Complex object and a double, x*y. 
	 *	@param	x	A Complex object.
	 *	@param	y	A double value.
	 *	@return  A newly constructed Complex initialized to x*y.
	 */
	public static Complex times(Complex x, double y)
	{
		return new Complex(x.re*y, x.im*y);
	}
	/** 
	 *	Returns the product of two Complex objects, x*y. 
	 *	@param	x	A Complex object.
	 *	@param	y	A Complex object.
	 *	@return A newly constructed Complex initialized to x*y.
	 */
	public static Complex times(Complex x, Complex y)
	{
		Complex t = new Complex(x.re*y.re-x.im*y.im, x.re*y.im+x.im*y.re);
		if (Double.isNaN(t.re) && Double.isNaN(t.im))
			timesNaN(x, y, t);
		return t;
	}
	/**
	 *	Recovers infinities when computed x*y = NaN+i*NaN.
	 *	This code is not part of times(), so that times
	 *	could be inlined by an optimizing compiler.
	 *	<p>
	 *	This algorithm is adapted from the C9x Annex G:
	 *	"IEC 559-compatible complex arithmetic."
	 *	@param	x	First Complex operand.
	 *	@param	y	Second Complex operand.
	 *	@param	t	The product x*y, computed without regard to NaN.
	 *				The real and/or the imaginary part of t is
	 *				expected to be NaN.
	 *	@return	The corrected product of x*y.
	 */
	private static void timesNaN(Complex x, Complex y, Complex t)
	{
		boolean	recalc = false;
		double	a = x.re;
		double	b = x.im;
		double	c = y.re;
		double	d = y.im;

		if (Double.isInfinite(a) || Double.isInfinite(b)) {
			// x is infinite
			a = copysign(Double.isInfinite(a)?1.0:0.0, a);
			b = copysign(Double.isInfinite(b)?1.0:0.0, b);
			if (Double.isNaN(c))  c = copysign(0.0, c);
			if (Double.isNaN(d))  d = copysign(0.0, d);
			recalc = true;
		}

		if (Double.isInfinite(c) || Double.isInfinite(d)) {
			// x is infinite
			a = copysign(Double.isInfinite(c)?1.0:0.0, c);
			b = copysign(Double.isInfinite(d)?1.0:0.0, d);
			if (Double.isNaN(a))  a = copysign(0.0, a);
			if (Double.isNaN(b))  b = copysign(0.0, b);
			recalc = true;
		}

		if (!recalc) {
			if (Double.isInfinite(a*c) || Double.isInfinite(b*d) ||
				Double.isInfinite(a*d) || Double.isInfinite(b*c)) {
				// Change all NaNs to 0
				if (Double.isNaN(a))  a = copysign(0.0, a);
				if (Double.isNaN(b))  b = copysign(0.0, b);
				if (Double.isNaN(c))  c = copysign(0.0, c);
				if (Double.isNaN(d))  d = copysign(0.0, d);
				recalc = true;
			}
		}

		if (recalc) {
			t.re = Double.POSITIVE_INFINITY * (a*c - b*d);
			t.im = Double.POSITIVE_INFINITY * (a*d + b*c);
		}
	}
	/** 
	 *	Returns the product of a double and this Complex, x*this. 
	 *	@param	y	A double value.
	 *	@return A newly constructed Complex initialized to x*this.
	 */
	public Complex timesReverse(double x)
	{
		return new Complex(x*re, x*im);
	}
	/** 
	 *	Returns a String representation for the specified Complex. 
	 *	@return A String representation for this object.
	 */
	public String toString()
	{
		if (im == 0.0)
			return String.valueOf(re);

		if (re == 0.0)
			return String.valueOf(im) + suffix;

		String sign = (im < 0.0) ? "" : "+";
		return (String.valueOf(re) + sign + String.valueOf(im) + suffix);
	}
	/** 
	 *	Parses a string into a Complex.
	 *	@param	s	The string to be parsed.
	 *	@return A newly constructed Complex initialized to the value represented 
	 *			by the string argument.
	 *	@exception NumberFormatException	If the string does not contain a parsable Complex number.
	 *  @exception NullPointerException		If the input argument is null.
	 */
	public static Complex valueOf(String s) throws NumberFormatException
	{
		String	input = s.trim();
		int		iBeginNumber = 0;
		Complex z = new Complex();
		int		state = 0;
		int		sign = 1;
		boolean	haveRealPart = false;

		/*
		 * state values
		 *	0	Initial State
		 *	1	After Initial Sign
		 *	2	In integer part
		 *	3	In fractional part
		 *	4	In exponential part (after 'e' but fore sign or digits)
		 *	5	In exponential digits
		 */
		for (int k = 0;  k < input.length();  k++) {
			
			char ch = input.charAt(k);

			switch (ch) {

			case '0': case '1': case '2': case '3': case '4':
			case '5': case '6': case '7': case '8': case '9':
				if (state == 0  ||	state == 1) {
					state = 2;
				} else if (state == 4) {
					state = 5;
				}
				break;

			case '-':
			case '+':
				sign = ((ch=='+') ? 1 : -1);
				if (state == 0) {
					state = 1;
				} else if (state == 4) {
					state = 5;
				} else {
					if (!haveRealPart) {
						// have the real part of the number
						z.re = Double.valueOf(input.substring(iBeginNumber,k)).doubleValue();
						haveRealPart = true;
						// perpare to part the imaginary part
						iBeginNumber = k;
						state = 1;
					} else {
						throw new NumberFormatException(input);
					}
				}
				break;

			case '.':
				if (state == 0  ||	state == 1  ||  state == 2)
					state = 3;
				else
					throw new NumberFormatException(input);
				break;
   
			case 'i': case 'I':
			case 'j': case 'J':
				if (k+1 != input.length()) {
					throw new NumberFormatException(input);
				} else if (state == 0  ||  state == 1) {
					z.im = sign;
					return z;
				} else if (state == 2  ||  state == 3  ||  state == 5) {
					z.im = Double.valueOf(input.substring(iBeginNumber,k)).doubleValue();
					return z;
				} else {
					throw new NumberFormatException(input);
				}
				

			case 'e': case 'E': case 'd': case 'D':
				if (state == 2  ||	state == 3) {
					state = 4;
				} else {
					throw new NumberFormatException(input);
				}
				break;

			default:
				throw new NumberFormatException(input);
			}
			
		}

		if (!haveRealPart) {
			z.re = Double.valueOf(input).doubleValue();
			return z;
		} else {
			throw new NumberFormatException(input);
		}
	}
        
        
    public static void main(String[] args){
        System.out.println((new Complex(1,2)).toString());
        
    }
}



c:\windows\desktop\quibbs1.4-pat-src\QLib\src\Controls.java
************************************************************************
/**
 * This abstract class stores a list of controls.
 * It's  extended by TFControls and MultiControls.
 */
public abstract class Controls <T>{
	protected int _numBits;//number of bits in circuit
	
	protected int _numControls;
	
	protected int[]  _bitPositions;//array's length = numControls

	//note: _types is 
	//Boolean[] in TFControls
	//Integer[] in MultiControls
	protected T[]  _types;//array's length = numControls
	
	/**
	 * 
	 */	
	public Controls(){
		_numBits = 0;
		_numControls = 0;
		_bitPositions = null;
		_types = null;
	}
	/**
	 * 
	 */	
	public Controls(int numBits, int numControls){
		_numBits = numBits;
		_numControls = numControls;
		_bitPositions = new int[numControls];
		_types = null;

	}

	/**
	 * 
	 */
	public void copy(Controls<T>  controls, int extraNumBits){
		_numBits = controls._numBits + extraNumBits;
		_numControls = controls._numControls;
		_bitPositions = new int[_numControls];
		//_types = (T[])new Object[_numControls];
		for(int j=0; j<_numControls; j++){
			_bitPositions[j] = controls._bitPositions[j];
			//_types[j] = controls._types[j];
		}
	}	

	/**
	 * 
	 */	
	public Controls(Controls<T> controls, int extraNumBits){
		copy(controls, extraNumBits);
	}

	/**
	 * 
	 */
	public void setBitPos(int c, int bitPos){
		Throw.If(c<0 || c>=_numControls, 
			"control array index is out of bounds");

		Throw.If(bitPos<0 || bitPos>=_numBits, 
			"control bit position is out of bounds");
	
		_bitPositions[c] = bitPos;
		
	}
	/**
	 * 
	 */
	public void setType(int c, T type){
		Throw.If(c<0 || c>=_numControls, 
			"control array index is out of bounds");
		_types[c] = type;
		
	}
	/**
	 * 
	 */
	public void setControl(int c, int bitPos, T type){
		setBitPos(c, bitPos);
		setType(c, type);
	}

	/**
	 * 
	 */
	public int  getNumControls(){
		return _numControls;
	}	
	
	/**
	 * 
	 */
	public int getBitPos(int c){
		return _bitPositions[c];
	}
	/**
	 * 
	 */
	public T  getType(int c){
		return _types[c];
	}
	/**
	 * 
	 */	
	public boolean  isControl(int bitPos){
		for(int j=0; j<_numControls; j++){
			if(bitPos==_bitPositions[j]){
				return true;
			}		
		}
		return false;		
	}
	/**
	 * 
	 */	
	public void checkBitPosAreDecreasing(){
		if(_numControls>0){
	        for(int c=0; c<_numControls-1; c++){
	            Throw.If(_bitPositions[c] <= _bitPositions[c+1],
	              "controls bitPositions must be in " +
	              "strictly decreasing order");
	        }
		}	
	}
	/**
	 *
	 */
    public int getWorkSpaceBitPos(int targetBitPos){
    	//find a bit that is neither the target bit nor one of the controls
    	//Make it as big as possible
    	Throw.If(_numBits - _numControls - 1 <=0, 
    		"must have one more qubit to use as working space");
		int workSpaceBitPos = _numBits -1;
		int	trolBitPos = getBitPos(0);
		int c = 0;
		int j;
		for(j=_numBits-1; j>=0; j--){
			if(j>trolBitPos && j!= targetBitPos){
				workSpaceBitPos = j;
				break;
			}else{  
				if(j==trolBitPos){
					c++;
					if(c<_numControls-1){
						trolBitPos = getBitPos(c);
					}else{
						trolBitPos = -10;
					}
				}
			}   				
		}
		return workSpaceBitPos;
    }

}



c:\windows\desktop\quibbs1.4-pat-src\QLib\src\DoubleArray.java
************************************************************************
/**
 * This class is a wrapper for an Array of Doubles.
 * It can be extended if you want the "array of doubles" to be
 * stored internally as an algorithmic function from the integers 
 * to the doubles, instead of a numeric array.
 */

public class DoubleArray{
	protected double [] 	_array = null;
	protected int 			_len;
	protected boolean 		_useNumeric = true;//default
	//Sometimes may have
	//both numeric and functional get()
	//This tells which one to use
	/**
	 * 
	 */	
	public DoubleArray(){
	}
	/**
	 * 
	 */	
	public DoubleArray(int len){
		reserveMemory(len);
	}
	/**
	 * 
	 */	
	public DoubleArray(double[] array){
		_array = array;
		_len = array.length;
	}
	/**
	 * 
	 */	
	public void reserveMemory(int len){
		_array = new double[len];
		_len = _array.length;
	}
	/**
	 * 
	 */
	public void set(int j, double x){
		Throw.If(_array==null, "DoubleArray has null _array");
		_array[j] = x;
	}
	/**
	 * 
	 */
	public double get(int j){//override this if want function:int->double
		Throw.If(_array==null, "DoubleArray has null _array");
		return _array[j];
	}
	/**
	 * 
	 */	
	public int length(){
		return _len;
	}
	/**
	 * 
	 */
	public void setUseNumeric(boolean useNumeric){
		_useNumeric = useNumeric;
	}
	/**
	 * 
	 */
	public boolean usingNumeric(){
		return _useNumeric;
	}

}



c:\windows\desktop\quibbs1.4-pat-src\QLib\src\ElemOpExpander.java
************************************************************************
import java.io.*;
import java.util.Scanner;
import java.util.Stack;

/**
 * This abstract class expands one line of Picture and English Files
 */
public abstract class ElemOpExpander{
	protected String  _filePrefixIn  ="";
    protected String  _filePrefixOut  ="";
    protected Scanner  _englishIn = null;
    protected Scanner  _pictureIn = null;
    protected PrintWriter  _englishOut = null;
    protected PrintWriter  _pictureOut = null;
    
    protected boolean _knowNumBitsIn = false;
    protected int	_numBitsIn;
    protected int	_numGitsIn;
    protected GitsMonitor _gm;
     
    
 	protected int _lineNumAdvance = 0;
	protected java.util.Stack<Integer>  _loopNumStack = new Stack<Integer>();
   
    /**
     * 
     */
	public ElemOpExpander(
			String filePrefixIn, 
			String filePrefixOut,
			int numGitsIn)
	{
		_filePrefixIn = filePrefixIn;
		_filePrefixOut = filePrefixOut;
		_numGitsIn = numGitsIn;
		
		Throw.If(filePrefixIn.equals(filePrefixOut),
			"file prefix for in and out files must be different");
				
	}
	/**
	 * 
	 */   
    protected void openFiles() throws FileNotFoundException{
		_englishIn = new Scanner(new File(_filePrefixIn + "_eng.txt"));
		_pictureIn = new Scanner(new File(_filePrefixIn + "_pic.txt"));
		_englishOut = new PrintWriter(
				new File(_filePrefixOut + "_eng.txt"));
		_pictureOut = new PrintWriter(
				new File(_filePrefixOut + "_pic.txt"));
	}
	/**
	 * 
	 */   
    protected void closeFiles(){
    	_englishIn.close();
		_pictureIn.close();
		_englishOut.close();
		_pictureOut.close();
    }
	/**
	 * 
	 */
	protected void readWriteLOOP(){
    	int loopNum = _englishIn.nextInt();
    	_englishIn.next();//skip "REPS:"
    	int reps = _englishIn.nextInt();
    	_pictureIn.nextLine();
    	
    	loopNum += _lineNumAdvance;
    	_loopNumStack.push(loopNum);
    	_englishOut.println("LOOP\t" + loopNum +"\tREPS:\t" + reps);
    	_pictureOut.println("LOOP\t" + loopNum +"\tREPS:\t" + reps);
	}
	/**
	 * 
	 */
    protected void readWriteNEXT(){
    	_englishIn.nextInt();//ignore old loop number
    	_pictureIn.nextLine();
    	
    	int loopNum = _loopNumStack.pop();
    	_englishOut.println("NEXT\t" + loopNum);
    	_pictureOut.println("NEXT\t" + loopNum);
    }
    /**
	 * 
	 */
    protected String readMeasurePictureIn(){
    	String pictLine = _pictureIn.nextLine();
		if(!_knowNumBitsIn){					
			_numBitsIn = pictLine.trim().length()/4 + 1;//eg @---+---Ry
			_knowNumBitsIn = true;
			Throw.If(_numBitsIn<_numGitsIn,
				"number of bits in is smaller than number of gits in");
			Throw.If(getNumGitsOut()<_numGitsIn,
				"number of gits out is smaller than number of gits in");
			Throw.If(getNumBitsOut()<_numBitsIn,
				"number of bits out is smaller than number of bits in");
			_gm = new GitsMonitor(getNumBitsOut(), getNumGitsOut());
		}
		return pictLine;
    	
    }
    /**
	 * 
	 */
    protected void echoEngAndPicLines(String engLine){
		_englishOut.println(engLine);
		
		//this won't work right if
		//getNumGitsOut() depends on numBitsIn and numBitsIn
		//not measured yet
		int extraBits = getNumGitsOut() - _numGitsIn;
		
		for(int j=0; j<extraBits; j++){
			_pictureOut.print("|   ");
		}
		_pictureOut.println(readMeasurePictureIn());
    }
	/**
	 *
	 */
    public int getNumBitsIn(){
    	return _numBitsIn;
    }
	/**
	 *
	 */
    public int getNumGitsIn(){
    	return _numGitsIn;
    }	
    /**
	 *
	 */
    public  int getNumBitsOut(){
    	return _numBitsIn - _numGitsIn + getNumGitsOut();
    }
	/**
	 * getNumGitsOut() should not depend on _numBitsIn
	 */
    public abstract int getNumGitsOut();
    /**
	 *
	 */
    public  int getNumNonGits(){
    	return _numBitsIn - _numGitsIn;
    }

    
 }



c:\windows\desktop\quibbs1.4-pat-src\QLib\src\ExpiRealSym.java
************************************************************************
/**
 * This class exponentiates i times a real symmetric matrix.
 * 
 */
public class ExpiRealSym {
	private int	 _dim;
	private Complex[][]	_mat;
	/**
	 * 
	 */
    public ExpiRealSym(
    	double[][] realSymMat){
    	Throw.If(realSymMat.length != realSymMat[0].length, 
    			"The matrix to be exponentiated is not square");
    	_dim = realSymMat.length;
    	_mat = new Complex[_dim][_dim];
    	//at this point, all _mat[row][col] are null
    	for(int row=0; row<_dim; row++){
    		for(int col=0; col<_dim; col++){
    			_mat[row][col] = new Complex(0.0);
    		}
    	}
    	int dimSq = _dim*_dim;
    	int row, col, index;
    	
    	char jobz_j = 'V';
    	char uplo_j = 'U';
    	int n_j = _dim;
     	double[] a_j = new double[dimSq];
     	for(index=0; index < dimSq; index++){
    		a_j[index] = realSymMat[index%_dim][index/_dim];  			
    	}
    	int	 lda_j = n_j;
     	double[] w_j = new double[n_j];
   	
    	int			lwork_j = 4*n_j;
    	double[]	work_j = new double[lwork_j];
    	int[]		info_j = {0};
    	
    	NativeLinAlg.dsyev(	jobz_j,
    			uplo_j, 
    			n_j,
    			a_j,
    			lda_j,
    			w_j,	
    			work_j,
    			lwork_j,
    			info_j);
    	Throw.If(info_j[0] != 0, "clapack error");

    	double[][] omega = new double[n_j][n_j];
    	for(index=0; index < dimSq; index++){
    		omega[index%_dim][index/_dim] = a_j[index]; 			
    	}

     	for(row=0; row < n_j; row++){
    		for(col=0; col < n_j; col++){
    			_mat[row][col].re = 0;
    			_mat[row][col].im = 0;
	    		for(int k=0; k < n_j; k++){
	    			_mat[row][col].re += 
	    				omega[row][k]*Math.cos(w_j[k])*omega[col][k];
	    			_mat[row][col].im += 
	    				omega[row][k]*Math.sin(w_j[k])*omega[col][k];
	    		}
    		}
    	}
	
    }
	/**
	 * 
	 */
    public int getDimension() {
        	return _dim;
    }
    
	/**
	 * 
	 */
    public Complex getEntry(int row, int col) {
    	return _mat[row][col];
    }

	/**
	 * 
	 */   
    public String toString(){
    	String output = "";
    	output += "dimension= "+ _dim + '\n';
	   
    	output += "Real part:" + '\n';
    	int row, col;
    	for(row=0; row<_dim; row++){
    		for(col=0; col<_dim; col++){
	           output += getEntry(row, col).re + " ";
    		}
    		output += '\n';
    	}
	
    	output += "Imag part:" + '\n';
    	for(row=0; row<_dim; row++){
    		for(col=0; col<_dim; col++){
    			output += getEntry(row, col).im + " ";            
    		}
    		output += '\n';
    	}
	       
    	return output;
    }
	/**
	 * 
	 */    
	public static void main(String[] args){
		//int numBits = 3;
		int dim = 8;
		double strength = 1/Math.sqrt(2);
		
		int[][] 	incMat = { 
		{0,0,0,0,0,0,0,0},
		{0,0,1,1,0,0,0,0},
		{0,1,0,0,1,1,0,0},
		{0,1,0,0,0,0,1,1},
		{0,0,1,0,0,0,0,0},
		{0,0,1,0,0,0,0,0},
		{0,0,0,1,0,0,0,0},
		{0,0,0,1,0,0,0,0}
		};
		System.out.println(incMat.toString());

		double[][] realSymMat = new double[dim][dim];    	
		int row, col;
		for(row=0; row<dim; row++){
			for(col=0; col<dim; col++){
				realSymMat[row][col] = strength*incMat[row][col];
			}
		}
		ExpiRealSym  expiMat = new ExpiRealSym(realSymMat);
		System.out.print(expiMat.toString());
	}

}



c:\windows\desktop\quibbs1.4-pat-src\QLib\src\GitsMonitor.java
************************************************************************
/**
* This class monitors "gits"
* git = grounded bit 
* grounded bits occupy bits from 
* _minGit to _numBits-1.
* Their state is expected to be |0>
* if they are "ready". They
* may only be a target of sigma_x.
* They are ready iff they have been a target of
* a sigma_x an even number of times.
*/
public class GitsMonitor 
{
	private  int _numBits = 0;//use numBits<0 to disable all commands
	private  int _minGit = 0;
	private boolean[] _gitIsReady = null;
	/**
	 *
	 */   	
	public GitsMonitor(int numBits, int numGits){
		_numBits = numBits;
		if(numBits<0){ return; }
		Throw.If(numGits > numBits,
				"number of gits must be <= number of bits");
		_minGit = numBits - numGits;
		_gitIsReady = Globals.T_vec(numGits);

	}
	/**
	 *
	 */   	
	public int getNumBits(){
		return _numBits;

	}		
	/**
	 *
	 */   	
	public int getNumGits(){
		return _numBits - _minGit;

	}		
	/**
	 *
	 */   	
	public boolean isGit(int bitPos){
		if(_numBits<0){ return false; }
 		return bitPos >= _minGit;
	}
	/**
	 *
	 */   	
	public void checkIsNotGit(int bitPos){
		if(_numBits<0){ return; }
		Throw.If(bitPos>=_minGit,
			"this bit position is NOT supposed to be in grounded sector");
	}
	/**
	 *
	 */   	
	public void checkIsGit(int bitPos){
		if(_numBits<0){ return; }
		Throw.If(bitPos<_minGit,
			"this bit position is supposed to be in grounded sector");

	}
	/**
	 *
	 */   	
	public void noteGBreakingOpAt(int bitPos){
		//ground breaking operation
		if(_numBits<0){ return; }
		checkIsNotGit(bitPos);
	}
	/**
	 *
	 */   	
	public void noteXopAt(int bitPos){
		if(_numBits<0){ return; }
		if(isGit(bitPos)){
			_gitIsReady[bitPos - _minGit] = !_gitIsReady[bitPos - _minGit];
		}
	}
	/**
	 *
	 */   	
	public void note(String lineName, String endOfEngLine){
		int tarBitPos, tarBitPos1, tarBitPos2;
		String[] tokens, subTokens;
		if(lineName.equals("SWAP")){
			tokens = endOfEngLine.trim().split("[\\s]+");
			tarBitPos1 = Integer.parseInt(tokens[0]);
			tarBitPos2 = Integer.parseInt(tokens[1]);
			noteGBreakingOpAt(tarBitPos1);
			noteGBreakingOpAt(tarBitPos2);
		}else{
			tokens = ("x" + endOfEngLine).split("AT");
			//prefix "x" just to be safe
			if(tokens[1]!=null){
				subTokens = tokens[1].trim().split("[\\s]+");
				tarBitPos = Integer.parseInt(subTokens[0]);
		    	if(lineName.equals("SIGX"))
		    	{
		    		noteXopAt(tarBitPos);
		    	}else if(lineName.equals("SIGY")||
		    			lineName.equals("SIGZ")||
		    			lineName.equals("HAD2")||
		    			lineName.equals("ROTX")||
		    			lineName.equals("ROTY")||
		    			lineName.equals("ROTZ")||
		    			lineName.equals("ROTN"))
		    	{
		    		noteGBreakingOpAt(tarBitPos);
		    	}
			}
			
		}
	}
	/**
	 *
	 */   	
	public boolean gitIsReady(int bitPos){
		if(_numBits<0){ return false; }
		checkIsGit(bitPos);
		return _gitIsReady[bitPos - _minGit];
	}

}



c:\windows\desktop\quibbs1.4-pat-src\QLib\src\Globals.java
************************************************************************
/**
 * This class stores commonly used constants and 
 * functions of global character.
 */
public class Globals {
    
	public final static String VERSION = "Ver. 1.4";
    //public final static double PI = 4*Math.atan(1.0); use Math.PI
    public final static double TOLERANCE = 1e-11;
    public final static Complex COMPLEX0 = new Complex(0.0);
    public final static Complex COMPLEX1 = new Complex(1.0);
    //Pauli matrices and two dim identity
    public final static Complex[][] SIGX_M = 
        {{COMPLEX0, COMPLEX1},
        {COMPLEX1, COMPLEX0}};
    public final static Complex[][] SIGY_M = 
        {{COMPLEX0, new Complex(0.0, -1.0)},
        {new Complex(0.0, 1.0), COMPLEX0}};
    public final static Complex[][] SIGZ_M = 
        {{COMPLEX1, COMPLEX0},
        {COMPLEX0, new Complex(-1.0, 0.0)}};
    public final static Complex[][] ID2_M = 
        {{COMPLEX1, COMPLEX0},
        {COMPLEX0, COMPLEX1}};
    //one bit Hadamard
    public final static Complex[][] HAD2_M = 
        {{new Complex(1/Math.sqrt(2), 0.0), new Complex(1/Math.sqrt(2), 0.0)},
        {new Complex(1/Math.sqrt(2), 0.0), new Complex(-1/Math.sqrt(2), 0.0)}};
    
    public static double log2(double x){
        return Math.log(x)/Math.log(2);      
    }
    public static double sinc(double x){
    	//sinc(x) 	= sin(x)/x
    	//			=\sum_{k=0}^{\infty} x^{2k}(-1)^k/(2k+1)!

    	double y;
    	if(Math.abs(x)<1e-3){
    		double xSq = x*x;
    		
    		double kSummand = 1;
    		y = 1;    		    		
    		int k = 1;
    		do{
    			kSummand *= -xSq/((2*k+1)*2*k);
    			y += kSummand;
    			k++;
    		}while(Math.abs(kSummand)>1e-15);
    		
    	}else{
    		y = Math.sin(x)/x;
    	}
    	
    	return y;
    	
    }
	/**
	 * 
	 */
	public static boolean[] T_vec(int length){
		boolean[]  vec = new boolean[length];
		for(int j=0; j<length; j++){
			vec[j] = true;
		}
		return  vec;
	}
	/**
	 * 
	 */	
	public static boolean[] F_vec(int length){
		boolean[]  vec = new boolean[length];
		for(int j=0; j<length; j++){
			vec[j] = false;
		}
		return  vec;
	}
	/**
	 * 
	 */	
	public static int[] identityPermutation(int length){
		int[]  vec = new int[length];
		for(int j=0; j<length; j++){
			vec[j] = j;
		}
		return  vec;
	}

	/**
	 * 
	 */	
	public static double[] negVec(double[] vec){
		int len = vec.length;
		double[] negVec = new double[len];
		for(int j=0; j<len; j++){
			negVec[j] = -vec[j];
		}
		return negVec;
	}
	/**
	 * 
	 */	
	public static double between0and1(double x){
/*		
		double newX = x;
		while(newX<0){
			newX += 1;
		}
		while(newX>= 1){
			newX -= 1;
		}
		return newX;
*/
		double  newX;
		Throw.If(Math.abs(x)>1e5, "use smaller numbers");
		if(x>=0){
			newX = x - (long)x;
			//eg. x= 2.3
			//2.3 - (long)2.3 = .3
		}else{
			newX = 1 + x + (long)(-x);
			//eg. x= -2.3
			//1 - 2.3 + (long)(2.3)= .7 
		}
		return newX;

	}
	/**
	 * 
	 */	
	public static double limitedRadians(double x){
		double factor = 2*Math.PI;
		return factor*between0and1(x/factor);
	}
	/**
	 * 
	 */	
	public static double[] limitedRadians(double[] vec){
		int len = vec.length;
		double factor = 2*Math.PI;
		double[] newVec = new double[len];
		for(int j=0; j<len; j++){
			newVec[j]= factor*between0and1(vec[j]/factor);
		}
		                        
		return newVec;
	}
	/**
	 * 
	 */	
	public static boolean isZero(double x){
		return Math.abs(x) < 1e-8;
	}
	/**
	 * 
	 */	
	public static boolean  isZero(double[] vec){
		boolean ans = true;
		int len = vec.length;
		for(int j=0; j<len; j++){
			if(!isZero(vec[j])){
				ans = false;
				break;
			}
		}
		return ans;
	}
	/**
	 * 
	 */	
	public static boolean[]  boolArrayFromInt(int index, int arraySize){
		Throw.If(index>= 1<<arraySize, "Could not convert integer " +
				"to a boolean array, because specified array size " +
				"is too small");
				
		boolean[] array = new boolean[arraySize];
		int balance = index;
		int binInt;
		for(int j=0; j<arraySize; j++){
			binInt = balance%2;
			array[j] = binInt==1?true:false;
			balance  = (balance- binInt)/2;
		}
		return array;		
		
	}
	/**
	 * 
	 */	
	public static int  intFromBoolArray(boolean[] array){
		int arraySize = array.length;
		int sum = 0;
		int coef = 1;
		for(int j=0; j<arraySize; j++){
			sum += coef*(array[j]==true?1:0);
			coef *= 2;
		}
		return sum;	
	}
}




c:\windows\desktop\quibbs1.4-pat-src\QLib\src\HadamardTransform.java
************************************************************************
/**
 * This class multiplies a vector of doubles by
 * the Hadamard Matrix
 */	
public class HadamardTransform {
	/**
	 * 
	 */	
	public static  double[]		of(
		int 			numBits,
		double[]		inVec)
	{
		Throw.If(numBits<1, 
			"numBits for Hadamard Transform must be >=1");
		int		len = (1 << numBits);
		Throw.If(inVec.length!=len, 
			"inVec for Hadamard Transform has wrong length");
		int		halfLen = (1 << (numBits-1));
		
		double[]	prevVec  = new double[len];
		double[]	outVec 	 = new double[len];
		int beta, j, i;
		double x, y;
		double root2 = Math.sqrt(2);
		for(i=0; i < len; i++){
			outVec[i] = inVec[i];
		}
		for(beta=0; beta < numBits; beta++){
			for(i=0; i < len; i++){
				prevVec[i] = outVec[i];
			}
			j = 0;
			for(i=0; i < halfLen; i++){
				x = prevVec[j];
				y = prevVec[j + 1];	
				outVec[i]= (x + y)/root2;
				outVec[halfLen + i] = (x - y)/root2;
				j +=2;
			}			
		}
		return  outVec;
	}
	/**
	 * 
	 */	    
	public static void main(String[] args){
		int  numBits = 3;
		int  len = 1<<numBits;
		double[] inVec = new double[len];
		double[] outVec = null;

		
		for(int j=0; j<len; j++){
			inVec[j] = Math.random() - .5;
			System.out.print(inVec[j] +"\t");
		}
		
		System.out.println("");
		outVec = of(numBits, inVec);
		for(int j=0; j<len; j++){
			System.out.print(outVec[j] +"\t");
		}
		
		System.out.println("");
		outVec = of(numBits, outVec);
		for(int j=0; j<len; j++){
			System.out.print(outVec[j] +"\t");
		}
		
	}
}



c:\windows\desktop\quibbs1.4-pat-src\QLib\src\IntDoublePair.java
************************************************************************
/**
 * This class is a container for an integer, double pair
 */

public class IntDoublePair{
	public int 		_i;
	public double 	_d;
	/**
	 * 
	 */	
	public IntDoublePair(int i, double d)
	{
		_i =i;
		_d = d;
	}
}	



c:\windows\desktop\quibbs1.4-pat-src\QLib\src\IntPair.java
************************************************************************
/**
 * This class is a container for a pair of integers.
 */
public class IntPair implements Comparable{
   public int   _x1;
   public int 	_x2;
/**
 * 
 */   
   public IntPair(int x1, int x2){
	   _x1 = x1;
	   _x2 = x2;
   }
/**
 * 
 */
   public IntPair(IntPair p){
	   _x1 = p._x1;
	   _x2 = p._x2;
   }
/**
 * 
 */
   public int compareTo(Object p) {
	   Throw.If(!(p instanceof IntPair), "illegal Pair comparison");
	   if(_x1 < ((IntPair)p)._x1){
			return -1;
	   }else if(_x1 > ((IntPair)p)._x1){
			return 1;
	   }else{
			if(	_x2 < ((IntPair)p)._x2){
				return -1;
			}else if(_x2 > ((IntPair)p)._x2){
				return 1;
			}else{
				return 0;
			}
	   }

	}
 /**
  * 
  */ 
	public String toString(){
       String output = "(" + _x1 + "," + _x2 + ")";
       return output;
	}
   
}



c:\windows\desktop\quibbs1.4-pat-src\QLib\src\Line.java
************************************************************************
/**
 * This class contains all parameters characterizing
 * a line of an English file.
 */
public class Line {
	public LineEnum 	_lineType;
	public double[] 	_doubles;
	public int[] 		_ints;
	public TFControls 	_controls;
	
}




c:\windows\desktop\quibbs1.4-pat-src\QLib\src\LineEnum.java
************************************************************************
/**
 * This enum contains all possible
 * 4 letter line-beginnings of an English File
 */
public enum LineEnum {
	LOOP,
	NEXT,
	SWAP,
	PHAS,
	P0PH,
	P1PH,
	SIGX,
	SIGY,
	SIGZ,
	HAD2,
	ROTX,
	ROTY,
	ROTZ,
	ROTN
}



c:\windows\desktop\quibbs1.4-pat-src\QLib\src\LineList.java
************************************************************************
import java.util.ArrayList;

/**
 * This class stores all the information of an English
 * file as an array. The array index corresponds to
 * the line-count number in the English file 
 * (assuming first line of English file is zero). 
 */
public class LineList extends  ArrayList<Line> {
	
	/**
	 *
	 */
	public void addLOOP(
		int lineNum, 
		int reps)//repetitions
	{
		Line	line = new Line();
		line._lineType = LineEnum.LOOP;
		Throw.If( lineNum != size(),
			"line number must equal current size of array");
		line._ints = new int[2];
		line._ints[0] = reps;//reps = loop repetitions
		line._ints[1] = 0;//timesVisited
		add(line);		
		
    }
	/**
	 *
	 */
	public void addNEXT(
		int loopNum)
	{
		Line	line = new Line();
		line._lineType = LineEnum.NEXT;
		line._ints = new int[1];
		line._ints[0] = loopNum;
		add(line);		
		
    }
	/**
	 *
	 */
	public void addDummyGate()
	{
		Line	line = new Line();
		line._lineType = LineEnum.SWAP;//anything, other than NEXT or LOOP, will do here
		add(line);
	}
	/**
	 *
	 */
	public void addSWAP(
		int bit1, 
		int bit2, 
		TFControls controls)
	{
		Line	line = new Line();
		line._lineType = LineEnum.SWAP;
		line._ints = new int[2];
		line._ints[0] = bit1;
		line._ints[1] = bit2;
		line._controls = new TFControls(controls, 0);
		add(line);
	}
	/**
	 *
	 */
	public void addPHAS(
		double angleDeg, 
		int targetBitPosition, 
		TFControls controls)
	{
		Line	line = new Line();
		line._lineType = LineEnum.PHAS;
		line._ints = new int[1];
		line._ints[0] = targetBitPosition;
		line._doubles = new double[1];
		line._doubles[0] = angleDeg;
		line._controls = new TFControls(controls, 0);
		add(line);
	}
	/**
	 *
	 */
	public void addP_PH(
		int projectionBit, 
		double angleDeg,
		int targetBitPosition, 
		TFControls controls)
	{
		Line	line = new Line();
		if(projectionBit==0){			
			line._lineType = LineEnum.P0PH;			
		}else if(projectionBit==1){			
			line._lineType = LineEnum.P1PH;			
		}else{
			Throw.If(true, "unsupported phase shift gate");	
		}
		line._ints = new int[1];
		line._ints[0] = targetBitPosition;
		line._doubles = new double[1];
		line._doubles[0] = angleDeg;
		line._controls = new TFControls(controls, 0);
		add(line);
	}
	/**
	 *
	 */
	public void addSIG(
		int direction,//1=X, 2=Y, 3=Z
		int targetBitPosition, 
		TFControls controls)
	{
		Line	line = new Line();
		switch(direction){
			case 1:
				line._lineType = LineEnum.SIGX;
				break;
			case 2:
				line._lineType = LineEnum.SIGY;
				break;
			case 3:
				line._lineType = LineEnum.SIGZ;
				break;
			default:
				Throw.If(true, "unsupported SIG gate");				
		}
		line._ints = new int[1];
		line._ints[0] = targetBitPosition;
		line._controls = new TFControls(controls, 0);
		add(line);
	}
	/**
	 *
	 */
	public void addHAD2(
		int targetBitPosition, 
		TFControls controls)
	{
		Line	line = new Line();
		line._lineType = LineEnum.HAD2;
		line._ints = new int[1];
		line._ints[0] = targetBitPosition;
		line._controls = new TFControls(controls, 0);
		add(line);

	}
	/**
	 *
	 */
	public void addROT(
		int direction,//1=X, 2=Y, 3=Z
		double angleDeg,
		int targetBitPosition, 
		TFControls controls)
	{
		Line	line = new Line();
		switch(direction){
			case 1:
				line._lineType = LineEnum.ROTX;
				break;
			case 2:
				line._lineType = LineEnum.ROTY;
				break;
			case 3:
				line._lineType = LineEnum.ROTZ;
				break;
			default:
				Throw.If(true, "unsupported ROT gate");				
		}
		line._doubles = new double[1];
		line._doubles[0] = angleDeg;
		line._ints = new int[1];
		line._ints[0] = targetBitPosition;
		line._controls = new TFControls(controls, 0);
		add(line);
	}
	/**
	 *
	 */
	public void addROTN(
		double angleX_deg,
		double angleY_deg,
		double angleZ_deg,
		int targetBitPosition, 
		TFControls controls)
	{
		Line	line = new Line();
		line._lineType = LineEnum.ROTN;
		line._doubles = new double[3];
		line._doubles[0] = angleX_deg;
		line._doubles[1] = angleY_deg;
		line._doubles[2] = angleZ_deg;		
		line._ints = new int[1];
		line._ints[0] = targetBitPosition;
		line._controls = new TFControls(controls, 0);
		add(line);
	}
	/**
	 *
	 */
	public int multiplyYourself(UnitaryMat  matrix){
		//return lenOfSEO
		int lenOfSEO = 0;
		int currentLine = 0;
		while(currentLine < size()){
			Line l = get(currentLine);
			switch(l._lineType){
				case 	LOOP:
					//increment timesVisited
					l._ints[1]++;
					break;
				case 	NEXT:
					int loopNum = l._ints[0];
					if(get(loopNum)._ints[0]/*reps*/
					      != 
					   get(loopNum)._ints[1]/*timesVisited*/
					){
						currentLine = loopNum;
						//increment timesVisited
						get(loopNum)._ints[1]++;
					}else{
						//set timesVisited to zero
						get(loopNum)._ints[1] = 0;
					}
					break;
				case 	SWAP:
					lenOfSEO++;
					matrix.premultiplyByControlledBitSwap(
						l._ints[0],//bit1
						l._ints[1],//bit2
						l._controls);
					break;
				case 	PHAS:
					lenOfSEO++;
					matrix.premultiplyByControlledGate(
						l._ints[0],//targetBitPosition
						l._controls,
						new OneBitPhaseFactor(
							l._doubles[0]*Math.PI/180));
					break;
				case 	P0PH:
					lenOfSEO++;
					matrix.premultiplyByControlledGate(
						l._ints[0],//targetBitPosition
						l._controls,
						new OneBitP0PhaseFactor(
							l._doubles[0]*Math.PI/180));
					break;
				case 	P1PH:
					lenOfSEO++;
					matrix.premultiplyByControlledGate(
						l._ints[0],//targetBitPosition
						l._controls,
						new OneBitP1PhaseFactor(
							l._doubles[0]*Math.PI/180));
					break;
				case 	SIGX:
					lenOfSEO++;
					matrix.premultiplyByControlledGate(
						l._ints[0],//targetBitPosition
						l._controls,
						new SigX());
					break;
				case 	SIGY:
					lenOfSEO++;
					matrix.premultiplyByControlledGate(
						l._ints[0],//targetBitPosition
						l._controls,
						new SigY());
					break;
				case 	SIGZ:
					lenOfSEO++;
					matrix.premultiplyByControlledGate(
						l._ints[0],//targetBitPosition
						l._controls,
						new SigZ());
					break;
				case 	HAD2:
					lenOfSEO++;
					matrix.premultiplyByControlledGate(
						l._ints[0],//targetBitPosition
						l._controls,
						new OneBitHadamard());
					break;
				case 	ROTX:
					lenOfSEO++;
					matrix.premultiplyByControlledGate(
						l._ints[0],//targetBitPosition
						l._controls,
						new OneBitRot(
							l._doubles[0]*Math.PI/180, 
							OneBitRot.X_AXIS));
					break;
				case 	ROTY:
					lenOfSEO++;
					matrix.premultiplyByControlledGate(
						l._ints[0],//targetBitPosition
						l._controls,
						new OneBitRot(
							l._doubles[0]*Math.PI/180, 
							OneBitRot.Y_AXIS));
					break;
				case 	ROTZ:
					lenOfSEO++;
					matrix.premultiplyByControlledGate(
						l._ints[0],//targetBitPosition
						l._controls,
						new OneBitRot(
							l._doubles[0]*Math.PI/180, 
							OneBitRot.Z_AXIS));
					break;
				case 	ROTN:
					lenOfSEO++;
					matrix.premultiplyByControlledGate(
						l._ints[0],//targetBitPosition
						l._controls,
						new OneBitRot(
							l._doubles[0]*Math.PI/180, 
							l._doubles[1]*Math.PI/180, 
							l._doubles[2]*Math.PI/180));
					break;
				default:
					throw new RuntimeException(
					"unsupported line type");
			}//end cases
			currentLine++;
		}//end while
		return lenOfSEO;
	}
	/**
	 *
	 */
	public int writeYourself(SEO_writer  wr){
		//return lenOfSEO
		int lenOfSEO = 0;
		int currentLine = 0;
		while(currentLine < size()){
			Line l = get(currentLine);
			switch(l._lineType){
				case 	LOOP:
					//increment timesVisited
					l._ints[1]++;
					break;
				case 	NEXT:
					int loopNum = l._ints[0];
					if(get(loopNum)._ints[0]/*reps*/
					      != 
					   get(loopNum)._ints[1]/*timesVisited*/
					){
						currentLine = loopNum;
						//increment timesVisited
						get(loopNum)._ints[1]++;
					}else{
						//set timesVisited to zero
						get(loopNum)._ints[1] = 0;
					}
					break;
				case 	SWAP:
					lenOfSEO++;
					wr.writeControlledBitSwap(
						l._ints[0],//bit1
						l._ints[1],//bit2
						l._controls);
					break;
				case 	PHAS:
					lenOfSEO++;
					wr.writeControlledOneBitGate(
						l._ints[0],//targetBitPosition
						l._controls,
						new OneBitPhaseFactor(
							l._doubles[0]*Math.PI/180));
					break;
				case 	P0PH:
					lenOfSEO++;
					wr.writeControlledOneBitGate(
						l._ints[0],//targetBitPosition
						l._controls,
						new OneBitP0PhaseFactor(
							l._doubles[0]*Math.PI/180));
					break;
				case 	P1PH:
					lenOfSEO++;
					wr.writeControlledOneBitGate(
						l._ints[0],//targetBitPosition
						l._controls,
						new OneBitP1PhaseFactor(
							l._doubles[0]*Math.PI/180));
					break;
				case 	SIGX:
					lenOfSEO++;
					wr.writeControlledOneBitGate(
						l._ints[0],//targetBitPosition
						l._controls,
						new SigX());
					break;
				case 	SIGY:
					lenOfSEO++;
					wr.writeControlledOneBitGate(
						l._ints[0],//targetBitPosition
						l._controls,
						new SigY());
					break;
				case 	SIGZ:
					lenOfSEO++;
					wr.writeControlledOneBitGate(
						l._ints[0],//targetBitPosition
						l._controls,
						new SigZ());
					break;
				case 	HAD2:
					lenOfSEO++;
					wr.writeControlledOneBitGate(
						l._ints[0],//targetBitPosition
						l._controls,
						new OneBitHadamard());
					break;
				case 	ROTX:
					lenOfSEO++;
					wr.writeControlledOneBitGate(
						l._ints[0],//targetBitPosition
						l._controls,
						new OneBitRot(
							l._doubles[0]*Math.PI/180, 
							OneBitRot.X_AXIS));
					break;
				case 	ROTY:
					lenOfSEO++;
					wr.writeControlledOneBitGate(
						l._ints[0],//targetBitPosition
						l._controls,
						new OneBitRot(
							l._doubles[0]*Math.PI/180, 
							OneBitRot.Y_AXIS));
					break;
				case 	ROTZ:
					lenOfSEO++;
					wr.writeControlledOneBitGate(
						l._ints[0],//targetBitPosition
						l._controls,
						new OneBitRot(
							l._doubles[0]*Math.PI/180, 
							OneBitRot.Z_AXIS));
					break;
				case 	ROTN:
					lenOfSEO++;
					wr.writeControlledOneBitGate(
						l._ints[0],//targetBitPosition
						l._controls,
						new OneBitRot(
							l._doubles[0]*Math.PI/180, 
							l._doubles[1]*Math.PI/180, 
							l._doubles[2]*Math.PI/180));
					break;
				default:
					throw new RuntimeException(
					"unsupported line type");
			}//end cases
			currentLine++;
		}//end while
		return lenOfSEO;
	}

}



c:\windows\desktop\quibbs1.4-pat-src\QLib\src\MinimizationProblem.java
************************************************************************
/**
 * This class provides abstract methods
 * for energy and neighborhood functions of a
 * minimization problem
 */	
public abstract class  MinimizationProblem{
	protected int _numStates;
	protected double _upBdNeig;//upper bound for max_y sum_x neighbors(y,x)
	/**
	 * 
	 */
	public MinimizationProblem(
		int numStates,
		double upBdNeig)
	{
		_numStates = numStates;
		_upBdNeig = upBdNeig;
		int row, col, rowNeighbors;
		for(row=0; row<_numStates; row++){
			rowNeighbors=0;
			for(col=0; col<_numStates; col++){
				if(areNeighbors(row,col)){rowNeighbors++;}
				Throw.If(areNeighbors(row,col)!=areNeighbors(row,col), 
						"neighbors function is not symmetric");
			}
			Throw.If(rowNeighbors>_upBdNeig, "Upper bound on number of neighbors is too small");
		}
		
	}
	
	/**
	 * 
	 */
	public int getNumStates(){
		return _numStates;
	}
	/**
	 * 
	 */
	public double getUpBdNeig(){
		return _upBdNeig;
	}
	/**
	 * 
	 */
	public abstract double energy(int x);
	/**
	 * 
	 */
	public abstract boolean areNeighbors(int x, int y);
	
}



c:\windows\desktop\quibbs1.4-pat-src\QLib\src\MultiControls.java
************************************************************************
/**
 * This class stores a list of MultiControls,
 * which might include multiplexor controls, 
 * P0=nbar controls and P1=n controls
 */
public class MultiControls extends  Controls<Integer>{
	//negative types are reserved
	public static int P0_TYPE=-1, P1_TYPE=-2, NONE_TYPE=-3;
	
	/**
	 * 
	 */	
	public MultiControls(){
		super();
	}
	/**
	 * 
	 */	
	public MultiControls(int numBits, int numControls){
		super(numBits, numControls);
		_types  = new  Integer[numControls];
	}
	/**
	 * 
	 */	
	public MultiControls(MultiControls controls, int extraNumBits){
		super(controls, extraNumBits);
		_types = new Integer[_numControls];
		for(int j=0; j<_numControls; j++){
			_types[j] = controls._types[j];
		}
	}
	/**
	 * 
	 */	
	public int  getNumNonNegControls(){
		int num=0;
		for(int j=0;  j<_numControls; j++){
			if(_types[j] >= 0){ num++; }
		}
		return num;
	}	

	/**
	 * 
	 */	
	public MultiControls refreshedControls(CktEmbedder  emb){
		MultiControls  aftControls = new MultiControls();
		if(emb.isIdentity()){
			aftControls   =  this;
		}else{
			Throw.If(_numBits != emb.getNumBitsBef(),
					"controls cannot be reset with CktEmbedder");
			
//			int numBitsBef = _numBits;
			int numBitsAft = emb.getNumBitsAft();
			
			int newNumControls = _numControls + emb.getNumNewControls();
			int[] newBitPositions = new int[newNumControls];
			Integer[] newTypes = new Integer[newNumControls];
			
			int[] typesAft = new int[numBitsAft];

			for(int aft=0; aft < numBitsAft; aft++){
				typesAft[aft] = NONE_TYPE;//start off as none
				if(emb.isNewBit(aft)){
					if(emb.isP0Control(aft)){
						typesAft[aft] = P0_TYPE;
					}else if(emb.isP1Control(aft)){
						typesAft[aft] = P1_TYPE;
					}
				}
			}
			for(int j=0; j < _numControls; j++){
					typesAft[emb.aft(_bitPositions[j])] = _types[j];			
			}
			
			//numBitsAft > 0 because numBitsAft>=numBitsBef>0
			int c = 0;
			for(int aft = numBitsAft-1; aft>=0; aft--){;
				if(typesAft[aft]  != NONE_TYPE){					
					newBitPositions[c] = aft;
					newTypes[c] = typesAft[aft];
					c++;		
				}
			}
			
			aftControls._numBits = numBitsAft;
			aftControls._numControls = newNumControls;
			aftControls._bitPositions = newBitPositions;
			aftControls._types = newTypes;
		}
		return  aftControls;
	}

}



c:\windows\desktop\quibbs1.4-pat-src\QLib\src\NamesList.java
************************************************************************
import java.util.Comparator;

/**
 * This class stores an alphabetic list of names.
 * The list remembers the order in which it was filled.
 * lexNum = lexicographic number (i.e., alphabetic order) of name
 * fillNum = fill number of name
 */
public class NamesList{
	private String[] _sortedNames;
	private int[] _fillNumOfLexNum;
	private int[] _lexNumOfFillNum;
	/**
	 * 
	 */	
	private class NameIntPair{
		private String  _name;
		private int  _int;
		
		public NameIntPair(String name, int j){
			_name = name;
			_int = j;		
		}	
	}
	/**
	 * 
	 */	
	private class NameIntPairComparator implements Comparator<NameIntPair>{
		public int compare(NameIntPair p1, NameIntPair p2){
			return (p1._name).compareTo(p2._name);
		}
	}
	/**
	 * 
	 */	
	public NamesList(String[] names){
		
		int len = names.length;
		int j;
		NameIntPair[]  pairs = new NameIntPair[len];
		for(j=0; j<len; j++){
			pairs[j] = new NameIntPair(names[j],j);
		}		
		java.util.Arrays.sort(pairs, new NameIntPairComparator());
		_sortedNames = new String[len];
		_fillNumOfLexNum = new int[len];
		_lexNumOfFillNum = new int[len];

		for(j=0; j<len; j++){
			_sortedNames[j] = pairs[j]._name;
			_fillNumOfLexNum[j] = pairs[j]._int;
		}		
		
		for(j=0; j<len; j++){
			_lexNumOfFillNum[_fillNumOfLexNum[j]] = j;
		}
	
		
		//check that they are all different
		for(j=0; j<len-1; j++){
			if(_sortedNames[j].equals(_sortedNames[j+1])){
				Throw.If(true, 
					"The following name appears more than once in a NamesList:\n" + 
					"\"" + _sortedNames[j] + "\"");
			}
		}
		
	}
	/**
	 * 
	 */
	public int getNumNames(){
		return _sortedNames.length;
	}
	/**
	 * 
	 */	
	public String getName(int fillNum){
		return _sortedNames[_lexNumOfFillNum[fillNum]];
	
	}
	/**
	 * 
	 */
	public int getFillNum(String name){
		int lexNum = 
			java.util.Arrays.binarySearch(_sortedNames, name);
		Throw.If(lexNum<0, "NamesList can't find the name:\n" +
			"\"" + name + "\"");
		return _fillNumOfLexNum[lexNum];
	}
	/**
	 * 
	 */
	public int getFillNum(int lexNum){
		return _fillNumOfLexNum[lexNum];
	}
	/**
	 * 
	 */
	public int getLexNum(int fillNum){
		return _lexNumOfFillNum[fillNum];
	}
}


c:\windows\desktop\quibbs1.4-pat-src\QLib\src\NativeLinAlg.java
************************************************************************
/**
 * This class gives Java methods dsyev() and dsteqr()
 * which come from Clapack. The class also gives
 * methods which illustrate the usage of dsyev() and dsteqr().
 */
public class NativeLinAlg {
	/**
	 * 
	 */
    static {
        System.loadLibrary("NativeLinAlg");
    } 
	/**
	 * 
	 */	
	public static native int dsyev(
		char		jobz_j,
		char		uplo_j, 
		int			n_j,
		double[]	a_j,
		int			lda_j,
		double[]	w_j,	
		double[]	work_j,
		int			lwork_j,
		int[]		info_j);
	/**
	 * 
	 */
	public static native int dsteqr(
			char		compz_j,
			int			n_j,
			double[]	d_j,
			double[]	e_j,
			double[]	z_j,
			int			ldz_j,
			double[]	work_j,
			int[]		info_j);
	
	/**
	 * 
	 */
    public static void test_dsyev() {
    	int row, col;
    	
    	char jobz_j = 'V';
    	char uplo_j = 'U';
    	int n_j = 3;
     	double[] a_j = {1,2,3,2,1,4,3,4,1 };
    	//1 2 3
    	//2 1 4
    	//3 4 1
    	double[][] aa = new double[n_j][n_j]; 
     	for(row=0; row < n_j; row++){
    		for(col=0; col < n_j; col++){
    			aa[row][col] = a_j[col*n_j + row];  			
    		}
    	}

    	int	 lda_j = n_j;
     	double[] w_j = new double[n_j];
   	
    	int			lwork_j = 4*n_j;
    	double[]	work_j = new double[lwork_j];
    	int[]		info_j = {0};
    	
    	dsyev(	jobz_j,
    			uplo_j, 
    			n_j,
    			a_j,
    			lda_j,
    			w_j,	
    			work_j,
    			lwork_j,
    			info_j);
    	Throw.If(info_j[0] != 0, "clapack error");
    	
    	//eigenvectors are columns of omega
    	double[][] omega = new double[n_j][n_j];
     	for(row=0; row < n_j; row++){
    		for(col=0; col < n_j; col++){
    			omega[row][col] = a_j[col*n_j + row]; 			
    		}
    	}
     	
     	double[][] aaNew = new double[n_j][n_j];    	
     	for(row=0; row < n_j; row++){
    		for(col=0; col < n_j; col++){
    			aaNew[row][col] = 0;
	    		for(int k=0; k < n_j; k++){
	    			aaNew[row][col] += omega[row][k]*w_j[k]*omega[col][k];
	    		}
    		}
    	}
 
     	for(row=0; row < n_j; row++){
    		for(col=0; col < n_j; col++){
    			System.out.println(aaNew[row][col] - aa[row][col]);
    		}
    	}
   	
    }
	/**
	 * 
	 */
    public static void test_dsteqr() {
    	
    	char compz_j = 'I';
    	int n_j = 4;
    	int dimSq = n_j*n_j;
    	double[] d_j = new double[n_j];
    	double[] e_j = new double[n_j - 1];
    	int k, row, col, index;
    	for(k=0; k< n_j - 1; k++){
    		d_j[k] = 0;
    		e_j[k] = 1;   		
    	}
    	if(n_j - 1 >= 0){
    		d_j[n_j - 1] = 0;
    	}
    	
    	double[][] zz = new double[n_j][n_j];
    	for(row=0; row < n_j; row++){
    		for(col=0; col < n_j; col++){
    			if(row==col){
    				zz[row][col] = 1;
    			}else{
    				zz[row][col] = 0;
    			}
    		}
    	}
    	
    	double[] z_j = new double[dimSq];
    	for(index = 0; index< dimSq; index++){
    		z_j[index] = zz[index%n_j][index/n_j];
    	}
    	
    	int ldz_j = n_j;
    	double[] work_j = new double[Math.max(1,2*n_j - 2)];
    	int[] info_j = {0};
    	
    	dsteqr(	compz_j,
    			n_j,
    			d_j,
    			e_j,
    			z_j,
    			ldz_j,
    			work_j,
    			info_j);    	
    	Throw.If(info_j[0] != 0, "clapack error");
   	
    	//eigenvectors are columns of omega
    	double[][] omega = new double[n_j][n_j];
     	for(row=0; row < n_j; row++){
    		for(col=0; col < n_j; col++){
    			omega[row][col] = z_j[col*n_j + row]; 			
    		}
    	}
     	
     	    	
     	double[][] zzNew = new double[n_j][n_j];
     	for(row=0; row < n_j; row++){
    		for(col=0; col < n_j; col++){
    			if((row==(col - 1)) || (row==(col + 1))){
    				zz[row][col] = 1;
    			}else{
    				zz[row][col] = 0;
    			}
    			zzNew[row][col] = 0;
	    		for(k=0; k < n_j; k++){
	    			zzNew[row][col] += omega[row][k]*d_j[k]*omega[col][k];
	    		}
    		}
    	}
 
     	for(row=0; row < n_j; row++){
    		for(col=0; col < n_j; col++){
    			System.out.println((zzNew[row][col] - zz[row][col]));
    		}
    	}

    	
    	
    }

	/**
	 * 
	 */
    public static void main(String[] args) 
    {
    	//test_dsyev();
    	test_dsteqr();
    	
    }//end of main

}





c:\windows\desktop\quibbs1.4-pat-src\QLib\src\OneBitGate.java
************************************************************************
/**
 * This abstract class wraps a one bit gate (2 times 2 complex matrix.).
 */
public abstract class OneBitGate {
    protected Complex[][] _entries;

	/**
	 * 
	 */
    public OneBitGate(){
    	_entries = new Complex[2][2];
    	//at this point all _entries[row][col] are null
    	for(int row=0; row<1; row++){
    		for(int col=0; col<1; col++){
    			_entries[row][col] = new Complex(0.0);
    		}
    	}
    	
    }
    
	/**
	 *
	 */
    public Complex getEntry(int row, int col) {
        return _entries[row][col];
    }
    
	/**
	 * 
	 */
	public void setEntry(int row, int col, Complex entry) {
        _entries[row][col] = entry;
	}
    
	/**
	 *
	 */    
    public String toString(){
        String output = "";
         
        int row, col;
 
        for(row=0; row<2; row++){
            for(col=0; col<2; col++){
                output += "(" + getEntry(row, col).re  + "," + 
                        getEntry(row, col).im + ")\t";
            }
            output += '\n';
        }

        return output;
    }
    
}



c:\windows\desktop\quibbs1.4-pat-src\QLib\src\OneBitHadamard.java
************************************************************************
/**
 * This class is a wrapper for Globals.HAD2_M,
 * the one bit Hadamard matrix.
 * Entries of this matrix can be accessed via getEntry(row, col)
 */
public class OneBitHadamard extends OneBitGate{
    
	/**
	 *
	 */
    public OneBitHadamard() {
        _entries = Globals.HAD2_M;
    }

}


c:\windows\desktop\quibbs1.4-pat-src\QLib\src\OneBitP0PhaseFactor.java
************************************************************************
/**
 * This class creates a 2 dimensional matrix
 * exp(i angle)*diag(1,0)
 * Entries of this matrix can be accessed via getEntry(row, col)
 */
public class OneBitP0PhaseFactor extends OneBitGate{
    private double _radAngle; //internal angle in radians
    private Complex _phaseFactor;
    
	/**
	 *
	 */
    public OneBitP0PhaseFactor(double angle) {
        _radAngle = angle;
        _phaseFactor = new Complex(Math.cos(angle), Math.sin(angle));
        _entries[0][0] = _phaseFactor;
        _entries[0][1] = Globals.COMPLEX0;
        _entries[1][0] = Globals.COMPLEX0;
        _entries[1][1] = Globals.COMPLEX1;  
    }
	/**
	 *
	 */
    public double getAngle(){
        return _radAngle;
    }
	/**
	 *
	 */
    public Complex getPhaseFactor(){
        return _phaseFactor;
    }

	/**
	 *
	 */
    public static void main(String[] args){
        System.out.print(((OneBitGate)(
        	new OneBitP0PhaseFactor(Math.PI))).toString());
        
    }

    
}



c:\windows\desktop\quibbs1.4-pat-src\QLib\src\OneBitP1PhaseFactor.java
************************************************************************
/**
 * This class creates a 2 dimensional matrix
 * exp(i angle)*diag(0,1)
 * Entries of this matrix can be accessed via getEntry(row, col)
 */
public class OneBitP1PhaseFactor extends OneBitGate{
    private double _radAngle; //internal angle in radians
    private Complex _phaseFactor;
    
	/**
	 *
	 */
    public OneBitP1PhaseFactor(double angle) {
        _radAngle = angle;
        _phaseFactor = new Complex(Math.cos(angle), Math.sin(angle));
        _entries[0][0] = Globals.COMPLEX1;
        _entries[0][1] = Globals.COMPLEX0;
        _entries[1][0] = Globals.COMPLEX0;
        _entries[1][1] = _phaseFactor;  
    }
	/**
	 *
	 */
    public double getAngle(){
        return _radAngle;
    }
	/**
	 *
	 */
    public Complex getPhaseFactor(){
        return _phaseFactor;
    }

	/**
	 *
	 */
    public static void main(String[] args){
        System.out.print(((OneBitGate)(
        	new OneBitP1PhaseFactor(Math.PI))).toString());
        
    }

    
}



c:\windows\desktop\quibbs1.4-pat-src\QLib\src\OneBitPhaseFactor.java
************************************************************************
/**
 * This class creates a 2 dimensional matrix
 * exp(i angle)*diag(1,1)
 * Entries of this matrix can be accessed via getEntry(row, col)
 */
public class OneBitPhaseFactor extends OneBitGate{
    private double _radAngle; //internal angle in radians
    private Complex _phaseFactor;
    
	/**
	 *
	 */
    public OneBitPhaseFactor(double angle) {
        _radAngle = angle;
        _phaseFactor = new Complex(Math.cos(angle), Math.sin(angle));
        _entries[0][0] = _phaseFactor;
        _entries[0][1] = Globals.COMPLEX0;
        _entries[1][0] = Globals.COMPLEX0;
        _entries[1][1] = _phaseFactor;       
    }
	/**
	 *
	 */
    public double getAngle(){
        return _radAngle;
    }
	/**
	 *
	 */
    public Complex getPhaseFactor(){
        return _phaseFactor;
    }

	/**
	 *
	 */
    public static void main(String[] args){
        System.out.print(((OneBitGate)(
        	new OneBitPhaseFactor(Math.PI))).toString());
        
    }

    
}



c:\windows\desktop\quibbs1.4-pat-src\QLib\src\OneBitRot.java
************************************************************************
/**
 * This class creates a 2 dimensional matrix
 * exp(i*(angleX*SIGX_M + angleY*SIGY_M + angleZ*SIGZ_M))
 * where SIGX_M, SIGY_M and SIGZ_M are the Pauli matrices
 * and angleX, angleY, angleZ are real numbers.
 * Entries of this matrix can be accessed via getEntry(row, col)
 */
public class OneBitRot extends OneBitGate{
    private double _radAngleX;// all internal angles in radians
    private double _radAngleY;
    private double _radAngleZ;
    
    public final static int NOT_XYZ = 0;
    public final static int X_AXIS = 1;
    public final static int Y_AXIS = 2;
    public final static int Z_AXIS = 3;
    
    private int _axis = NOT_XYZ;
   
    
	/**
	 *
	 */
    public OneBitRot(double angleX, double angleY, double angleZ) {
        _radAngleX = angleX;
        _radAngleY = angleY;
        _radAngleZ = angleZ;
        double n = Math.sqrt(angleX*angleX + angleY*angleY +angleZ*angleZ);
        if (Math.abs(n)<1e-12){
            _entries[0][0] = new Complex(1.0);
            _entries[0][1] = new Complex(0.0);
            _entries[1][0] = new Complex(0.0);
            _entries[1][1] = new Complex(1.0);
        }else{
            double nx = angleX/n;
            double ny = angleY/n;
            double nz = angleZ/n;
            double c = Math.cos(n);
            double s = Math.sin(n);
            _entries[0][0] = new Complex(c, s*nz );
            _entries[0][1] = new Complex(s*ny, s*nx);
            _entries[1][0] = new Complex(-s*ny, s*nx);
            _entries[1][1] = new Complex(c, -s*nz);       
        }    
    }
	/**
	 *
	 */
    public OneBitRot(double angle, int axis) {
        double c = Math.cos(angle);
        double s = Math.sin(angle);
        switch(axis){
            case X_AXIS:
                _radAngleX = angle;
                _radAngleY = 0.0;
                _radAngleZ = 0.0;
                _axis = axis;
                _entries[0][0] = new Complex(c, 0.0);
                _entries[0][1] = new Complex(0.0, s);
                _entries[1][0] = new Complex(0.0, s);
                _entries[1][1] = new Complex(c, 0.0);
                break;
            case Y_AXIS:
                _radAngleX = 0.0;
                _radAngleY = angle;
                _radAngleZ = 0.0;
                _axis = axis;
                _entries[0][0] = new Complex(c, 0.0);
                _entries[0][1] = new Complex( s, 0.0);
                _entries[1][0] = new Complex(-s, 0.0);
                _entries[1][1] = new Complex(c, 0.0);       
                break;
            case Z_AXIS:
                _radAngleX = 0.0;
                _radAngleY = 0.0;
                _radAngleZ = angle;
                _axis = axis;
                _entries[0][0] = new Complex(c, s);
                _entries[0][1] = Globals.COMPLEX0;
                _entries[1][0] = Globals.COMPLEX0;
                _entries[1][1] = new Complex(c, -s);       
                break;
            default:
                throw new RuntimeException("unsupported axis for OneBitRot");
        }
                    

        
    }
	/**
	 *
	 */    
    public double getAngleX(){
        return _radAngleX;
    }
	/**
	 *
	 */    
    public double getAngleY(){
        return _radAngleY;
    }
	/**
	 *
	 */    
    public double getAngleZ(){
        return _radAngleZ;
    }
	/**
	 *
	 */    
    public int getAxis(){
        return _axis;
    }

}



c:\windows\desktop\quibbs1.4-pat-src\QLib\src\ProbMatrices.java
************************************************************************
/**
 * This class creates instances of various
 * important probability matrices.
 */	
public class ProbMatrices {
	/**
	 * 
	 */	
	public static double[][] randomProbMatrix(int numRows, int numCols){
		double[][]  probMatrix = new  double[numRows][numCols];
		   int row, col;
		   double   rowSum, x;
		   for(col=0; col<numCols; col++){
			   rowSum =  0;
			   for(row=0; row<numRows; row++){
				   x = Math.random();
				   probMatrix[row][col]  = x;
				   rowSum += x;
			   }		   
			   for(row=0; row<numRows; row++){
				   probMatrix[row][col]  /= rowSum;
			   }		   
		   }
		   checkColsAddToOne(probMatrix);
		   return  probMatrix;
	       
	}
	
	/**
	 * 
	 */
	public static double[][] metropolisProbMatrix(
			MinimizationProblem p,
			double beta)
	{
		int numStates = p.getNumStates();
		double[][]  probMatrix = new  double[numStates][numStates];
		
		int row, col;
		double rowSum;
		double upBdNeig = p.getUpBdNeig();
		for(col=0; col<numStates; col++){
			rowSum = 0;
			for(row=0; row<numStates; row++){
				if(row!=col){
					if(p.areNeighbors(row,col)){
						probMatrix[row][col] = 
							Math.min(
								1, 
								Math.exp(beta*(p.energy(col)-p.energy(row)))
							)/upBdNeig;
						//probMatrix[row][col] is Prob(row|col). 
						//For minimization problem,
						//this prob is always 1 if going downhill (E(col)>E(row))
						//but less than one if going uphill.
					}else{//not neighbors
						probMatrix[row][col] = 0;				
					}
				}			
			}
			probMatrix[col][col] = 1 - rowSum;
		}
		checkColsAddToOne(probMatrix);
		return probMatrix;
	}
	/**
	 * 
	 */	
	public static void checkColsAddToOne(double[][] probMat){
		int numRows = probMat.length;
		int numCols = probMat[0].length;
		double sum;
		for(int col=0; col<numCols; col++){
			sum = 0.0;
			for(int row=0; row<numRows; row++){
				sum += probMat[row][col];
			}
			Throw.If(Math.abs(sum-1)>10E-8,
				"Probabilities of a column of a " +
				"probMat don't sum to one");
		}
	}
}



c:\windows\desktop\quibbs1.4-pat-src\QLib\src\ROTN_expansion.java
************************************************************************
import java.io.*;

/*
 * This class implements the identity
 * exp(i ax*sigx + ay*sigy + az*sigz)=//down =left to right
 * exp(i*azi*sigx)//0
 * exp(i*lat*sigz)//1 
 * exp(i mag(a) sigx)//2
 * exp(-i*lat*sigz)//3
 * exp(-i*azi*sigx)//4
 * 
 *where 
 *lat = (.5)atan2(sqrt(az^2+ay^2), ax)
 *azi = (.5)atan2(az, ay)
 *
 */

public class ROTN_expansion {
	/*
	 * input is ax,ay,az
	 * output is a vector with components (azi, lat, mag(a), -lat, -azi)
	 */
	public static double[] getAngles(double ax, double ay, double az)
	{
		double ax2 = Math.pow(ax, 2);
		double ay2 = Math.pow(ay, 2);
		double az2 = Math.pow(az, 2);
		double lat = .5*Math.atan2(Math.sqrt(az2+ay2), ax);
		double azi = .5*Math.atan2(az, ay);
		double mag_a = Math.sqrt(ax2 + ay2 + az2);
		
		double[] anglesOut = {azi, lat, mag_a, -lat, -azi};
		return anglesOut;
	}
	/**
	 * 
	 */    
	public static void main(String[] args){
		
		double ax = .3;
		double ay = 2.1;
		double az = -5.6;

		
		double[] anglesOut = ROTN_expansion.getAngles(ax, ay, az);
		
		SEO_writer wr;	
		wr = new SEO_writer("tempo", 2);
    	wr.writeOneBitGate(0, new OneBitRot(anglesOut[0], OneBitRot.X_AXIS));
    	wr.writeOneBitGate(0, new OneBitRot(anglesOut[1], OneBitRot.Z_AXIS));
    	wr.writeOneBitGate(0, new OneBitRot(anglesOut[2], OneBitRot.X_AXIS));
    	wr.writeOneBitGate(0, new OneBitRot(anglesOut[3], OneBitRot.Z_AXIS));
    	wr.writeOneBitGate(0, new OneBitRot(anglesOut[4], OneBitRot.X_AXIS));
    	wr.closeFiles();
    	
    	System.out.println(
    		new SEO_readerMu(
    			"tempo",
    			2, //numBits
    			false) // useSparse
    	);
	   
    	wr = new SEO_writer("tempo", 2);
    	wr.writeOneBitGate(0, new OneBitRot(ax, ay, az));
    	wr.closeFiles();
    	
    	System.out.println(
    		new SEO_readerMu(
    			"tempo",
    			2, //numBits
    			false) // useSparse
    	);


 
	}

}



c:\windows\desktop\quibbs1.4-pat-src\QLib\src\SEO_countOnlyReader.java
************************************************************************
import java.io.*;
import java.util.Scanner;

/**
 * A SEO is a Sequence of Elementary Operations.
 * This class reads a SEO from an English file.
 * It doesn't multiply the elementary operations like SEO_reader does.
 * It merely calculates the SEO length, taking into account
 * nested loops.
 */
 
public class SEO_countOnlyReader {

    private String      _filePrefix;
    private Scanner   	_englishIn;
    private LineList 	_lineList;
    private int _lenOfSEO;
 

	/**
	 *
	 */
    public SEO_countOnlyReader(
        String filePrefix) 
	{
		_filePrefix = filePrefix;
		try{
			File  file = new File(filePrefix + "_eng.txt");
			_englishIn = new Scanner(file);
			_lineList = new LineList();
			_lenOfSEO = 0;
						
			String lineName = "";
			while(_englishIn.hasNext()){
				lineName = _englishIn.next();
				if(lineName.equals("LOOP")){
					readLOOP();
				}else if(lineName.equals("NEXT")){
					readNEXT();
				}else{
					readAnyGate();                
				}
			}
		}
		catch(FileNotFoundException ex){
			System.out.println("\n" + ex.toString());
		}
		 
 
		int lineListLen = _lineList.size();
		int currentLine = 0;
		while(currentLine < lineListLen){
			Line l = _lineList.get(currentLine);
			switch(l._lineType){
				case 	LOOP:
					//increment timesVisited
					l._ints[1]++;
					break;
				case 	NEXT:
					int loopNum = l._ints[0];
					if(_lineList.get(loopNum)._ints[0]/*reps*/
					      != 
					   _lineList.get(loopNum)._ints[1]/*timesVisited*/
					){
						currentLine = loopNum;
						//increment timesVisited
						_lineList.get(loopNum)._ints[1]++;
					}else{
						//set timesVisited to zero
						_lineList.get(loopNum)._ints[1] = 0;
					}
					break;
				default: 	
					_lenOfSEO++;
			}//end cases
			currentLine++;
		}//end while
    }
	/**
	 *
	 */    
    protected void finalize() throws java.lang.Throwable{
        if(_englishIn != null){
            _englishIn.close();
        }
        super.finalize();
    }
	/**
	 * 
	 */
    private void readLOOP(){
    	int lineNum = _englishIn.nextInt();
    	_englishIn.next();//skip "REPS:"
    	int reps = _englishIn.nextInt();
 		_lineList.addLOOP(lineNum, reps);
    }
	/**
	 * 
	 */
    private void readNEXT(){
    	int loopNum = _englishIn.nextInt();
 		_lineList.addNEXT(loopNum);
    }

	/**
	 * 
	 */
    private void readAnyGate(){
    	_englishIn.nextLine();
    	_lineList.addDummyGate();
    }
	/**
	 *
	 */
	public int getLenOfSEO() {
		return _lenOfSEO;
	}
}



c:\windows\desktop\quibbs1.4-pat-src\QLib\src\SEO_reader.java
************************************************************************
import java.io.*;
import java.util.Scanner;

/**
 * A SEO is a Sequence of Elementary Operations.
 * This class reads a SEO from an English file
 * and stores it in a LineList
 */
 
public class SEO_reader {

    protected String      _filePrefix = "";
    protected int         _numBits;
    protected Scanner  	 _englishIn = null;
    protected LineList 	_lineList;
 

	/**
	 *
	 */
    public SEO_reader(
        String filePrefix, 
        int numBits) 
	{
		_filePrefix = filePrefix;
		_numBits = numBits;
		try{
			File  file = new File(filePrefix + "_eng.txt");
			_englishIn = new Scanner(file);
					
		}
		catch(FileNotFoundException ex){
			System.out.println("\n" + ex.toString());
		}
		_lineList = new LineList();
		 
	}
	/**
	 *
	 */
    public SEO_reader(
        Scanner englishIn, 
        int numBits) 
	{
    	_englishIn = englishIn;
    	_numBits = numBits;
    	_lineList = new LineList();
	}	
    
	/**
	 *
	 */    
    protected void closeFile(){
        if(_englishIn != null){
            _englishIn.close();
        }
    }
	/**
	 * 
	 */
    protected void readStoreAll(){
		String lineName = "";
		while(_englishIn.hasNext()){
			lineName = _englishIn.next();
			readStore(lineName);
		}       	                    
    }    	               
	/**
	 * 
	 */
    public	LineList getLineList(){
    	return _lineList;
    	
    }
	/**
	 * 
	 */
    public	void readStore(String lineName){
		if(lineName.equals("LOOP")){
			readStoreLOOP();
		}else if(lineName.equals("NEXT")){
			readStoreNEXT();
		}else if(lineName.equals("SWAP")){
			readStoreSWAP();
		}else if(lineName.equals("PHAS")){
			readStorePHAS();
		}else if(lineName.equals("P0PH")){
			readStoreP_PhaseFactor(0);
		}else if(lineName.equals("P1PH")){
			readStoreP_PhaseFactor(1);
		}else if(lineName.equals("SIGX")){
			readStoreSIG(1);
		}else if(lineName.equals("SIGY")){
			readStoreSIG(2);
		}else if(lineName.equals("SIGZ")){
			readStoreSIG(3);
		}else if(lineName.equals("HAD2")){
			readStoreHAD2();
		}else if(lineName.equals("ROTX")){
			readStoreROT(1);
		}else if(lineName.equals("ROTY")){
			readStoreROT(2);   
		}else if(lineName.equals("ROTZ")){
			readStoreROT(3);   
		}else if(lineName.equals("ROTN")){
			readStoreROTN();  
		}else{
			throw new RuntimeException(
				"reading an unsupported LineEnum");                
		}

    	
    }
	/**
	 * 
	 */
    private void readStoreLOOP(){
    	int lineNum = _englishIn.nextInt();
    	_englishIn.next();//skip "REPS:"
    	int reps = _englishIn.nextInt();
 		_lineList.addLOOP(lineNum, reps);
    }
	/**
	 * 
	 */
    private void readStoreNEXT(){
    	int loopNum = _englishIn.nextInt();
 		_lineList.addNEXT(loopNum);
    }

	/**
	 * 
	 */
    private void readStoreSWAP(){
    	int bit1 = _englishIn.nextInt();
    	int bit2 = _englishIn.nextInt();
    	TFControls controls = readTFControls(_numBits, _englishIn);
		_lineList.addSWAP(
    			bit1,
    			bit2,
    			controls);                   	
    }
	/**
	* 
	*/   	
    private void readStorePHAS(){
    	double angleDeg = _englishIn.nextDouble();
    	_englishIn.next();//skip "AT"
    	int targetBitPosition = _englishIn.nextInt();
    	TFControls controls = readTFControls(_numBits, _englishIn);
    	_lineList.addPHAS(
    			angleDeg,
    			targetBitPosition,
    			controls);                   	
    }
    
	/**
	 *
	 */
    private void readStoreP_PhaseFactor(int projectionBit){
	   double angleDeg = _englishIn.nextDouble();
	   _englishIn.next();//skip "AT"
       int targetBitPosition = _englishIn.nextInt();
       TFControls controls = readTFControls(_numBits, _englishIn);
       //OneBitGate g = null;
       switch(projectionBit){
			case 0:
				//g = new OneBitP0PhaseFactor(angleDeg*Math.PI/180);
				break;
			case 1:
				//g = new OneBitP1PhaseFactor(angleDeg*Math.PI/180);
				break;
			default:
				Throw.If(true, "unsupported phase shift gate");
       }

       _lineList.addP_PH(
       		projectionBit,
       		angleDeg,
           	targetBitPosition,
           	controls);                   	
   }

	/**
	 *
	 */
    private void readStoreSIG(int direction){
    	_englishIn.next();//skip "AT"
        int targetBitPosition = _englishIn.nextInt();
        TFControls controls = readTFControls(_numBits, _englishIn);
        //OneBitGate g = null;
        switch(direction){
        	case 1:
        		//g = new SigX();
        		break;
        	case 2:
        		//g = new SigY();
        		break;
        	case 3:
        		//g = new SigZ();
        		break;
        	default:
        		Throw.If(true, "unsupported gate direction");
        }
        _lineList.addSIG(
            	direction,
            	targetBitPosition,
            	controls);                   	
    }
	/**
	 * 
	 */    
    private void readStoreHAD2(){
    	_englishIn.next();//skip "AT"
    	int targetBitPosition = _englishIn.nextInt();
    	TFControls controls = readTFControls(_numBits, _englishIn);
    	_lineList.addHAD2(
    			targetBitPosition,
    			controls);                   	
    }

	/**
	 *
	 */
    private void readStoreROT(int direction){
    	double angleDeg = _englishIn.nextDouble();
        _englishIn.next();//skip "AT"
        int targetBitPosition = _englishIn.nextInt();
        TFControls controls = readTFControls(_numBits, _englishIn);
        _lineList.addROT(
        		direction,
        		angleDeg,
            	targetBitPosition,
            	controls);                   	
    }
	 /**
	  * 
	  */
    private void readStoreROTN(){
    	double angleX_deg = _englishIn.nextDouble();
    	double angleY_deg = _englishIn.nextDouble();
    	double angleZ_deg = _englishIn.nextDouble();
    	_englishIn.next();//skip "AT"
    	int targetBitPosition = _englishIn.nextInt();
    	TFControls controls = readTFControls(_numBits, _englishIn);
    	_lineList.addROTN(
    			angleX_deg,
    			angleY_deg,
    			angleZ_deg,
    			targetBitPosition,
    			controls);                   	   

    }
	/**
	 * 
	 */
    public static TFControls readTFControls(
    		int    		numBits,
    		Scanner 	englishIn)
    {
    	//safe to use when no "IF"
    	//when no "IF", will return controls with _numControls=0
    	
    	TFControls controls = new TFControls();//created with _numControls=0
    	int numControls = 0;
        //go to next line and return what was skipped.
    	//if no "IF", will just return "\n"
        String  str = englishIn.nextLine();
        //tokenize string with one or more white space characters as delimiter
        String[] tokens = (str.trim()).split("[\\s]+");
        if(tokens.length > 0){
            numControls = (tokens.length - 1);//first token is the word "IF"
            controls = new TFControls(numBits, numControls);
            for(int j=0; j<numControls; j++){
                //Control bit positions will be in decreasing order,
                //because that is how the SEO_writer wrote them.
            	int len = tokens[j+1].length();//j=0  token is "IF"
            	String subString = tokens[j+1].substring(0, len-1);//doesn't include T/F
                controls.setBitPos(j, 
                		Integer.parseInt(subString));
                //last character of token is T or F
                char ch = tokens[j+1].charAt(len-1);
                if(ch=='T'){
                	controls.setType(j, true);
                }else if(ch=='F'){
                	controls.setType(j, false);
                }else{
                	Throw.If(true, "T or F expected for control type");
                }
            }
        }
        return controls;
    }
    /**
	 * 
	 */
    public static  MultiControls readMultiControls(
    		int numBits,
    		Scanner   englishIn)
    {
    	
    	MultiControls controls = new MultiControls();
        int numControls = 0;
      //go to up to "BY" and return what was skipped
        String  str = englishIn.findInLine(".*BY");
        //tokenize string with one or more white space characters as delimiter
        String[] tokens = (str.trim()).split("[\\s]+");
        if(tokens.length > 1){
        	//first token is the word "IF"
        	//last token is "BY"
            numControls = (tokens.length - 2);
            controls = new MultiControls(numBits, numControls);
            for(int j=0; j<numControls; j++){
                //Control bit positions will be in decreasing order,
                //because that is how the SEO_writer wrote them.
            	int indexOfParenthesis = tokens[j+1].indexOf('(');//j=0 token is "IF"
            	int len = tokens[j+1].length();
            	if(indexOfParenthesis == -1){//no parenthesis was found      		
                	String subString = tokens[j+1].substring(0, len-1);//doesn't include T/F
                    controls.setBitPos(j, 
                    		Integer.parseInt(subString));
                    //last character of token is T or F
                    char ch = tokens[j+1].charAt(len-1);
                    if(ch=='T'){
                    	controls.setType(j, MultiControls.P1_TYPE);
                    }else if(ch=='F'){
                    	controls.setType(j, MultiControls.P0_TYPE);
                    }else{
                    	Throw.If(true, "T or F expected for control type");
                    }
            	}else{
            		String bitPosStr = tokens[j+1].substring(0, indexOfParenthesis);
            		String typeStr = tokens[j+1].substring(indexOfParenthesis+1, len);
            		controls.setControl(j, 
                    	Integer.parseInt(bitPosStr), Integer.parseInt(typeStr));
            	}
           }
        }
        return controls;
    }
    /**
	 * 
	 */
    public static  double[] readMP_Y_angles(
    	Scanner   englishIn)
    {
    	int numAngles = 0;
    	double[] radAngles = new double[0];
        //go to next line and return what was skipped
        String  str = englishIn.nextLine();
        //tokenize string with one or more white space characters as delimiter
        String[] tokens = (str.trim()).split("[\\s]+");
        if(tokens.length > 0){
            numAngles = tokens.length;
            radAngles = new double[numAngles];
            for(int j=0; j<numAngles; j++){
            	//see SEO_writer.writeControlledMultiplexorGate() for conversion
            	radAngles[j] =  Double.parseDouble(tokens[j])*Math.PI/180;
            }
        }
        return radAngles;   	
    
    }

}



c:\windows\desktop\quibbs1.4-pat-src\QLib\src\SEO_readerMu.java
************************************************************************

/**
 * A SEO is a Sequence of Elementary Operations.
 * This class reads a SEO from an English file.
 * It pre-multiplies _matrix by 
 * each elementary operation it reads. 
 * _matrix is initially the unit matrix.
 * The "Mu" in readerMu stands for multiplier
 */
 
public class SEO_readerMu extends SEO_reader{

    private boolean     _useSparse;
    private UnitaryMat  _matrix;
    private int 		_lenOfSEO;
 

	/**
	 *
	 */
    public SEO_readerMu(
        String filePrefix, 
        int numBits, 
        boolean useSparse) 
	{
		super(filePrefix, numBits);
		_useSparse = useSparse;

		readStoreAll();		 
    	//constructor sets _matrix to identity
		_matrix = new UnitaryMat(_numBits, _useSparse);
		_lenOfSEO = _lineList.multiplyYourself(_matrix);
		closeFile();
	}
   
	/**
	 *
	 */
    public Complex getEntry(int row, int col) {
    	return _matrix.getEntry(row, col);
    }
	/**
	 *
	 */
	public int getLenOfSEO() {
		return _lenOfSEO;
	}
	/**
	 *
	 */
    public String toString(){
    	
    	return _matrix.toString();
    	
    }
	/**
	 * 
	 */ 
    public static void main(String[] args){
    	
    	String	filePrefix = "reader";
    	int numBits = 4;
    		   
    	SEO_readerMu	reader = new SEO_readerMu(
    	    filePrefix,
    	    numBits, 
    	    false); // useSparse
    	System.out.println(reader);
    	System.out.println("Number of Elem. Ops. = " + reader.getLenOfSEO());
    }
}



c:\windows\desktop\quibbs1.4-pat-src\QLib\src\SEO_writer.java
************************************************************************
import java.io.*;

/**
 * A SEO is a Sequence of Elementary Operations.
 * This class writes an English and Picture file.
 */
public class SEO_writer {
	protected static int _lineCounter = 0;
    protected String  _filePrefix  ="";
    protected PrintWriter  _englishOut = null;
    protected PrintWriter  _pictureOut = null;
    protected CktEmbedder	_emb = null;
    protected int	_numBits;//_numBits = numBitsBef
    protected GitsMonitor  _gm = new GitsMonitor(-1,-1);
    	//GitsMonitor(-1,-1) produces a dummy _gm.
    	//replace _gm by non-trivial object if want to 
    	//truly monitor gits.
 
    
	/**
	 *
	 */
    public SEO_writer(
	   String filePrefix,
	   int numBits)
    {
         _filePrefix = filePrefix;
        Throw.If(numBits<2, "number of bits must be >= 2");
        _emb = new CktEmbedder(numBits);
        _numBits = numBits;

        
		_englishOut = openEngFile(filePrefix);
		_pictureOut = openPicFile(filePrefix);

    }

    /**
	 * 
	 */
    public SEO_writer(
    		PrintWriter  englishOut,
    		PrintWriter  pictureOut,
    		CktEmbedder  emb)
    {
    	
    	_englishOut = englishOut;
    	_pictureOut = pictureOut;
    	_emb  =  emb;
    	_numBits = emb.getNumBitsBef();
    	Throw.If(emb.getNumBitsAft()<2, "NumBitsAft must be >= 2");   

    }
	/**
	 * 
	 */
    public void setGitsMonitor(GitsMonitor  gm){
    	_gm = gm;
    }

	/**
	 * 
	 */    
    protected static PrintWriter openEngFile(String filePrefix){
    	PrintWriter englishOut=null;
		try{			
			//English File
			File  engFile = new File(filePrefix + "_eng.txt");
			englishOut = new PrintWriter(engFile);
		   
		}
		catch(FileNotFoundException ex){
			System.out.println("\n" + ex.toString());
		}  
		return englishOut;
} 
	/**
	 * 
	 */    
    protected static PrintWriter openPicFile(String filePrefix){
    	
    	PrintWriter pictureOut=null;
		try{			
			//Picture File
			File  picFile = new File(filePrefix + "_pic.txt");
			pictureOut = new PrintWriter(picFile);
		   
		}
		catch(FileNotFoundException ex){
			System.out.println("\n" + ex.toString());
		}
		return pictureOut;
    	
    }

	/**
	 * 
	 */    
    protected void closeFiles(){
    	_lineCounter = 0;
       
	   if(_englishOut != null){
			_englishOut.close();
			_englishOut = null;
	   }
	   
	   if(_pictureOut != null){
			_pictureOut.close();
			_pictureOut = null;
	   }

    }
	/**
	 * 
	 */
    public static int getLineCount(){
    	return _lineCounter;
    }

	/**
	 *
	 */
    public void writeLOOP(int lineNum, int reps){
    	_lineCounter++;	
		Throw.If(_englishOut==null, "writing to a closed file");
		Throw.If(_pictureOut==null, "writing to a closed file");
		
		_englishOut.println("LOOP\t" + lineNum + "\tREPS:\t" + reps);
		_pictureOut.println("LOOP\t" + lineNum + "\tREPS:\t" + reps);

    }
	/**
	 *
	 */
    public void writeNEXT(int loopNum){
        _lineCounter++;
		Throw.If(_englishOut==null, "writing to a closed file");
		Throw.If(_pictureOut==null, "writing to a closed file");
		
		_englishOut.println("NEXT\t" + loopNum);
	    _pictureOut.println("NEXT\t" + loopNum);

    }


	/**
	 *
	 */   
   public void writeControlledBitSwap(		
   	int bit1, 
   	int bit2,
   	TFControls  trols
   ){	
	   	_gm.noteGBreakingOpAt(_emb.aft(bit1)); 
	   	_gm.noteGBreakingOpAt(_emb.aft(bit2));
	   	
    	//preamble, same for all 3 controlled methods
    	_lineCounter++;
		Throw.If(_englishOut==null, "writing to a closed file");
		Throw.If(_pictureOut==null, "writing to a closed file");
		
		int numBitsBef = _emb.getNumBitsBef();
		int numBitsAft = _emb.getNumBitsAft();
		//int aftTargetBitPos = _emb.aft(targetBitPosition);

        TFControls 	aftControls = trols.refreshedControls(_emb);
        aftControls.checkBitPosAreDecreasing();

        //number of controls may be zero
        int numControls = aftControls.getNumControls();
        //end of premamble
		
		Throw.If(bit1 == bit2, "swapped bits must be different");
		Throw.IfOut(bit1, numBitsBef);
		Throw.IfOut(bit2, numBitsBef);
		int big = Math.max(_emb.aft(bit1), _emb.aft(bit2));
		int small = Math.min(_emb.aft(bit1), _emb.aft(bit2));
		
		//English file
		_englishOut.print("SWAP\t" + big + "\t" + small);
		_englishOut.print(numControls!=0?"\tIF\t":"\n");
		
		//list bit-positions in decreasing order
		int c;
		for(c=0; c<numControls; c++){
			_englishOut.print(
				aftControls.getBitPos(c)  +
				(aftControls.getType(c) == true?"T":"F") + 
				(c==(numControls-1)?"\n":"\t")
				);
		}
		   
		
		//picture file
		int biggest = big;
		int smallest = small;
		if(numControls!=0){
			biggest = Math.max(
					aftControls.getBitPos(0),
					big);
			smallest = Math.min(
					aftControls.getBitPos(numControls- 1),
					small);
		}
		
		int j;//a bit position
		for(j=numBitsAft -1; j>biggest; j--){
			_pictureOut.print("|   ");               
		}
		
		int cInit = 0;
		for(j=biggest ; j>=smallest ; j--){
			boolean     isBig = (j==big);
			boolean     isSmall = (j==small);
			boolean     isControl = false;
			boolean     controlType = false;
			String      tres = (j==smallest?"   ":"---");
//			String      dos = (j==smallest?"  ":"--");
			
			//cInit starts at last value
			for(c=cInit;c<numControls;c++){
				if(j==aftControls.getBitPos(c)){
					isControl = true;
					controlType = aftControls.getType(c);
					cInit++;
					break;
				}
			}
			
			if(isControl){
				_pictureOut.print((controlType?"@":"O") + tres);
			}else{//is not control
				if(isBig){
					_pictureOut.print("<" + tres);
				}else if(isSmall){
					_pictureOut.print(">" + tres);
				}else{
					_pictureOut.print("+" + tres);
				}
			}
		}
		
		for(j=(smallest-1); j>=0; j--){
			_pictureOut.print("|   ");               
		}
		
		_pictureOut.print("\n");
		
   }
	/**
	 * ROTX  ang  
	 *    represents exp( i*(sigx)*(ang*pi/180) )
	 */
    public void writeControlledOneBitGate(
        int   targetBitPosition,
        TFControls   trols,
        OneBitGate oneBitGate
    ){
    	if(oneBitGate instanceof SigX){
    		_gm.noteXopAt(_emb.aft(targetBitPosition));
    	}else if(	oneBitGate instanceof SigY ||
    				oneBitGate instanceof SigZ ||
    				oneBitGate instanceof OneBitHadamard ||
    				oneBitGate instanceof OneBitRot)
    	{
    		_gm.noteGBreakingOpAt(_emb.aft(targetBitPosition));
    	}
    	
    	        
    	//preamble, same for all 3 controlled methods
    	_lineCounter++;
		Throw.If(_englishOut==null, "writing to a closed file");
		Throw.If(_pictureOut==null, "writing to a closed file");
		
//		int numBitsBef = _emb.getNumBitsBef();
		int numBitsAft = _emb.getNumBitsAft();
		int aftTargetBitPos = _emb.aft(targetBitPosition);

		TFControls 	aftControls = trols.refreshedControls(_emb);
		aftControls.checkBitPosAreDecreasing();

        //number of controls may be zero
        int numControls = aftControls.getNumControls();
        //end of preamble

        int c;
        for(c=0; c<numControls; c++){
            Throw.If(aftControls.getBitPos(c) == aftTargetBitPos,
              "target bit cannot be a control bit");
        }
        		
        //English file
		if(oneBitGate instanceof OneBitPhaseFactor){
			_englishOut.print("PHAS\t" + 
			((OneBitPhaseFactor)oneBitGate).getAngle()*180/Math.PI);
		}else if(oneBitGate instanceof OneBitP0PhaseFactor){
			_englishOut.print("P0PH\t" + 
			((OneBitP0PhaseFactor)oneBitGate).getAngle()*180/Math.PI);
		}else if(oneBitGate instanceof OneBitP1PhaseFactor){
			_englishOut.print("P1PH\t" + 
			((OneBitP1PhaseFactor)oneBitGate).getAngle()*180/Math.PI);
		}else if(oneBitGate instanceof SigX){
			_englishOut.print("SIGX");
		}else if(oneBitGate instanceof SigY){
			_englishOut.print("SIGY");
		}else if(oneBitGate instanceof SigZ){
			_englishOut.print("SIGZ");
		}else if(oneBitGate instanceof OneBitHadamard){
			_englishOut.print("HAD2");
		}else if(oneBitGate instanceof OneBitRot){
			switch(((OneBitRot)oneBitGate).getAxis()){
				case OneBitRot.X_AXIS:
					_englishOut.print("ROTX\t" +
					((OneBitRot)oneBitGate).getAngleX()*180/Math.PI
					);
					break;
				case OneBitRot.Y_AXIS:
					_englishOut.print("ROTY\t" +
						((OneBitRot)oneBitGate).getAngleY()*180/Math.PI
						);
					break;
				case OneBitRot.Z_AXIS:
					_englishOut.print("ROTZ\t" +
					((OneBitRot)oneBitGate).getAngleZ()*180/Math.PI
					);
					break;
				case OneBitRot.NOT_XYZ:
					 _englishOut.print("ROTN\t" +
					((OneBitRot)oneBitGate).getAngleX()*180/Math.PI
					 + "\t" +
					((OneBitRot)oneBitGate).getAngleY()*180/Math.PI
					 + "\t" +
					((OneBitRot)oneBitGate).getAngleZ()*180/Math.PI
					);
					break;                              
			}

		}else{
			throw new RuntimeException(
			"writing an unsupported" +
			(numControls==0? " OneBitGate": " ControlledGate"));
		}//end of instanceof
		
		_englishOut.print("\tAT\t" + aftTargetBitPos + 
			(numControls!=0?"\tIF\t":"\n")
			);
			
		//list bit-positions in decreasing order
		for(c=0; c<numControls; c++){
			_englishOut.print(
				aftControls.getBitPos(c)  +
				(aftControls.getType(c) == true?"T":"F") + 
				(c==(numControls-1)?"\n":"\t")
				);
		}


        //picture file
		int biggest = aftTargetBitPos;
		int smallest = aftTargetBitPos;
		if(numControls!=0){
			biggest = Math.max(aftControls.getBitPos(0),
			aftTargetBitPos);
			smallest = Math.min(aftControls.getBitPos(numControls- 1),
			aftTargetBitPos);
		}
		
		
		int j;//a bit position
		for(j=numBitsAft-1; j>biggest; j--){
			_pictureOut.print("|   ");               
		}
		
		int cInit = 0;
		for(j=biggest ; j>=smallest ; j--){
			boolean     isTarget = (j==aftTargetBitPos);
			boolean     isControl = false;
			boolean     controlType = false;
			String      tres = (j==smallest?"   ":"---");
			String      dos = (j==smallest?"  ":"--");
			
			//cInit starts at last value
			for(c=cInit;c<numControls;c++){
				if(j==aftControls.getBitPos(c)){
					isControl = true;
					controlType = aftControls.getType(c);
					cInit++;
					break;
				}
			}

				
			if(isControl){
				_pictureOut.print((controlType?"@":"O") + tres);
			}else{//is not control
				if(!isTarget){//is not control nor target
					_pictureOut.print("+" + tres);
				}else{//is target
					if(oneBitGate instanceof OneBitPhaseFactor){
						_pictureOut.print("Ph" + dos);
					}else if(oneBitGate instanceof OneBitP0PhaseFactor){
						_pictureOut.print("OP" + dos);
					}else if(oneBitGate instanceof OneBitP1PhaseFactor){
						_pictureOut.print("@P" + dos);
					}else if(oneBitGate instanceof SigX){
						_pictureOut.print("X" + tres);
					}else if(oneBitGate instanceof SigY){
						_pictureOut.print("Y" + tres);
					}else if(oneBitGate instanceof SigZ){
						_pictureOut.print("Z" + tres);
					}else if(oneBitGate instanceof OneBitHadamard){
						_pictureOut.print("H" + tres);
					}else if(oneBitGate instanceof OneBitRot){
						switch(((OneBitRot)oneBitGate).getAxis()){
							case OneBitRot.X_AXIS:
							  _pictureOut.print("Rx" + dos);
							  break;
							case OneBitRot.Y_AXIS:
							  _pictureOut.print("Ry" + dos);
							  break;
							case OneBitRot.Z_AXIS:
							  _pictureOut.print("Rz" + dos);
							  break;
							case OneBitRot.NOT_XYZ:
							  _pictureOut.print("R" + tres);
							  break;                                  
						}
					}else{
						throw new RuntimeException(
						"writing an unsupported" +
						(numControls==0? " OneBitGate": " ControlledGate"));
					}//endif
				}//endif
			}//endif
		}//end of j loop
		
		for(j=(smallest-1); j>=0; j--){
			_pictureOut.print("|   ");               
		}
		_pictureOut.print("\n");
           
   }

	/**
	 * MP_Y  ang  
	 *    represents exp( i*(sigy)*(ang*pi/180) )
	 */
    public void writeControlledMultiplexorGate(
        int   	targetBitPosition,
        MultiControls   trols,
        boolean 	withMinus,//if yes, use negative of radAngles
        DoubleArray  radAngles //all internal angles in radians
    ){ 
    	_gm.noteGBreakingOpAt(_emb.aft(targetBitPosition));
    	
    	//preamble, same for all 3 controlled methods
    	_lineCounter++;
		Throw.If(_englishOut==null, "writing to a closed file");
		Throw.If(_pictureOut==null, "writing to a closed file");
		
//		int numBitsBef = _emb.getNumBitsBef();
		int numBitsAft = _emb.getNumBitsAft();
		int aftTargetBitPos = _emb.aft(targetBitPosition);

        MultiControls 	aftControls = trols.refreshedControls(_emb);
        aftControls.checkBitPosAreDecreasing();

        //number of controls may be zero
        int numControls = aftControls.getNumControls();
        //end of preamble
        
        int c; 
        for(c=0; c<numControls; c++){
            Throw.If(aftControls.getBitPos(c) == aftTargetBitPos,
              "target bit cannot be a control bit");
        }
        
        int numNonNegControls  =  aftControls.getNumNonNegControls();
        Throw.If(numNonNegControls==0, "multiplexor with no half-moon controls");
        int numAngles  =  radAngles.length();
        Throw.If(numAngles!=(1<<numNonNegControls), 
        		"wrong number of multiplexor angles");       
       
		
        //English file
		_englishOut.print("MP_Y\tAT\t" + 
			aftTargetBitPos + 
			"\tIF\t"
			);
		//list bit-positions in decreasing order
		for(c=0; c<numControls; c++){
			String typeStr = "";
			if(aftControls.getType(c)>=0){
				typeStr = "(" + aftControls.getType(c);
			}else if(aftControls.getType(c)==MultiControls.P0_TYPE){
				typeStr = "F";
			}else if(aftControls.getType(c)==MultiControls.P1_TYPE){
				typeStr = "T";
			}
			_englishOut.print(
				aftControls.getBitPos(c)  +  typeStr + "\t");
		}
		_englishOut.print("\tBY\t");//use BY to indicate end of controls
		for(int j=0; j<numAngles; j++){
			_englishOut.print((withMinus?-1:1)*radAngles.get(j)*180/Math.PI  +
					(j==(numAngles-1)?"\n":"\t"));
		}


        //picture file
		int biggest = aftTargetBitPos;
		int smallest = aftTargetBitPos;
		if(numControls!=0){
			biggest = Math.max(aftControls.getBitPos(0),
			aftTargetBitPos);
			smallest = Math.min(aftControls.getBitPos(numControls- 1),
			aftTargetBitPos);
		}
		
		int j;//a bit position
		for(j=numBitsAft-1; j>biggest; j--){
			_pictureOut.print("|   ");               
		}
		
		int  cInit = 0;
		for(j=biggest ; j>=smallest ; j--){
			boolean     isTarget = (j==aftTargetBitPos);
			boolean     isControl = false;
			int     	controlType = 0;
			String      tres = (j==smallest?"   ":"---");
			String      dos = (j==smallest?"  ":"--");
			String      uno = (j==smallest?" ":"-");
			
			//cInit starts at last value
			for(c=cInit;c<numControls;c++){
				if(j==aftControls.getBitPos(c)){
					isControl = true;
					controlType = aftControls.getType(c);
					cInit++;
					break;
				}
			}
				
			if(isControl){
				if(controlType>=0){
					if(controlType<10){
						_pictureOut.print("(" + controlType + dos);
					}else if(controlType<100){
						_pictureOut.print("(" + controlType + uno);
					}else{
						_pictureOut.print("(" + tres);
					}
				}else if(controlType==MultiControls.P0_TYPE){
					_pictureOut.print("O" + tres);
				}else if(controlType==MultiControls.P1_TYPE){
					_pictureOut.print("@" + tres);
				}
			}else{//is not control
				if(!isTarget){//is not control nor target
					_pictureOut.print("+" + tres);
				}else{//is target
					_pictureOut.print("Ry" + dos);
				}
			}
		}
		
		for(j=(smallest-1); j>=0; j--){
			_pictureOut.print("|   ");               
		}
		_pictureOut.print("\n");
           
    }
	/**
	 *
	 */
	  public void writeBitSwap(int bit1, int bit2)
	  {
		  writeControlledBitSwap(bit1, bit2, 
			   new TFControls(_numBits, 0));	   	   
	  }

       

   /**
	*
	*/   
   public void writeOneBitGate(
      	int   targetBitPosition,
       	OneBitGate oneBitGate 
   ){
       writeControlledOneBitGate(
       targetBitPosition,
       new TFControls(_numBits, 0),
           oneBitGate);
       }
   /**
	* PHAS angle
	*		represents e(i*angle*PI/180)
	*/   
   public void writeGlobalPhaseFactor(double angle){
       writeControlledOneBitGate(
       0, // targetBitPosition, anyone will do
       new TFControls(_numBits, 0),
       new OneBitPhaseFactor(angle));
   }
	/**
	 * MP_Y  ang  
	 *    represents exp( i*(sigy)*(ang*pi/180) )
	 */
    public void writeMultiplexorGate(
        int   	targetBitPosition,
        MultiControls   controls,
        boolean		withMinus,//if yes, use negative of radAngles
        DoubleArray  radAngles  //all internal angles in radians
    ){    
    	Throw.If(controls.getNumControls() != controls.getNumNonNegControls(),
    		"some of the controls of this multiplexor are not half-moons");
    	writeControlledMultiplexorGate(targetBitPosition, controls, 
    			withMinus, radAngles);
    }
   
}



c:\windows\desktop\quibbs1.4-pat-src\QLib\src\SigX.java
************************************************************************
/**
 * This class is a wrapper for Globals.SIGX_M,
 * the Pauli matrix sigma_x.
 * Entries of this matrix can be accessed via getEntry(row, col)
 */
public class SigX extends OneBitGate{
    
	/**
	 *
	 */
    public SigX() {
        _entries = Globals.SIGX_M;
    }

}



c:\windows\desktop\quibbs1.4-pat-src\QLib\src\SigY.java
************************************************************************
/**
 * This class is a wrapper for Globals.SIGY_M,
 * the Pauli matrix sigma_y.
 * Entries of this matrix can be accessed via getEntry(row, col)
 */
public class SigY extends OneBitGate{
    
	/**
	 *
	 */
    public SigY() {
        _entries = Globals.SIGY_M;
    }
    
}



c:\windows\desktop\quibbs1.4-pat-src\QLib\src\SigZ.java
************************************************************************
/**
 * This class is a wrapper for Globals.SIGZ_M, 
 * the Pauli matrix sigma_z.
 * Entries of this matrix can be accessed via getEntry(row, col)
 */
public class SigZ extends OneBitGate{
    
	/**
	 *
	 */
    public SigZ() {
        _entries = Globals.SIGZ_M;
    }
    
}



c:\windows\desktop\quibbs1.4-pat-src\QLib\src\TFControls.java
************************************************************************
/**
 * This class stores a list of TFcontrols (TF=TrueFalse)
 * where F=P0=nbar and T=P1=n
 */
public class TFControls extends Controls<Boolean>{
	
/**
 * 
 */	
	public TFControls(){
		super();
	}
/**
 * 
 */	
	public TFControls(int numBits, int numControls){
		super(numBits, numControls);
		_types  = new  Boolean[numControls];
	}
/**
 * 
 */	
	public TFControls(TFControls controls, int extraNumBits){
		super(controls, extraNumBits);
		_types = new Boolean[_numControls];
		for(int j=0; j<_numControls; j++){
			_types[j] = controls._types[j];
		}
	}


/**
 * 
 */
	public TFControls refreshedControls(CktEmbedder  emb){
		TFControls  aftControls = new TFControls();
		if(emb.isIdentity()){
			aftControls   =  this;
		}else{			
			Throw.If(_numBits != emb.getNumBitsBef(),
				"controls cannot be reset with CktEmbedder");
			
//			int numBitsBef = _numBits;
			int numBitsAft = emb.getNumBitsAft();
			
			int newNumControls = _numControls + emb.getNumNewControls();
			int[] newBitPositions = new int[newNumControls];
			Boolean[] newTypes = new Boolean[newNumControls];
			
			boolean[] isP0Control = Globals.F_vec(numBitsAft);
			boolean[] isP1Control = Globals.F_vec(numBitsAft);
			

			for(int aft=0; aft < numBitsAft; aft++){
				if(emb.isNewBit(aft)){
					isP0Control[aft] = emb.isP0Control(aft);
					isP1Control[aft] = emb.isP1Control(aft);
				}
			}
			for(int j=0; j < _numControls; j++){
				if(_types[j]==false){
					isP0Control[emb.aft(_bitPositions[j])] = true;			
				}else{//_types[j]==true
					isP1Control[emb.aft(_bitPositions[j])] = true;	
				}			
			}
			
			//numBitsAft > 0 because numBitsAft>=numBitsBef>0
			int c = 0;
			for(int aft = numBitsAft-1; aft>=0; aft--){;
				if(isP0Control[aft] || isP1Control[aft]){					
					newBitPositions[c] = aft;
					newTypes[c] = isP1Control[aft]==true?true:false;
					c++;		
				}
			}
			
			aftControls._numBits = numBitsAft;
			aftControls._numControls = newNumControls;
			aftControls._bitPositions = newBitPositions;
			aftControls._types = newTypes;
		}
		return  aftControls;
	}

}



c:\windows\desktop\quibbs1.4-pat-src\QLib\src\Throw.java
************************************************************************
/**
 * This class simplifies throwing exceptions.
 */
public class Throw {
	/**
	 *
	 */
    public static void If(boolean necessaryCondition, String message){
        if(necessaryCondition){
            throw new RuntimeException(message);
        }
    }

	/**
	 *
	 */
    public static void IfOut(int index, int hi){
        if(index<0||index>=hi){
            throw new RuntimeException("index out of range");
        }
    }

}



c:\windows\desktop\quibbs1.4-pat-src\QLib\src\UnitaryMat.java
************************************************************************
import java.util.HashMap;
import java.util.Iterator;

/**
 * This class stores a unitary matrix, either
 * in dense (all entries stored), or sparse (
 * only non-zero entries stored) format. The class
 * allows you to premultiply the stored unitary
 * matrix by various elementary gates.
 */
public class UnitaryMat {
    
    private int _numBits;
    private int _dim;//dimension of matrix (number of rows)
    private int _dimSq;//dimension squared
    private boolean _isSparse;
    //two containers for storing entries of matrix,
    //one for dense case and one for sparse case
    private double[] _denseEntries = null;
    private HashMap<Integer, Complex>[] _sparseRows = null;
    
	/**
	 *
	 */
    public UnitaryMat(int numBits, boolean isSparse) {
    	Throw.If((numBits<0) || (numBits>8), "numBits out of bounds");

        _numBits = numBits;

        //dimension of matrix, between 1 and 256
        _dim = (1<<_numBits);
        //an int has 32 bits
        _dimSq = (1<<(2*_numBits));//between 1 and 256^2
        _isSparse = isSparse;

        if(!_isSparse){
            _denseEntries = new double[2*_dimSq];
         }else{
            for(int row=0; row<_dim; row++){
                _sparseRows[row] = 
                    new HashMap<Integer, Complex>(2/*=intialCapacity*/);
            }
        }
        setToIdentity();  

    }
    
	/**
	 *
	 */
    public int getNumBits(){
        return _numBits;
    }
	/**
	 * 
	 */
    public int getDim(){
        return _dim;
    }
    
	/**
	 *
	 */
    public boolean isSparse(){
        return _isSparse;
    }
    
	/**
	 *
	 */
    public Complex getEntry(int index) {
        //Throw.IfOut(index, _dimSq);
        if(!_isSparse){
            //Complex matrix is stored in successive columns order.          
            //Even slots carry real part and next slot carries imag part
            //Fortran and Clapack also stores matrices 
        	//in successive columns order.
            return new Complex(
                    _denseEntries[index<<1],//index<<1 = 2*index
                    _denseEntries[(index<<1) + 1]);
        }else{
            //index = col*_dim + row
            return _sparseRows[index%_dim].get(index/_dim);
        }        
    }
    
	/**
	 *
	 */    
    public Complex getEntry(int row, int col) {
        //Throw.IfOut(row, _dim);
        //Throw.IfOut(col, _dim);
        return getEntry(col*_dim + row);//index = col*_dim + row
    }
    
	/**
	 *
	 */
    public void setEntry(int index, Complex z){
        //Throw.IfOut(index, _dimSq);
        if(!_isSparse){
            _denseEntries[index<<1] = z.re;
            _denseEntries[(index<<1) + 1] = z.im;
        }else{
            //index = col*_dim + row
            _sparseRows[index%_dim].put(index/_dim, z);
        }
    }

    
	/**
	 *
	 */
    public void setEntry(int row, int col, Complex z){
        //Throw.IfOut(row, _dim);
        //Throw.IfOut(col, _dim);
        setEntry(col*_dim + row, z);//index = col*_dim + row
    }
    
	/**
	 *
	 */
    public void setToIdentity(){
        for(int row = 0; row< _dim; row++){
            setEntry(row, row, new Complex(1.0));
        }     
    }

	/**
	 *
	 */   
    public void premultiplyByControlledBitSwap(
    		int bit1, 
    		int bit2,
    		TFControls 	controls
    ){
        Throw.If(bit1==bit2, "swapped bits must be different");
        Throw.IfOut(bit1, _numBits);
        Throw.IfOut(bit2, _numBits);
        //number of controls may be zero
        int numControls = controls.getNumControls();
        int c;
        
        for(c=0; c<numControls; c++){
        	int cbit = controls.getBitPos(c);
            Throw.If(cbit == bit1 || cbit == bit2,
            	"neither swapped bit can be a control bit");
        }
        controls.checkBitPosAreDecreasing();

        Complex[] colVec = new Complex[_dim];
        Complex z;
        int bit1Mask = (1<<bit1);
        int bit2Mask = (1<<bit2);
        int col, row, newRow;
        for(col = 0; col<_dim; col ++){
            for(row = 0; row<_dim; row ++){
                if( ((row>>bit1)&1)  !=  ((row>>bit2)&1)  ){
                    newRow  = (row^bit1Mask^bit2Mask);
                }else{
                    newRow = row;
                }           
        		boolean changeVectorComponent = true;
        		for(c=0; c<numControls; c++){
                    boolean rowBitType = ((row>>controls.getBitPos(c))&1)==1;
                    if(controls.getType(c) != rowBitType){
                        changeVectorComponent = false;
                        break;
                    }                    
                }
        		if(!changeVectorComponent){
        			colVec[row] = getEntry(row, col);
                }else{//changeVectorComponent==true
                	colVec[row] = getEntry(newRow, col);
                }// end of changeVectorComponent == true
            }//first row loop                
            for(row = 0; row<_dim; row++){//second row loop
                if(!_isSparse){
                    setEntry(row, col, colVec[row]);
                }else{
                    z = colVec[row];
                    if(Complex.abs(z)>Globals.TOLERANCE){
                        setEntry(row, col, z);
                    }
                }
            }//second row loop
        }//col loop
    }
	/**
	*
	*/   
   public void premultiplyByBitSwap(
   		int bit1, 
   		int bit2)
   {
	   premultiplyByControlledBitSwap(bit1, bit2, 
			   new TFControls(_numBits, 0)/*length zero array*/);  	   
   }
     
	/**
	 *
	 */   
    public void premultiplyByControlledGate(
        int   targetBitPosition,
        TFControls   controls,
        OneBitGate oneBitGate 
    ){
        //number of controls may be zero
        int numControls = controls.getNumControls();
        int c;
        for(c=0; c<numControls; c++){
            Throw.If(controls.getBitPos(c) == targetBitPosition,
              "target bit cannot be a control bit");
        }
        controls.checkBitPosAreDecreasing();
        

        Complex[] colVec = new Complex[_dim];
        Complex z;
        int col, row;
        int targetMask = (1<<targetBitPosition);
        for(col = 0; col<_dim; col ++){
        	for(row = 0; row<_dim; row ++){
        		boolean changeVectorComponent = true;
        		for(c=0; c<numControls; c++){
                    boolean rowBitType = ((row>>controls.getBitPos(c))&1)==1;
                    if(controls.getType(c) != rowBitType){
                        changeVectorComponent = false;
                        break;
                    }                    
                }
                if(!changeVectorComponent){
                    colVec[row] = getEntry(row, col);
                }else{//changeVectorComponent==true
                    if(oneBitGate instanceof OneBitPhaseFactor){
                         colVec[row] = Complex.times(
                        	((OneBitPhaseFactor)oneBitGate).getPhaseFactor(),
                            getEntry(row, col));
                    }else if(oneBitGate instanceof OneBitP0PhaseFactor){
                        if((row&targetMask)==targetMask){   
                            //row has 1 at targetBitPosition
                            //row = ...1...
                        	colVec[row] = getEntry(row, col);
                        }else{//row = ...0...
                            colVec[row] = Complex.times(
                            	((OneBitP0PhaseFactor)oneBitGate).getPhaseFactor(),
                                getEntry(row, col));                      
                        }
                         
                    }else if(oneBitGate instanceof OneBitP1PhaseFactor){
                        if((row&targetMask)==targetMask){   
                            //row has 1 at targetBitPosition
                            //row = ...1...
                        	colVec[row] = Complex.times(
                            	((OneBitP1PhaseFactor)oneBitGate).getPhaseFactor(),
                                getEntry(row, col));  
	                    }else{//row = ...0...
	                            colVec[row] = getEntry(row, col);                    
	                    }
                    }else if(oneBitGate instanceof SigX){
                        colVec[row] = getEntry(row^targetMask, col);
                    }else if(oneBitGate instanceof SigY){
                        z = getEntry(row^targetMask, col);
                        if((row&targetMask)==targetMask){   
                            //row has 1 at targetBitPosition
                            //row = ...1...
                        	colVec[row] = new Complex(-z.im, z.re);//i*z
                        }else{//row = ...0...
                            colVec[row] = new Complex(z.im, -z.re);//-i*z                        
                        }

                    }else if(oneBitGate instanceof SigZ){
                        z = getEntry(row, col);
                        if((row&targetMask)==targetMask){   
                            //row has 1 at targetBitPosition
                            //row = ...1...
                            colVec[row] = new Complex(-z.re, -z.im);//-z  
                        }else{//row = ...0...
                            colVec[row] = z;                    
                        }

                    }else if(oneBitGate instanceof OneBitRot||
                        oneBitGate instanceof OneBitHadamard){
                        int smallRow, row0, row1;
                        if((row & targetMask) == targetMask){ 
                            //row has 1 at targetBitPosition
                            //row =...1...
				            smallRow = 1;
				            row0 = (row & ~targetMask); //row0 =...0...		
				            row1 = row; //row1 =...1... 
                        }else{
                            //row has 0 at targetBitPosition
                            //row =...0...
                            smallRow = 0;
                            row0 = row; //row0 =...0...
                            row1 = (row | targetMask); //row1 =...1...         
                        }
                        colVec[row] = Complex.plus(
                            Complex.times(
                            oneBitGate.getEntry(smallRow, 0), 
                            getEntry(row0, col)
                            ),
                            Complex.times(
                            oneBitGate.getEntry(smallRow, 1), 
                            getEntry(row1, col)
                            )
                            );

                    }else{
                        throw new RuntimeException(
                        "premultiplication by unsupported" +
                        (numControls==0? " OneBitGate": " ControlledGate"));
                    }//end of instanceof
                }// end of changeVectorComponent == true
            }//first row loop                
            for(row = 0; row<_dim; row++){//second row loop
                if(!_isSparse){
                    setEntry(row, col, colVec[row]);
                }else{
                    z = colVec[row];
                    if(Complex.abs(z)>Globals.TOLERANCE){
                        setEntry(row, col, z);
                    }
                }
            }//second row loop
        }//col loop
    }

	/**
	 *
	 */   
    public void premultiplyByOneBitGate(
        int   targetBitPosition,
        OneBitGate oneBitGate 
    ){
        premultiplyByControlledGate(
        targetBitPosition,
        new TFControls(_numBits, 0),//0 controls
        oneBitGate);
    }
	/**
	 * multiplies this times e(i*angle)
	 */   
    public void multiplyByGlobalPhaseFactor(double angle){
        premultiplyByControlledGate(
        0, // targetBitPosition, anyone will do
        new TFControls(_numBits, 0),//0 controls
        new OneBitPhaseFactor(angle));
    }
    
	/**
	 *
	 */ 
 /*  
    public static UnitaryMat multiplySparseMats(
        UnitaryMat  aMat, 
        UnitaryMat  bMat)
    {
    	Throw.If(!aMat._isSparse || !bMat._isSparse,
            "One of the matrices being multiplied is not sparse");
    	Throw.If(aMat.getNumBits() != bMat.getNumBits(),
            "Matrices being multiplied must have same dimension");            
        int numBits = aMat.getNumBits();
        int matrixDim = (1<<numBits);
        UnitaryMat prodMat = new UnitaryMat(
            numBits, true);        
   
        //prodMat(j1, j3) = sum_j2 aMat(j1, j2) bMat(j2, j3)
        //aIter is iterator on columns of aMat
        //bIter is iterator on columns of bMat
        
        int j1, j2, j3;
        
        for(j1 = 0; j1<matrixDim; j1++){
            Iterator<Integer> aIter = (Iterator<Integer>)
                (aMat._sparseRows[j1].keySet().iterator());
            while(aIter.hasNext()){
                j2 = aIter.next();
                Iterator<Integer> bIter = (Iterator<Integer>)
                    (bMat._sparseRows[j2].keySet().iterator());
                 while(bIter.hasNext()){
                    j3 = bIter.next();
                    Complex z = Complex.times(
                        aMat._sparseRows[j1].get(j2),
                        bMat._sparseRows[j2].get(j3));
                    z = Complex.plus(z, prodMat._sparseRows[j1].get(j3));
                    prodMat._sparseRows[j1].put(j3, z);                    
                }
            }        
        }
        return prodMat;

    }
*/

	/**
	 *
	 */
 
 /*  
    public void multiplySparseMats(UnitaryMat  bMat)
    {
    	Throw.If(!_isSparse || !bMat._isSparse,
            "One of the matrices being multiplied is not sparse");
    	Throw.If(_numBits != bMat.getNumBits(),
            "Matrices being multiplied must have same dimension");            
         
        //this(j1, j3) = sum_j2 this(j1, j2) bMat(j2, j3)
        //aIter is iterator on columns of this
        //bIter is iterator on columns of bMat
        
        int j1, j2, j3;
        
        for(j1 = 0; j1<_dim; j1++){
            Iterator<Integer> aIter = (Iterator<Integer>)
                (_sparseRows[j1].keySet().iterator());
            while(aIter.hasNext()){
                j2 = aIter.next();
                Iterator<Integer> bIter = (Iterator<Integer>)
                    (bMat._sparseRows[j2].keySet().iterator());
                 while(bIter.hasNext()){
                    j3 = bIter.next();
                    Complex z = Complex.times(
                        _sparseRows[j1].get(j2),
                        bMat._sparseRows[j2].get(j3));
                    z = Complex.plus(z, _sparseRows[j1].get(j3));
                    _sparseRows[j1].put(j3, z);                    
                }
            }        
        }

    }
*/

	/**
	 *
	 */    
    public void makeDense(){
        if(!_isSparse){
            int index = 0;
            for(int col=0; col<_dim; col++){
                for(int row=0; row<_dim; row++){
                    Complex value = _sparseRows[row].get(col);
                    if(value==null){
                        _denseEntries[index<<1] = 0.0;
                        _denseEntries[index<<1 + 1] = 0.0;
                    }else{
                        _denseEntries[index<<1] = value.re;
                        _denseEntries[index<<1 + 1] = value.im;
                    }
                    //this gives index=col*_dim + row 
                    //if col loop before row loop 
                    index++;
                }
                //_sparseRows are usually indexed by row
                //but it doesn't matter if index by col 
                //for the purpose of releasing memory
                _sparseRows[col] = null ;
            }
            _isSparse = false;
        }
    }
    
	/**
	 *
	 */    
    public String toString(){
        String output = "";
        output += "numBits= "+ _numBits + '\n';
        
        output += "Real part:" + '\n';
        int row, col;
        for(row=0; row<_dim; row++){
            for(col=0; col<_dim; col++){
                output += getEntry(row, col).re + " ";
            }
            output += '\n';
        }
 
        output += "Imag part:" + '\n';
        for(row=0; row<_dim; row++){
            for(col=0; col<_dim; col++){
                output += getEntry(row, col).im + " ";            
            }
            output += '\n';
        }
        
        return output;
    }
	/**
	 * 
	 */
    public static void testSwap(){
    	UnitaryMat u;

    	u = new UnitaryMat(
    			2/*numBits*/, 
    			false/*isSparse*/);
    	u.premultiplyByBitSwap(0,1);
    	System.out.println("test1\n" + u.toString());

    	u = new UnitaryMat(
    			3/*numBits*/, 
    			false/*isSparse*/);
    	u.premultiplyByBitSwap(0,1);
    	System.out.println("test2\n" + u.toString());

    	u = new UnitaryMat(
    			3/*numBits*/, 
    			false/*isSparse*/);
    	u.premultiplyByBitSwap(1,2);
    	System.out.println("test3\n" + u.toString());
    	
    	TFControls  controls = new TFControls(3/*numBits*/, 1);    	
    	controls.setControl(0, 
    			2/*bit position*/, 
    			true/*type*/);
    	u = new UnitaryMat(
    			3/*numBits*/, 
    			false/*isSparse*/);
    	u.premultiplyByControlledBitSwap(0, 1, controls);
    	System.out.println("test4\n" + u.toString());

    	controls.setControl(0,
    			0,/*bit position*/
    			true/*type*/);
    	u = new UnitaryMat(
    			3/*numBits*/, 
    			false/*isSparse*/);
    	u.premultiplyByControlledBitSwap(1, 2, controls);
    	System.out.println("test5\n" + u.toString());

    }
	/**
	 * 
	 */
    public static void testOneBitGates(){
    	int targetBitPosition = 1;
    	int numBits = 3;
    	
    	UnitaryMat u;


    	u = new UnitaryMat(
    			numBits, 
    			false/*isSparse*/);
    	u.premultiplyByOneBitGate(
    		targetBitPosition,
    		new SigX()
    	);
    	System.out.println("test1\n" + u.toString());
    	u.premultiplyByOneBitGate(
        		targetBitPosition,
        		new SigX()
        	);
        System.out.println("test1'\n" + u.toString());

    	u = new UnitaryMat(
    			numBits, 
    			false/*isSparse*/);
    	u.premultiplyByOneBitGate(
        	targetBitPosition,
    		new SigY()
    	);
    	System.out.println("test2\n" + u.toString());
    	u.premultiplyByOneBitGate(
            	targetBitPosition,
        		new SigY()
        	);
        System.out.println("test2'\n" + u.toString());

    	u = new UnitaryMat(
    			numBits, 
    			false/*isSparse*/);
    	u.premultiplyByOneBitGate(
            targetBitPosition,
    		new SigZ()
    	);
    	System.out.println("test3\n" + u.toString());
    	u.premultiplyByOneBitGate(
                targetBitPosition,
        		new SigZ()
        	);
        System.out.println("test3'\n" + u.toString());


    	u = new UnitaryMat(
    			numBits, 
    			false/*isSparse*/);
    	u.premultiplyByOneBitGate(
            targetBitPosition,
    		new OneBitHadamard()
    	);
    	System.out.println("test4\n" + u.toString());
    	u.premultiplyByOneBitGate(
                targetBitPosition,
        		new OneBitHadamard()
        	);
        System.out.println("test4'\n" + u.toString());

    	u = new UnitaryMat(
    			numBits, 
    			false/*isSparse*/);
    	u.premultiplyByOneBitGate(
            targetBitPosition,
    		new OneBitRot(.1, .2, .3)
    	);
    	System.out.println("test5\n" + u.toString());
    	u.premultiplyByOneBitGate(
                targetBitPosition,
                new OneBitRot(-.1, -.2, -.3)
        	);
        System.out.println("test5'\n" + u.toString());



    }
	/**
	 * 
	 */
    public static void main(String[] args){
    	//testSwap();
    	testOneBitGates();
    }
   
}



c:\windows\desktop\quibbs1.4-pat-src\QuanFou\src\FouApplet.java
************************************************************************
import java.awt.*;
import java.awt.event.*;

import javax.swing.*;
import javax.swing.border.TitledBorder;

/**
 * This class defines the GUI for the main and 
 * only window (Control Panel) of QuanFou(rier).
 */
public class FouApplet extends JApplet{
	private JLabel 		_L_image;
	private JTextField	_TF_filePrefix;
	private JComboBox 	_CB_numBits;
	private JButton		_B_computeSEO;
	private JTextField	_TF_lenOfSEO;
	private JTextField	_TF_error;
	/**
	 * 
	 */
	public void init(){
		java.net.URL iconURL = getClass().getResource("qfou-logo.gif");
		_L_image = new JLabel(new ImageIcon(iconURL));
		_TF_filePrefix = new JTextField();
		_CB_numBits = new JComboBox(new String[]
		    {"2", "3", "4", "5", "6", "7", "8"});
		_B_computeSEO = new JButton("Write Files");
		_TF_lenOfSEO = new JTextField();
		_TF_lenOfSEO.setEditable(false);
		_TF_error = new JTextField();
		_TF_error.setEditable(false);
		
		JPanel panHeader = new JPanel(new BorderLayout(2, 2));//hgap, vgap
		panHeader.add(_L_image, BorderLayout.CENTER);
		panHeader.add(new JLabel(Globals.VERSION), BorderLayout.SOUTH);
		
		JPanel panIn = new JPanel(new GridLayout(2, 2));//rows, cols
		panIn.add(new JLabel("File Prefix"));
			panIn.add(_TF_filePrefix);
		panIn.add(new JLabel("Number of Qubits"));
			panIn.add(_CB_numBits);
		panIn.setBorder(new TitledBorder("Inputs"));
		
		JPanel panWriteFlow = new JPanel(new FlowLayout(FlowLayout.RIGHT));
		panWriteFlow.add(_B_computeSEO);

		JPanel panInPlus = new JPanel(new BorderLayout(2, 2));//hgap, vgap
		panInPlus.add(panHeader, BorderLayout.NORTH);
		panInPlus.add(panIn, BorderLayout.CENTER);
		panInPlus.add(panWriteFlow, BorderLayout.SOUTH);
		
		JPanel panOut = new JPanel(new GridLayout(2, 2));//rows, cols
		panOut.add(new JLabel("Number of Elem. Ops."));
			panOut.add(_TF_lenOfSEO);
		panOut.add(new JLabel("Error"));
			panOut.add(_TF_error);
		panOut.setBorder(new TitledBorder("Outputs"));
		
		setLayout(new BorderLayout(2, 2));//hgap, vgap
		add(panInPlus, BorderLayout.CENTER);
		add(panOut, BorderLayout.SOUTH);
		
		_B_computeSEO.addActionListener(new ButtonListener());
	}
	
	/**
	 *
	 */
	private class ButtonListener implements ActionListener{

		public void actionPerformed(ActionEvent eve) {

			String  filePrefix;
			int numBits; 

			
			try{
				if(	_TF_filePrefix.getText().length()==0) 
				{throw new Exception();}
				
				filePrefix = _TF_filePrefix.getText();
				
				numBits = _CB_numBits.getSelectedIndex() + 2;
						
				FouMain 	m = new FouMain(filePrefix, numBits);
				_TF_lenOfSEO.setText(String.format("%d", m.getLenOfSEO()));
				_TF_error.setText(String.format("%e", m.getError()));
			}
			catch(Exception ex){
				_TF_lenOfSEO.setText("");
				_TF_error.setText("");
				JOptionPane.showMessageDialog(null, 
						"QuanFou got BAD INPUT:\n" + ex.toString());
				return;
			}

		}
		
	}
	/**
	 *
	 */
	public static void main(String[] args) {
	    
	    JFrame frame = new JFrame("QuanFou");

	    
	    FouApplet applet = new FouApplet();

	    frame.add(applet, BorderLayout.CENTER);

	    applet.init();

	    //frame.setLocationRelativeTo(null); // Center the frame
	    frame.setDefaultCloseOperation(JFrame.EXIT_ON_CLOSE);	    
	    frame.pack();//frame.setSize(400, 250);
	    frame.setVisible(true);
	  }


}




c:\windows\desktop\quibbs1.4-pat-src\QuanFou\src\FouMain.java
************************************************************************
import java.io.*;

/**
 * This class's main() method is the applet sans gui.
 * Fou = Fourier
 */
public class FouMain {
	private int		_lenOfSEO;
	private double 	_error;

	/**
	 *
	 */
	public FouMain(
		String 	filePrefix,
		int numBits)
	{
		String filePrefixPlus = filePrefix + "_qfou";
		int numRows = 1<<numBits;

    	new FouSEO_writer(
    		filePrefixPlus, 
            numBits);

    	
    	Complex[][] dftMat = new Complex[numRows][numRows];    	
    	int row, col;
    	double angle;
    	for(row=0; row<numRows; row++){
    		for(col=0; col<numRows; col++){
    			angle = (2*Math.PI*row*col)/numRows;
    			dftMat[row][col] = 
    				new Complex(Math.cos(angle)/Math.sqrt(numRows), 
    						Math.sin(angle)/Math.sqrt(numRows));
    			//System.out.println("row=" + row + " ,col=" + col +
    			//		", z = " + dftMat[row][col].toString());
    		}
    	}
    	
    	SEO_readerMu	reader = new SEO_readerMu(
    	    filePrefixPlus,
    	    numBits, 
    	    false); // useSparse
    	_lenOfSEO = reader.getLenOfSEO();
    	//System.out.println(reader);
    	
    	_error = 0.0;
    	for(row=0; row<numRows; row++){
    		for(col=0; col<numRows; col++){
    			_error += Complex.abs(Complex.minus(
    					dftMat[row][col], 
    					reader.getEntry(row,col)
    					));
    		}
    	}
    	
    	PrintWriter   logOut = null;
    	try{
	        File  logFile = new File(filePrefixPlus + "_log.txt");
	        logOut = new PrintWriter(logFile);
    	}
    	catch(FileNotFoundException ex){
    		System.out.println("\n" + ex.toString());
        }
    	logOut.println("Inputs:");
        logOut.println("File Prefix = " + filePrefix);
        logOut.println("Number of Bits = " + numBits);
        
        logOut.println("");
        logOut.println("Outputs:");
        logOut.println(filePrefixPlus + "_eng.txt");
        logOut.println(filePrefixPlus + "_pic.txt");
        logOut.println(filePrefixPlus + "_log.txt");
        logOut.println("Number of Elem. Ops. = " + _lenOfSEO);
        logOut.printf("Error = %e\n", _error);
        logOut.close();
   	
	}
	/**
	 *
	 */
	public int getLenOfSEO() {
		return _lenOfSEO;
	}
	/**
	 *
	 */
	public double getError(){
		return _error;
	}
	/**
	 *
	 */
    public static void main(String[] args){
    	
		int numBits = 4;
    	String 	filePrefix = "test";
    	
    	FouMain   m =  new FouMain(filePrefix, numBits);
    	
    	
/*    	
    	System.out.println("expiMat");
    	System.out.println(expiMat.toString());

    	System.out.println("SEO product");
    	System.out.println(reader);
*/
    	System.out.println("error is  " + m._error);
   	

    }
}



c:\windows\desktop\quibbs1.4-pat-src\QuanFou\src\FouSEO_writer.java
************************************************************************
import java.io.*;

/**
 * This class writes English and Picture files
 * for the exact compilation, discovered by CopperSmith,
 * of the Discrete Fourier Transform.
 * We follow the conventions of  
 * quant-ph 0407215, "QC Paulinesia" by R. Tucci.
 *
 */


public class FouSEO_writer  extends SEO_writer{


/**
 * 
 */	
	public FouSEO_writer(
	        String 	filePrefix,
	        int numBits)
	{ 	
	 	
    	super(filePrefix, numBits);
		
    		write();

        closeFiles();

	}
/**
 * 
 */
    public FouSEO_writer(
		PrintWriter  englishOut,
		PrintWriter  pictureOut,
		Boolean doWrite,
		CktEmbedder emb)
    {
    	super(englishOut, pictureOut, emb);
    	
    	if(doWrite){write();}
    }
    
/**
 * 
 */
	public void write(){
		int j, k;
		
		//permutation R
		for(j = _numBits - 1; j>=1; j--){
			for(k = j-1; k>=0; k--){
				writeBitSwap(j,k);
			}
		}


		TFControls controls = new TFControls(_numBits, 1);		
		for(k=0; k<_numBits; k++){
			writeOneBitGate(k, new OneBitHadamard());
			controls.setControl(0, k, true);
			for(j=k+1; j<_numBits; j++){
				//note j>k so abs(j-k) = j-k
		        writeControlledOneBitGate(
					j, //targetBitPosition, 
					controls, 
					new OneBitP1PhaseFactor(
					Math.PI/(1<<(j-k))));
			}
		}
				
		
	}
/**
 * writes Hermitian Conjugate
 */
	public void writeHermitian(){
	
		int j, k;
		
		//must invert this
		//for(k=0; k<_numBits; k++){
		//for(j=k+1; j<_numBits; j++){
		TFControls controls = new TFControls(_numBits, 1);
		for(k=_numBits-1; k>=0; k--){
			controls.setControl(0, k, true);
			for(j=_numBits-1; j>=k+1; j--){
				//note j>k so abs(j-k) = j-k
		        writeControlledOneBitGate(
					j, //targetBitPosition, 
					controls, 
					new OneBitP1PhaseFactor(
					-Math.PI/(1<<(j-k))));
			}
			writeOneBitGate(k, new OneBitHadamard());
		}

		//must invert this:
		//permutation R
		//for(j = _numBits - 1; j>=1; j--){
		//for(k = j-1; k>=0; k--){

		for(j = 1; j<_numBits; j++){
			for(k = 0; k<j; k++){
				writeBitSwap(j,k);
			}
		}

	}
/**
 * 
 */
    public static void main(String[] args){
    	
 		int numBitsBef = 4;
 		int numBitsAft = 6;
    	CktEmbedder  emb = new CktEmbedder(numBitsBef, numBitsAft,
    		 Globals.identityPermutation(numBitsBef),
    		 Globals.F_vec(numBitsAft),
    		 Globals.F_vec(numBitsAft));
    	
    	String filePrefix = "test";
    	
		FouSEO_writer  w = new FouSEO_writer(
    			openEngFile(filePrefix),
    			openPicFile(filePrefix),
    			true, //doWrite
    			emb);
    	w.writeHermitian();
    	w.closeFiles();
    }

}



c:\windows\desktop\quibbs1.4-pat-src\QuanFruit\src\FruitAdjMat.java
************************************************************************
/**
 * This class creates a new instance of 
 * a Fruit Adjacency Matrix (FruitAdjMat).
 * The matrix contains blocks for a line, tree, glue and oracle. 
 */
public class FruitAdjMat {
	private int  _lineNumBits;
	private int  _treeNumBits;
	private int  _lineDoor;
	private OracleBands _bands;
	private int[][] _matrix;
	
	/**
	 * lineDoor\in [0, line number of states)
	 * is the number of the line node that is connected to the tree
	 */
    public FruitAdjMat(int lineNumBits, int treeNumBits, 
    		int lineDoor, OracleBands bands    		
    ) {
    	Throw.If(lineNumBits<2 , 
			"lineNumBits of bits must be >= 2");  
    	Throw.If(treeNumBits<2 , 
			"treeNumBits of bits must be >= 2");  
    	_lineNumBits = lineNumBits;    	
    	_treeNumBits = treeNumBits;
    	int lvsNumBits = treeNumBits-1;//lvs = leaves
    	
     	int lineNumRows = 1<<lineNumBits;
       	int treeNumRows = 1<<treeNumBits;
       	int lvsNumRows = 1<<lvsNumBits;
        int numRows = lineNumRows + treeNumRows + lvsNumRows;

                
    	Throw.If(lineDoor<0 || lineDoor>=lineNumRows,
			"line door is out of bounds");
		_lineDoor = lineDoor;
    	Throw.If(bands.getLvsNumBits()!=lvsNumBits, 
			"bands out of bounds");
		_bands = new OracleBands(bands);
    	


        //_matrix automatically initialized to zero
        _matrix = new int[numRows][numRows];
         int row, col;

        LineAdjMat lmat = new LineAdjMat(lineNumBits);    
        for(row=0; row<lineNumRows; row++){
        	for(col=0; col<lineNumRows; col++){
        		_matrix[row][col] = lmat.getEntry(row, col);
        	}       	
        }

        TreeAdjMat tmat = new TreeAdjMat(treeNumBits);
        for(row=0; row<treeNumRows; row++){
        	for(col=0; col<treeNumRows; col++){
        		_matrix[lineNumRows + row][lineNumRows + col] = 
        			tmat.getEntry(row, col);
        	}       	
        }

        
        //pair of states that is glued
		//lineNumRows is dud state
        _matrix[lineNumRows+1][lineDoor] = 1;
        _matrix[lineDoor][lineNumRows+1] = 1;
        
        
        
        OracleAdjMat omat = new OracleAdjMat(treeNumBits, bands);
        for(row=0; row<treeNumRows; row++){
        	for(col=0; col<treeNumRows; col++){
        		_matrix[lineNumRows + lvsNumRows + row]
        		       [lineNumRows + lvsNumRows + col] = 
        			omat.getEntry(row, col);
        	}       	
        }
  	
    }
	/**
	 * 
	 */   
	public String toString(){
       int numRows = _matrix.length;
       String output = "";
       output += "numRows = "+ numRows + '\n';
       int row, col;
       for(row=0; row<numRows; row++){
    	   for(col=0; col<numRows; col++){
    		   output += _matrix[row][col] + " ";
    	   }
    	   output += '\n';
       }
       return output;
   }
	/**
	 *
	 */
	public int getEntry(int row, int col) {
		return _matrix[row][col];
	}
	/**
	 * 
	 */   
	public static void main(String[] args){
		int lineNumBits = 2;
		int treeNumBits = 4;
		int lineDoor = 2;
		OracleBands bands = new OracleBands( treeNumBits-1,
				new int[][] {{0,1}, {3,3}, {6,7}});

		System.out.println("lineNumBits, treeNumBits = " +
				lineNumBits + ", " + treeNumBits);
		System.out.println("lineDoor = " + lineDoor);
		System.out.println(bands.toString());
		
		FruitAdjMat mat = new FruitAdjMat(lineNumBits, treeNumBits, 
	    		lineDoor, bands);
        System.out.println(mat.toString());
      
 	}
	
}



c:\windows\desktop\quibbs1.4-pat-src\QuanFruit\src\FruitApplet.java
************************************************************************
import java.awt.*;
import java.awt.event.*;

import javax.swing.*;
import javax.swing.border.TitledBorder;

/**
 * This class defines the GUI for the main and 
 * only window (Control Panel) of QuanFruit.
 */
public class FruitApplet extends JApplet{
	private JLabel 		_L_image;
	private JTextField	_TF_filePrefix;
	private JComboBox 	_CB_lineNumBits;
	private JComboBox 	_CB_treeNumBits;
	private JTextField	_TF_strength;
	private JTextField	_TF_lineDoor;
	private JTextField	_TF_oracleBands;
	private JComboBox 	_CB_lineNumTrots;
	private JComboBox 	_CB_lineOrderApprox;
	private JComboBox 	_CB_treeNumTrots;
	private JComboBox 	_CB_metaNumTrots;
	private JComboBox 	_CB_metaOrderApprox;
	private JButton		_B_computeSEO;
	private JTextField	_TF_numBits;
	private JTextField	_TF_lenOfSEO;
	private JTextField	_TF_error;
	/**
	 * 
	 */
	public void init(){
		java.net.URL iconURL = getClass().getResource("qfru-logo.gif");
		_L_image = new JLabel(new ImageIcon(iconURL));
		_TF_filePrefix = new JTextField();
		_CB_lineNumBits = new JComboBox(new String[]
		    {"2", "3", "4", "5", "6", "7", "8"});
		_CB_treeNumBits = new JComboBox(new String[]
		    {"2", "3", "4", "5", "6", "7", "8"});
		_TF_strength = new JTextField();
		_TF_lineDoor = new JTextField();
		_TF_oracleBands = new JTextField();
		_CB_lineNumTrots = new JComboBox(new String[]
            {"1", "2", "3", "4", "5"});
        _CB_lineOrderApprox = new JComboBox(new String[]
            {"2", "4", "6", "8"});
		_CB_treeNumTrots = new JComboBox(new String[]
		    {"1", "2", "3", "4", "5"});
		_CB_metaNumTrots = new JComboBox(new String[]
		    {"1", "2", "3", "4", "5"});
		_CB_metaOrderApprox = new JComboBox(new String[]
		    {"2", "4", "6", "8"});		                                        
		_B_computeSEO = new JButton("Write Files");
		_TF_numBits = new JTextField();
		_TF_numBits.setEditable(false);
		_TF_lenOfSEO = new JTextField();
		_TF_lenOfSEO.setEditable(false);
		_TF_error = new JTextField();
		_TF_error.setEditable(false);
		
		
		JPanel panHeader = new JPanel(new BorderLayout(2, 2));//hgap, vgap
		panHeader.add(_L_image, BorderLayout.CENTER);
		panHeader.add(new JLabel(Globals.VERSION), BorderLayout.SOUTH);
		
		JPanel panIn = new JPanel(new GridLayout(12, 2));//rows, cols
		panIn.add(new JLabel("File Prefix"));
			panIn.add(_TF_filePrefix);
		panIn.add(new JLabel("Line: Number of Qubits"));
			panIn.add(_CB_lineNumBits);
		panIn.add(new JLabel("Tree: Number of Qubits"));
			panIn.add(_CB_treeNumBits);
		panIn.add(new JLabel("Coupling Constant"));
			panIn.add(_TF_strength);
		panIn.add(new JLabel("Line Door"));
			panIn.add(_TF_lineDoor);
		panIn.add(new JLabel("Bands"));
			panIn.add(_TF_oracleBands);
		panIn.add(new JLabel("Line: Number of Trots"));
			panIn.add(_CB_lineNumTrots);
		panIn.add(new JLabel("Line: Order of Approx."));
			panIn.add(_CB_lineOrderApprox);
		panIn.add(new JLabel("Tree: Number of Trots"));
			panIn.add(_CB_treeNumTrots);
		panIn.add(new JLabel("Tree: Order of Approx."));
			panIn.add(new JLabel("3"));
		panIn.add(new JLabel("Meta: Number of Trots"));
			panIn.add(_CB_metaNumTrots);
		panIn.add(new JLabel("Meta: Order of Approx."));
			panIn.add(_CB_metaOrderApprox);

		panIn.setBorder(new TitledBorder("Inputs"));
		
		JPanel panWriteFlow = new JPanel(new FlowLayout(FlowLayout.RIGHT));
		panWriteFlow.add(_B_computeSEO);

		JPanel panInPlus = new JPanel(new BorderLayout(2, 2));//hgap, vgap
		panInPlus.add(panHeader, BorderLayout.NORTH);
		panInPlus.add(panIn, BorderLayout.CENTER);
		panInPlus.add(panWriteFlow, BorderLayout.SOUTH);
		
		JPanel panOut = new JPanel(new GridLayout(3, 2));//rows, cols
		panOut.add(new JLabel("Number of Qubits"));
			panOut.add(_TF_numBits);
		panOut.add(new JLabel("Number of Elem. Ops."));
			panOut.add(_TF_lenOfSEO);
		panOut.add(new JLabel("Error"));
			panOut.add(_TF_error);
		panOut.setBorder(new TitledBorder("Outputs"));
		
		setLayout(new BorderLayout(2, 2));//hgap, vgap
		add(panInPlus, BorderLayout.CENTER);
		add(panOut, BorderLayout.SOUTH);
		
		_B_computeSEO.addActionListener(new ButtonListener());
	}
	
	/**
	 *
	 */
	private class ButtonListener implements ActionListener{

		public void actionPerformed(ActionEvent eve) {

	        String 	filePrefix;
	        int lineNumBits;
	        int treeNumBits;
	        double strength;
	        int lineDoor;
			OracleBands bands;
			int  lineNumTrots;
			int  lineSuzukiHalfOrder;			
			int  treeNumTrots;
			int  metaNumTrots;
			int  metaSuzukiHalfOrder;
			
			try{
				if(	_TF_filePrefix.getText().length()==0 ||
					_TF_strength.getText().length()==0 ||
					_TF_lineDoor.getText().length()==0 ||
					_TF_oracleBands.getText().length()==0)
				{ throw new Exception();}
				
				filePrefix = _TF_filePrefix.getText();
				
				lineNumBits = _CB_lineNumBits.getSelectedIndex() + 2;
				
				treeNumBits = _CB_treeNumBits.getSelectedIndex() + 2;
				
				strength = Double.parseDouble(_TF_strength.getText());
				
				lineDoor =  Integer.parseInt(_TF_lineDoor.getText());				

				
				String[] s = _TF_oracleBands.getText().split("\\D");
				int numBands = s.length;
				if(numBands%2==1){
					throw new Exception();
				}else{
					numBands = numBands/2;
				}
				int[][] mat = new int[numBands][2];
				int counter = 0;
				for(int j=0; j < s.length; j++){
					mat[counter/2][counter%2] = 
						Integer.parseInt(s[j]);
					counter++;
				}		
				bands = new OracleBands(treeNumBits-1, mat);

				
				lineNumTrots = _CB_lineNumTrots.getSelectedIndex() + 1;
				lineSuzukiHalfOrder = _CB_lineOrderApprox.getSelectedIndex() + 1;

				treeNumTrots = _CB_treeNumTrots.getSelectedIndex() + 1;

				metaNumTrots = _CB_metaNumTrots.getSelectedIndex() + 1;
				metaSuzukiHalfOrder = _CB_metaOrderApprox.getSelectedIndex() + 1;

				FruitMain 	m = new FruitMain(
		    	        filePrefix,
		    	        lineNumBits,
		    	        treeNumBits,
		    	        strength,
		    	        lineDoor,
		    			bands,
		    			lineNumTrots,
		    			lineSuzukiHalfOrder,			
		    			treeNumTrots,
		    			metaNumTrots,
		    			metaSuzukiHalfOrder);
				_TF_numBits.setText(String.format("%d", m.getNumBits()));
				_TF_lenOfSEO.setText(String.format("%d", m.getLenOfSEO()));
				_TF_error.setText(String.format("%e", m.getError()));
			}
			catch(Exception ex){
				_TF_numBits.setText("");
				_TF_lenOfSEO.setText("");
				_TF_error.setText("");
				JOptionPane.showMessageDialog(null, 
						"QuanFruit got BAD INPUT:\n" + ex.toString());
				return;
			}
			
			

		}
	
	}
	/**
	 *
	 */
	public static void main(String[] args) {
	    
	    JFrame frame = new JFrame("QuanFruit");

	    
	    FruitApplet applet = new FruitApplet();

	    frame.add(applet, BorderLayout.CENTER);

	    applet.init();

	    //frame.setLocationRelativeTo(null); // Center the frame
	    frame.setDefaultCloseOperation(JFrame.EXIT_ON_CLOSE);	    
	    frame.pack();//frame.setSize(400, 250);
	    frame.setVisible(true);
	  }


}




c:\windows\desktop\quibbs1.4-pat-src\QuanFruit\src\FruitMain.java
************************************************************************
import java.io.*;

/**
 * This class's main() method is the applet sans gui.
 */
public class FruitMain {
	private int  	_numBits;
	private int		_lenOfSEO;
	private double 	_error;

	/**
	 *
	 */
	public FruitMain(
	        String 	filePrefix,
	        int lineNumBits,
	        int treeNumBits,
	        double strength,
	        int lineDoor,
			OracleBands bands,
			int  lineNumTrots,
			int  lineSuzukiHalfOrder,			
			int  treeNumTrots,
			int  metaNumTrots,
			int  metaSuzukiHalfOrder)
	{ 
		String filePrefixPlus = filePrefix + "_qfru";
		
		int lvsNumBits = treeNumBits-1;//lvs = leaves
		
	 	int lineNumRows = 1<<lineNumBits;
	   	int treeNumRows = 1<<treeNumBits;
	   	int lvsNumRows = 1<<lvsNumBits;
	    int numRows = lineNumRows + treeNumRows + lvsNumRows;
	    int numBits = 0;
	    while((1<<numBits) < numRows){numBits++;}
	    _numBits = numBits;
	

		//pair of states that is glued
		//lineNumRows is dud state
//	    IntPair pair = new IntPair(lineNumRows+1, lineDoor);
	
    	new FruitSEO_writer(
    	        filePrefixPlus,
    	        lineNumBits,
    	        treeNumBits,
    	        strength,
    	        lineDoor,
    			bands,
    			lineNumTrots,
    			lineSuzukiHalfOrder,			
    			treeNumTrots,
    			metaNumTrots,
    			metaSuzukiHalfOrder);
    	
    	FruitAdjMat 	incMat = new FruitAdjMat(
    			lineNumBits, treeNumBits, 
        		lineDoor, bands);
    	//System.out.println(incMat.toString());
    	double[][] realSymMat = new double[numRows][numRows];    	
    	int row, col;
    	for(row=0; row<numRows; row++){
    		for(col=0; col<numRows; col++){
    			realSymMat[row][col] = strength*incMat.getEntry(row,col);
    		}
    	}
    	ExpiRealSym  expiMat = new ExpiRealSym(realSymMat);
    	//System.out.println(expiMat.toString());
    	
    	SEO_readerMu	reader = new SEO_readerMu(
    	    filePrefixPlus,
    	    numBits, 
    	    false); // useSparse
    	_lenOfSEO = reader.getLenOfSEO();
    	//System.out.println(reader);
    	
    	_error = 0.0;
    	for(row=0; row<numRows; row++){
    		for(col=0; col<numRows; col++){
    			_error += Complex.abs(Complex.minus(
    					expiMat.getEntry(row,col), 
    					reader.getEntry(row,col)
    					));
    		}
    	}

    	for(row=numRows; row<(1<<numBits); row++){
    		for(col=0; col<row; col++){
    			_error += Complex.abs(
    					reader.getEntry(row,col)
    					);
    		}
    	}
    	for(col=numRows; col<(1<<numBits); col++){
    		for(row=0; row<col; row++){
    			_error += Complex.abs(
    					reader.getEntry(row,col)
    					);
    		}
    	}
	
    	for(col=numRows; col<(1<<numBits); col++){
    		_error += Complex.abs(Complex.minus(
					Globals.COMPLEX1, reader.getEntry(col,col)
    				));
    	}
   	
 	
    	PrintWriter   logOut = null;
    	try{
	        File  logFile = new File(filePrefixPlus + "_log.txt");
	        logOut = new PrintWriter(logFile);
    	}
    	catch(FileNotFoundException ex){
    		System.out.println("\n" + ex.toString());
        }
 /*
public FruitMain(
	        String 	filePrefix,
	        int lineNumBits,
	        int treeNumBits,
	        double strength,
	        int lineDoor,
			OracleBands bands,
			int  lineNumTrots,
			int  lineSuzukiHalfOrder,			
			int  treeNumTrots,
			int  metaNumTrots,
			int  metaSuzukiHalfOrder)
*/
    	logOut.println("Inputs:");
        logOut.println("File Prefix = " + filePrefix);        
        logOut.println("Line: Number of Bits = " + lineNumBits);
        logOut.println("Tree: Number of Bits = " + treeNumBits);
        logOut.println("Coupling Constant = " + strength);
        logOut.println("Line Door = " + lineDoor);
        logOut.println(bands.toString());
        logOut.println("Line: Number of Trots = " + lineNumTrots);   
        logOut.println("Line: Order of Suzuki Approximant = " + 
        		2*lineSuzukiHalfOrder); 
        logOut.println("Tree: Number of Trots = " + treeNumTrots);
        logOut.println("Tree: Order of Approximant is always 3.");
        logOut.println("Meta: Number of Trots = " + metaNumTrots);   
        logOut.println("Meta: Order of Suzuki Approximant = " + 
        		2*metaSuzukiHalfOrder); 
       
        
        logOut.println("");
        logOut.println("Outputs:");
        logOut.println(filePrefixPlus + "_eng.txt");
        logOut.println(filePrefixPlus + "_pic.txt");
        logOut.println(filePrefixPlus + "_log.txt");
        logOut.println("Number of Qubits = " + numBits);
        logOut.println("Number of Elem. Ops. = " + _lenOfSEO);
        logOut.printf("Error = %e\n", _error);
        logOut.close();
   	
	}
	/**
	 * 
	 */
	public int getNumBits() {
		return _numBits;
	}
	/**
	 *
	 */
	public int getLenOfSEO() {
		return _lenOfSEO;
	}
	/**
	 *
	 */
	public double getError(){
		return _error;
	}
	/**
	 *
	 */
    public static void main(String[] args){
    	String 	filePrefix = "test";
		int lineNumBits = 3;
		int treeNumBits = 4;
		double strength = .1;
		int lineDoor = 2;
		OracleBands bands = new OracleBands( treeNumBits-1,
				new int[][] {{0,0},{2,3}});
		int  lineNumTrots = 1;
		int  lineSuzukiHalfOrder = 1;			
		int  treeNumTrots = 1;
		int  metaNumTrots = 1;
		int  metaSuzukiHalfOrder = 1;

		
		
    	FruitMain 	m = new FruitMain(
    	        filePrefix,
    	        lineNumBits,
    	        treeNumBits,
    	        strength,
    	        lineDoor,
    			bands,
    			lineNumTrots,
    			lineSuzukiHalfOrder,			
    			treeNumTrots,
    			metaNumTrots,
    			metaSuzukiHalfOrder);
    	
    	
/*    	
    	System.out.println("expiMat");
    	System.out.println(expiMat.toString());

    	System.out.println("SEO product");
    	System.out.println(reader);
*/
    	System.out.println("error is  " + m._error);
   	

    }
}



c:\windows\desktop\quibbs1.4-pat-src\QuanFruit\src\FruitSEO_writer.java
************************************************************************
/**
 * This class writes English and Picture files
 * for the approximate compilation, derived in
 * Tuc07a- arXiv:0706.0479,
 * for the evolution operator 
 * e^{iH_{fruit}}, where H_{fruit} is dictated
 * by the algorithm of FGG (Farhi, Goldstone, Gutmann)
 * that appears in ArXiv:quant-ph/0702144.
 */

public class FruitSEO_writer  extends SEO_writer{
	
	private int  	_lineNumBits;
	private int  	_treeNumBits;
	private int  	_lvsNumBits;
	
    private double 	_strength;

	private int  _lineDoor;
	private IntPair  _pair;

 	private OracleBands _bands;

	private int  _lineNumTrots;
	private int  _lineSuzukiHalfOrder;
	
	private int  _treeNumTrots;

	
	private int  _metaNumTrots;
	private int  _metaSuzukiHalfOrder;



	/**
	 * 
	 */	
	public FruitSEO_writer(
	        String 	filePrefix,
	        int lineNumBits,
	        int treeNumBits,
	        double strength,
	        int lineDoor,
			OracleBands bands,
			int  lineNumTrots,
			int  lineSuzukiHalfOrder,			
			int  treeNumTrots,
			int  metaNumTrots,
			int  metaSuzukiHalfOrder)
	{ 	
	 	
    	super(filePrefix, 2 /*_numBits, temporary*/);
    	
    	
		Throw.If(lineNumBits<2 , 
			"lineNumBits of bits must be >= 2");  
		Throw.If(treeNumBits<2 , 
			"treeNumBits of bits must be >= 2");  
		_lineNumBits = lineNumBits;    	
		_treeNumBits = treeNumBits;
		_lvsNumBits = treeNumBits-1;//lvs = leaves
		
	 	int lineNumRows = 1<<lineNumBits;
	   	int treeNumRows = 1<<treeNumBits;
	   	int lvsNumRows = 1<<_lvsNumBits;
	    int numRows = lineNumRows + treeNumRows + lvsNumRows;
	    int numBits = 0;
	    while((1<<numBits) < numRows){numBits++;}
		//must reassign these variables because super constructor 
		//used  numBits=2
		_numBits = numBits;
        _emb = new CktEmbedder(_numBits);

	
    	_strength = strength;
	            
		_lineDoor = lineDoor;
		//pair = pair of states that is glued.
		//lineNumRows is dud state
		_pair = new IntPair(lineNumRows+1, lineDoor);
		
		_bands = new OracleBands(bands);
		
		_lineNumTrots = lineNumTrots;
		_lineSuzukiHalfOrder = lineSuzukiHalfOrder;			
		_treeNumTrots = treeNumTrots;
		_metaNumTrots = metaNumTrots;
		_metaSuzukiHalfOrder = metaSuzukiHalfOrder;


		write();
		
        closeFiles();

	}
	/**
	 * 
	 */	
	private void write(){
		
		SuzWriter1 sw = new SuzWriter1();
    	if(_metaNumTrots>1){
    		int loopNum = getLineCount();
    		writeLOOP(loopNum, _metaNumTrots);
    		sw.writeSuzuki2k(_metaSuzukiHalfOrder, 
    				_strength/_metaNumTrots, true);
    		writeNEXT(loopNum);
    	}else{
    		sw.writeSuzuki2k(_metaSuzukiHalfOrder, 
    				_strength, true);
    	}
	}
		
	/**
	 * 
	 */	
    private class SuzWriter1 extends SuzukiWriter{
	    /**
	     * 
	     */
	    public void writeExpBtimes(double t){
   	
	    	new GlueSEO_writer(
    	        _englishOut, 
    	        _pictureOut,
    	        true, // doWrite
    	        _emb,//new CktEmbedder(_numBits)
    	        t,//strength
    			_pair);

	    	
	    	int shift = (1<<_lineNumBits) + (1<<(_treeNumBits-1));
	    	new ShiftSEO_writer(
    	        _englishOut, 
    	        _pictureOut,
    	        true, // doWrite
    	        _emb,//new CktEmbedder(_numBits)
    	        shift);
	    	
	    	new OracleSEO_writer(
    	        _englishOut, 
    	        _pictureOut,
    	        true, // doWrite
    	        new CktEmbedder(_treeNumBits,//numBitsBef
	        		_numBits,//numBitsAft,
	        		Globals.identityPermutation(_treeNumBits),//bitMap
	        		Globals.T_vec(_numBits),//isP0Control
	        		Globals.F_vec(_numBits) ),//isP1Control
    	        t,//strength
    			_bands);
	    	
	    	new ShiftSEO_writer(
    	        _englishOut, 
    	        _pictureOut,
    	        true, // doWrite
    	        _emb,//new CktEmbedder(_numBits)
    	        -shift);
    	

		
	  	}

		/**
		*
		*/
	    public void writeExpAtimes(double t){
	   	
	    	new LineSEO_writer(
    	        _englishOut, 
    	        _pictureOut,
    	        true, // doWrite
    	        new CktEmbedder(_lineNumBits,//numBitsBef
	        		_numBits,//numBitsAft,
	        		Globals.identityPermutation(_lineNumBits),//bitMap
	        		Globals.T_vec(_numBits),//isP0Control
	        		Globals.F_vec(_numBits) ),//isP1Control
    	        t,//strength
    	        _lineNumTrots,
    	        _lineSuzukiHalfOrder);
	   	
	    	int shift = 1<<_lineNumBits;
	    	new ShiftSEO_writer(
    	        _englishOut, 
    	        _pictureOut,
    	        true, // doWrite
    	        _emb,//new CktEmbedder(_numBits)
    	        shift);

	    	new TreeSEO_writer(
    	        _englishOut, 
    	        _pictureOut,
    	        true, // doWrite
    	        new CktEmbedder(_treeNumBits,//numBitsBef
	        		_numBits,//numBitsAft,
	        		Globals.identityPermutation(_treeNumBits),//bitMap
	        		Globals.T_vec(_numBits),//isP0Control
	        		Globals.F_vec(_numBits) ),//isP1Control
    	        t,//strength
    	        _treeNumTrots);
    	
	    	new ShiftSEO_writer(
    	        _englishOut, 
    	        _pictureOut,
    	        true, // doWrite
    	        _emb,//new CktEmbedder(_numBits)
    	        -shift);
	   
			
	    }		
	}
	

}



c:\windows\desktop\quibbs1.4-pat-src\QuanGlue\src\GlueAdjMat.java
************************************************************************
/**
 * This class creates a new instance of 
 * a Glue Adjacency Matrix (GlueAdjMat). 
 * The matrix dimension is 2^numBits.
 * All its entries are zero except for
 * (_j1,_j2) and (_j2,_j1) which are one.
 * 
 */

public class GlueAdjMat {
    private int _numBits;
    private int _j1, _j2;
    private int[][] _matrix;
	/**
	 * 
	 */
    public GlueAdjMat(int numBits, IntPair pair) {
    	
        Throw.If(numBits<1, "number of bits must be >= 1");                  
        _numBits = numBits;
		_j1 = pair._x1;
		_j2 = pair._x2;
		int numRows = 1<<numBits;
		Throw.If(_j1<0 || _j1>= numRows, 
			"row or col number is out of bounds");
		Throw.If(_j2<0 || _j2>= numRows, 
			"row or col number is out of bounds");
		Throw.If(_j1==_j2, 
				"diagonal glue is not allowed");

        
        //_matrix automatically initialized to zero
        _matrix = new int[numRows][numRows];
        
        _matrix[_j1][_j2] = 1;
        _matrix[_j2][_j1] = 1;
    }
	/**
	 * 
	 */   
	public String toString(){
	   int numRows = _matrix.length;
	   String output = "";
	   output += "numRows = "+ numRows + '\n';
	   int row, col;
	   for(row=0; row<numRows; row++){
		   for(col=0; col<numRows; col++){
			   output += _matrix[row][col] + " ";
		   }
		   output += '\n';
	   }
	   return output;
	}
	/**
	 * 
	 */
	public int getEntry(int row, int col) {
		return _matrix[row][col];
	}
	/**
	 * 
	 */ 
	public static void main(String[] args){
		int numBits = 4;
		IntPair pair = new IntPair(3,7);

		System.out.println("numBits = " + numBits);
		System.out.println("pair = " + pair.toString());
		GlueAdjMat mat = new GlueAdjMat(numBits, pair);
        System.out.println(mat.toString());
      
  	}

}



c:\windows\desktop\quibbs1.4-pat-src\QuanGlue\src\GlueApplet.java
************************************************************************
import java.awt.*;
import java.awt.event.*;

import javax.swing.*;
import javax.swing.border.TitledBorder;

/**
 * This class defines the GUI for the main and 
 * only window (Control Panel) of QuanGlue.
 */
public class GlueApplet extends JApplet{
	private JLabel 		_L_image;
	private JTextField	_TF_filePrefix;
	private JComboBox 	_CB_numBits;
	private JTextField	_TF_strength;
	private JTextField	_TF_j1;
	private JTextField	_TF_j2;
	private JButton		_B_computeSEO;
	private JTextField	_TF_lenOfSEO;
	private JTextField	_TF_error;
	/**
	 * 
	 */
	public void init(){
		java.net.URL iconURL = getClass().getResource("qglue-logo.gif");
		_L_image = new JLabel(new ImageIcon(iconURL));
		_TF_filePrefix = new JTextField();
		_CB_numBits = new JComboBox(new String[]
		    {"2", "3", "4", "5", "6", "7", "8"});
		_TF_strength = new JTextField();
		_TF_j1 = new JTextField();
		_TF_j2 = new JTextField();
		_B_computeSEO = new JButton("Write Files");
		_TF_lenOfSEO = new JTextField();
		_TF_lenOfSEO.setEditable(false);
		_TF_error = new JTextField();
		_TF_error.setEditable(false);
		
		JPanel panHeader = new JPanel(new BorderLayout(2, 2));//hgap, vgap
		panHeader.add(_L_image, BorderLayout.CENTER);
		panHeader.add(new JLabel(Globals.VERSION), BorderLayout.SOUTH);
		
		JPanel panIn = new JPanel(new GridLayout(5, 2));//rows, cols
		panIn.add(new JLabel("File Prefix"));
			panIn.add(_TF_filePrefix);
		panIn.add(new JLabel("Number of Qubits"));
			panIn.add(_CB_numBits);
		panIn.add(new JLabel("Coupling Constant"));
			panIn.add(_TF_strength);
		panIn.add(new JLabel("Row 1"));
			panIn.add(_TF_j1);
		panIn.add(new JLabel("Row 2"));
			panIn.add(_TF_j2);
		panIn.setBorder(new TitledBorder("Inputs"));
		
		JPanel panWriteFlow = new JPanel(new FlowLayout(FlowLayout.RIGHT));
		panWriteFlow.add(_B_computeSEO);

		JPanel panInPlus = new JPanel(new BorderLayout(2, 2));//hgap, vgap
		panInPlus.add(panHeader, BorderLayout.NORTH);
		panInPlus.add(panIn, BorderLayout.CENTER);
		panInPlus.add(panWriteFlow, BorderLayout.SOUTH);
		
		JPanel panOut = new JPanel(new GridLayout(2, 2));//rows, cols
		panOut.add(new JLabel("Number of Elem. Ops."));
			panOut.add(_TF_lenOfSEO);
		panOut.add(new JLabel("Error"));
			panOut.add(_TF_error);
		panOut.setBorder(new TitledBorder("Outputs"));
		
		setLayout(new BorderLayout(2, 2));//hgap, vgap
		add(panInPlus, BorderLayout.CENTER);
		add(panOut, BorderLayout.SOUTH);
		
		_B_computeSEO.addActionListener(new ButtonListener());
	}
	
	/**
	 *
	 */
	private class ButtonListener implements ActionListener{

		public void actionPerformed(ActionEvent eve) {

			String  filePrefix;
			int numBits; 
			double strength;
			int j1, j2;
			
			try{
				if(	_TF_filePrefix.getText().length()==0 ||
					_TF_strength.getText().length()==0 ||
					_TF_j1.getText().length()==0 ||
					_TF_j2.getText().length()==0) 
				{throw new Exception();}

							
				filePrefix = _TF_filePrefix.getText();
				
				numBits = _CB_numBits.getSelectedIndex() + 2;
				
				strength = Double.parseDouble(_TF_strength.getText());
					
				j1 =  Integer.parseInt(_TF_j1.getText());				
				j2 =  Integer.parseInt(_TF_j2.getText());
			
				GlueMain m = new GlueMain(filePrefix, 
					numBits, strength, new IntPair(j1, j2));
				_TF_lenOfSEO.setText(String.format("%d", m.getLenOfSEO()));
				_TF_error.setText(String.format("%e", m.getError()));
			}
			catch(Exception ex){
				_TF_lenOfSEO.setText("");
				_TF_error.setText("");
				JOptionPane.showMessageDialog(null, 
						"QuanGlue got BAD INPUT:\n" + ex.toString());
				return;
			}

		}
		
	}
	/**
	 *
	 */
	public static void main(String[] args) {
	    
	    JFrame frame = new JFrame("QuanGlue");

	    
	    GlueApplet applet = new GlueApplet();

	    frame.add(applet, BorderLayout.CENTER);

	    applet.init();

	    //frame.setLocationRelativeTo(null); // Center the frame
	    frame.setDefaultCloseOperation(JFrame.EXIT_ON_CLOSE);	    
	    frame.pack();//frame.setSize(400, 250);
	    frame.setVisible(true);
	  }


}




c:\windows\desktop\quibbs1.4-pat-src\QuanGlue\src\GlueMain.java
************************************************************************
import java.io.*;

/**
 * This class's main() method is the applet sans gui.
 */
public class GlueMain {
	private int		_lenOfSEO;
	private double 	_error;

	/**
	 *
	 */
	public GlueMain(
		String 	filePrefix,
	    int numBits,  
		double 	strength,
		IntPair 	pair)
	{
		String filePrefixPlus = filePrefix + "_qglue";
		int numRows = 1<<numBits;
		
    	new GlueSEO_writer(
    		filePrefixPlus,
            numBits, 
        	strength,
        	pair);

    	
    	GlueAdjMat 	incMat = new GlueAdjMat(numBits, pair);
    	double[][] realSymMat = new double[numRows][numRows];    	
    	int row, col;
    	for(row=0; row<numRows; row++){
    		for(col=0; col<numRows; col++){
    			realSymMat[row][col] = strength*incMat.getEntry(row,col);
    		}
    	}
    	ExpiRealSym  expiMat = new ExpiRealSym(realSymMat);
    	
    	SEO_readerMu	reader = new SEO_readerMu(
    	    filePrefixPlus,
    	    numBits, 
    	    false); // useSparse
    	_lenOfSEO = reader.getLenOfSEO();
    	
    	_error = 0.0;
    	for(row=0; row<numRows; row++){
    		for(col=0; col<numRows; col++){
    			_error += Complex.abs(Complex.minus(
    					expiMat.getEntry(row,col), 
    					reader.getEntry(row,col)
    					));
    		}
    	}
    	
    	PrintWriter   logOut = null;
    	try{
	        File  logFile = new File(filePrefixPlus + "_log.txt");
	        logOut = new PrintWriter(logFile);
    	}
    	catch(FileNotFoundException ex){
    		System.out.println("\n" + ex.toString());
        }
    	logOut.println("Inputs:");
        logOut.println("File Prefix = " + filePrefix);
        logOut.println("Number of Bits = " + numBits);
        logOut.println("Coupling Constant = " + strength);
        logOut.println("Pair = " + pair.toString());
        
        logOut.println("");
        logOut.println("Outputs:");
        logOut.println(filePrefixPlus + "_eng.txt");
        logOut.println(filePrefixPlus + "_pic.txt");
        logOut.println(filePrefixPlus + "_log.txt");
        logOut.println("Number of Elem. Ops. = " + _lenOfSEO);
        logOut.printf("Error = %e\n", _error);
        logOut.close();
   	
	}
	/**
	 *
	 */
	public int getLenOfSEO() {
		return _lenOfSEO;
	}
	/**
	 *
	 */
	public double getError(){
		return _error;
	}
	/**
	 *
	 */
    public static void main(String[] args){
    	
		int numBits = 4;
    	double 	strength = .6;//1/Math.sqrt(2);
		IntPair pair = new IntPair( 3, 12);
    	String 	filePrefix = "test";
    	
    	GlueMain m = new GlueMain(filePrefix, numBits,
    			strength, pair);
    	
    	
/*    	
    	System.out.println("expiMat");
    	System.out.println(expiMat.toString());

    	System.out.println("SEO product");
    	System.out.println(reader);
*/
    	System.out.println("error is  " + m._error);
   	

    }
}



c:\windows\desktop\quibbs1.4-pat-src\QuanGlue\src\GlueSEO_writer.java
************************************************************************
import java.io.*;

/**
 * This class writes English and Picture files
 * for the exact compilation, derived in
 * Tuc07a- arXiv:0706.0479, for the evolution operator
 * e^{iH_{glue}}, where H_{glue} = g(|j1><j2| + h.c.),
 * for any two states j1, j2.
 */


public class GlueSEO_writer  extends SEO_writer{
	private double 	_strength;
	private int _j1, _j2;

/**
 * 
 */	
	public GlueSEO_writer(
	        String 	filePrefix,
	        int numBits,  
	        double strength,
			IntPair pair)
	{ 	
	 	
    	super(filePrefix, numBits);
    	
		_strength = strength;
		_j1 = pair._x1;
		_j2 = pair._x2;
		int numRows = 1<<_numBits;
		Throw.If(_j1<0 || _j1>= numRows, 
			"row or col number is out of bounds");
		Throw.If(_j2<0 || _j2>= numRows, 
			"row or col number is out of bounds");
		Throw.If(_j1==_j2, 
				"diagonal glue is not allowed");


		write();
		
        closeFiles();

	}
/**
 * 
 */	
    public GlueSEO_writer(
    		PrintWriter  englishOut,
    		PrintWriter  pictureOut,
    		Boolean doWrite,
    		CktEmbedder emb,  
	        double strength,
			IntPair pair)  		
        {
        	super(englishOut, pictureOut, emb);
        	//numBitsBef = _numBits
 
			_strength = strength;
			_j1 = pair._x1;
			_j2 = pair._x2;
			int numRows = 1<<_numBits;
			Throw.If(_j1<0 || _j1>= numRows, 
				"row or col number is out of bounds");
			Throw.If(_j2<0 || _j2>= numRows, 
				"row or col number is out of bounds");
			Throw.If(_j1==_j2, 
					"diagonal glue is not allowed");

        	if(doWrite){write();}
        	
        }

/**
 * 
 */
	private void write(){
		
		int b = 0;
		int b0 = 0;
		while(b < _numBits){
			if(  ((_j1>>b)&1) != ((_j2>>b)&1) ){
				b0 = b;
				break;
			}
			b++;
		}
		int k;
		if( ((_j1>>b0)&1) == 0){
			k = _j1;
		}else{
			k = _j2;
		}
	
		
		writeU_SEO(b0);

		TFControls controls = new TFControls(_numBits, _numBits - 1);
		Boolean controlType;
		b = _numBits -1;
	    int controlCounter = 0;
	    while(b>=0){
	    	if(b!=b0){
	        	controlType = ((k>>b)&1)==1;
	            controls.setControl(controlCounter, b, controlType);
	        	controlCounter++;
	    	}
	    	b--;
	    }
        writeControlledOneBitGate(
			b0, //targetBitPosition, 
			controls, 
			new OneBitRot(_strength, OneBitRot.X_AXIS));
		
		writeU_SEO(b0);
		
	}
	
	
	
/**
 * 
 */
	private void writeU_SEO(int b0){
		TFControls controls = new TFControls(_numBits, 1);
		controls.setControl(0, b0, true);
		int b=0;
		while(b < _numBits){
			if( (b != b0) && 
				((_j1>>b)&1) != ((_j2>>b)&1) ){
				writeControlledOneBitGate(
					b, //targetBitPosition, 
					controls, 
					new SigX());
			}
			b++;
		}
	}

}



c:\windows\desktop\quibbs1.4-pat-src\QuanLin\src\LineAdjMat.java
************************************************************************
/**
 * This class creates a new instance of 
 * a Line Adjacency Matrix (LineAdjMat). 
 * The matrix looks like this for numBits = 3.
 * (matrix dimension is 2^numBits = 8)
 *
 * 
 * {0,1,0,0,0,0,0,0},
 * {1,0,0,1,0,0,0,0},
 * {0,0,0,1,0,0,1,0},
 * {0,1,1,0,0,0,0,0},
 * {0,0,0,0,0,1,0,0},
 * {0,0,0,0,1,0,0,1},
 * {0,0,1,0,0,0,0,1},
 * {0,0,0,0,0,1,1,0}
 * 
 * 
 */
public class LineAdjMat {
    private int _numBits;
    
    private int[][] _matrix;
	/**
	 *
	 */
    public LineAdjMat(int numBits) {
        Throw.If(numBits<1, "number of bits must be >= 1");                  
        _numBits = numBits;
        int numRows = 1<<numBits;
        
        //_matrix automatically initialized to zero
        _matrix = new int[numRows][numRows];
        

        for(int row = 0; row<numRows; row++){

        	//first 1 of row
        	//given by sigx(0)
        	_matrix[row][row^1]=1;
        	
        	//second 1 of row
        	//given by 
        	//sigx(targetBit)n(targetBit-1)nbar(targetBit-2)...nbar(0)
        	if(numBits>1){       			        	
	        	for(int targetBit = numBits-1; targetBit>=1; targetBit--){
	        		boolean agrees = true;
	        		
	        		//n(targetBit-1) constraint
	        		if(((row>>(targetBit-1))&1) != 1){ 
	        			agrees = false;
	        		}
	        		
	        		//nbar(targetBit-2)...nbar(0) constraint
	        		if(agrees){
		        		for(int delta = 2; delta<= targetBit; delta++){
		        			if(((row>>(targetBit-delta))&1) == 1){ 
		        				agrees = false;
		        				break;
		        			}
		        		}
	        		}
	        		
	        		if(agrees){
	        			_matrix[row][row^(1<<targetBit)] = 1;
	        			break;
	        		}
	        	}//targetBit loop
        	}//if numBits>1
        	
        }//row loop
    }
	/**
	 * 
	 */   
	public String toString(){
	   int numRows = _matrix.length;
	   String output = "";
	   output += "numRows="+ numRows + '\n';
	   int row, col;
	   for(row=0; row<numRows; row++){
	       for(col=0; col<numRows; col++){
	           output += _matrix[row][col] + " ";
	       }
	       output += '\n';
	       }
	       return output;
           
  	}
	/**
	 *
	 */
	public int getEntry(int row, int col) {
		return _matrix[row][col];
	}
	/**
	 * 
	 */   
	public static void main(String[] args){
	   System.out.println("numBits = 1:");
	   System.out.println((new LineAdjMat(1)).toString());
	   System.out.println("numBits = 3:");
	   System.out.println((new LineAdjMat(3)).toString());
	  
	}
		
}



c:\windows\desktop\quibbs1.4-pat-src\QuanLin\src\LineApplet.java
************************************************************************
import java.awt.*;
import java.awt.event.*;
import javax.swing.*;
import javax.swing.border.TitledBorder;

/**
 * This class defines the GUI for the main and 
 * only window (Control Panel) of QuanLin.
 */
public class LineApplet extends JApplet{
	private JLabel 		_L_image;
	private JTextField	_TF_filePrefix;
	private JComboBox 	_CB_numBits;
	private JTextField	_TF_strength;
	private JComboBox 	_CB_numTrots;
	private JComboBox 	_CB_orderApprox;
	private JButton		_B_computeSEO;
	private JTextField	_TF_lenOfSEO;
	private JTextField	_TF_error;
	/**
	 *
	 */
	public void init(){
		java.net.URL iconURL = getClass().getResource("qline-logo.gif");
		_L_image = new JLabel(new ImageIcon(iconURL));
		_TF_filePrefix = new JTextField();
		_CB_numBits = new JComboBox(new String[]
		    {"2", "3", "4", "5", "6", "7", "8"});
		_TF_strength = new JTextField();
		_CB_numTrots = new JComboBox(new String[]
		    {"1", "2", "3", "4", "5"});
		_CB_orderApprox = new JComboBox(new String[]
		    {"2", "4", "6", "8"});
		_B_computeSEO = new JButton("Write Files");
		_TF_lenOfSEO = new JTextField();
		_TF_lenOfSEO.setEditable(false);
		_TF_error = new JTextField();
		_TF_error.setEditable(false);
		
		JPanel panHeader = new JPanel(new BorderLayout(2, 2));//hgap, vgap
		panHeader.add(_L_image, BorderLayout.CENTER);
		panHeader.add(new JLabel(Globals.VERSION), BorderLayout.SOUTH);
		
		JPanel panIn = new JPanel(new GridLayout(5, 2));//rows, cols
		panIn.add(new JLabel("File Prefix"));
			panIn.add(_TF_filePrefix);
		panIn.add(new JLabel("Number of Qubits"));
			panIn.add(_CB_numBits);
		panIn.add(new JLabel("Coupling Constant"));
			panIn.add(_TF_strength);
		panIn.add(new JLabel("Number of Trots"));
			panIn.add(_CB_numTrots);
		panIn.add(new JLabel("Order of Approx."));
			panIn.add(_CB_orderApprox);
		panIn.setBorder(new TitledBorder("Inputs"));
		
		JPanel panWriteFlow = new JPanel(new FlowLayout(FlowLayout.RIGHT));
		panWriteFlow.add(_B_computeSEO);

		JPanel panInPlus = new JPanel(new BorderLayout(2, 2));//hgap, vgap
		panInPlus.add(panHeader, BorderLayout.NORTH);
		panInPlus.add(panIn, BorderLayout.CENTER);
		panInPlus.add(panWriteFlow, BorderLayout.SOUTH);
		
		JPanel panOut = new JPanel(new GridLayout(2, 2));//rows, cols
		panOut.add(new JLabel("Number of Elem. Ops."));
			panOut.add(_TF_lenOfSEO);
		panOut.add(new JLabel("Error"));
			panOut.add(_TF_error);
		panOut.setBorder(new TitledBorder("Outputs"));
		
		setLayout(new BorderLayout(2, 2));//hgap, vgap
		add(panInPlus, BorderLayout.CENTER);
		add(panOut, BorderLayout.SOUTH);
		
		_B_computeSEO.addActionListener(new ButtonListener());
	}
	
	
	/**
	 *
	 */
	private class ButtonListener implements ActionListener{

		public void actionPerformed(ActionEvent eve) {

			String  filePrefix;
			int numBits; 
			double strength;
			int numTrots;
			int suzukiHalfOrder;
			
			try{
				if(	_TF_filePrefix.getText().length()==0 ||
					_TF_strength.getText().length()==0)	
				{throw new Exception();}
				
				filePrefix = _TF_filePrefix.getText();
				
				numBits = _CB_numBits.getSelectedIndex() + 2;
				
				strength = Double.parseDouble(_TF_strength.getText());
				
				numTrots = _CB_numTrots.getSelectedIndex() + 1;
				suzukiHalfOrder = _CB_orderApprox.getSelectedIndex() + 1;
				
				LineMain m = new LineMain(filePrefix,
						numBits, strength, numTrots, suzukiHalfOrder);
				_TF_lenOfSEO.setText(String.format("%d", m.getLenOfSEO()));
				_TF_error.setText(String.format("%e", m.getError()));
			}
			catch(Exception ex){
				_TF_lenOfSEO.setText("");
				_TF_error.setText("");
				JOptionPane.showMessageDialog(null, 
						"QuanLin got BAD INPUT:\n" + ex.toString());
				return;
			}
			
			

		}
		
	}
	/**
	 *
	 */
	public static void main(String[] args) {
	    
	    JFrame frame = new JFrame("QuanLin");

	    
	    LineApplet applet = new LineApplet();

	    frame.add(applet, BorderLayout.CENTER);

	    applet.init();

	    //frame.setLocationRelativeTo(null); // Center the frame
	    frame.setDefaultCloseOperation(JFrame.EXIT_ON_CLOSE);	    
	    frame.pack();//frame.setSize(400, 250);
	    frame.setVisible(true);
	  }


}



c:\windows\desktop\quibbs1.4-pat-src\QuanLin\src\LineMain.java
************************************************************************
import java.io.*;

/**
 * This class's main() method is the applet sans gui.
 * Lin = Line
 */
public class LineMain {
	private int		_lenOfSEO;
	private double 	_error;

	/**
	 *
	 */
	public LineMain(
        String 	filePrefix,
        int 	numBits,
        double 	strength,
        int 	numTrots,
        int		suzukiHalfOrder)
	{
		String filePrefixPlus = filePrefix + "_qline";

		
		
		

    	new LineSEO_writer(
    		filePrefixPlus,
        	numBits,
        	strength,
        	numTrots,
        	suzukiHalfOrder);

    	
    	LineAdjMat 	incMat = new LineAdjMat(numBits);
    	int dim = 1<<numBits;
    	double[][] realSymMat = new double[dim][dim];    	
    	int row, col;
    	for(row=0; row<dim; row++){
    		for(col=0; col<dim; col++){
    			realSymMat[row][col] = strength*incMat.getEntry(row,col);
    		}
    	}
    	ExpiRealSym  expiMat = new ExpiRealSym(realSymMat);
    	
    	SEO_readerMu	reader = new SEO_readerMu(
    	    filePrefixPlus,
    	    numBits, 
    	    false); // useSparse
    	_lenOfSEO = reader.getLenOfSEO();
    	
    	_error = 0.0;
    	for(row=0; row<dim; row++){
    		for(col=0; col<dim; col++){
    			_error += Complex.abs(Complex.minus(
    					expiMat.getEntry(row,col), 
    					reader.getEntry(row,col)
    					));
    		}
    	}
    	
    	PrintWriter   logOut = null;
    	try{
	        File  logFile = new File(filePrefixPlus + "_log.txt");
	        logOut = new PrintWriter(logFile);
    	}
    	catch(FileNotFoundException ex){
    		System.out.println("\n" + ex.toString());
        }
    	logOut.println("Inputs:");
        logOut.println("File Prefix = " + filePrefix);
        logOut.println("Number of Bits = " + numBits);
        logOut.println("Coupling Constant = " + strength);
        logOut.println("Number of Trots = " + numTrots);
        logOut.println("Order of Suzuki Approximant = " + 
        		2*suzukiHalfOrder);

        logOut.println("");
        logOut.println("Outputs:");
        logOut.println(filePrefixPlus + "_eng.txt");
        logOut.println(filePrefixPlus + "_pic.txt");
        logOut.println(filePrefixPlus + "_log.txt");
        logOut.println("Number of Elem. Ops. = " + _lenOfSEO);
        logOut.printf("Error = %e\n", _error);
        logOut.close();
   	
	}
	/**
	 *
	 */
	public int getLenOfSEO() {
		return _lenOfSEO;
	}
	/**
	 *
	 */
	public double getError(){
		return _error;
	}
	/**
	 *
	 */
    public static void main(String[] args){
    	
    	int 	numBits = 2;
    	double 	strength = .006;//1/Math.sqrt(2);
    	int 	numTrots = 3;
    	int 	suzukiHalfOrder = 1;
    	String 	filePrefix = "test";
    	
    	LineMain m = new LineMain(filePrefix,
    			numBits, strength, numTrots, 
    			suzukiHalfOrder);
    	
    	
/*    	
    	System.out.println("expiMat");
    	System.out.println(expiMat.toString());

    	System.out.println("SEO product");
    	System.out.println(reader);
*/
    	System.out.println("error is  " + m._error);
   	

    }
}



c:\windows\desktop\quibbs1.4-pat-src\QuanLin\src\LineSEO_writer.java
************************************************************************
import java.io.*;

/**
 * This class writes English and Picture files
 * for the approximate compilation, derived in
 * Tuc07a- arXiv:0706.0479, for the evolution operator
 * e^{iH_{line}}, where H_{line} is proportional to
 * the adjacency matrix of a line (open string) graph.
 */
 
public class LineSEO_writer extends SEO_writer{
    private double 	_strength;
    private int		_numTrots;
	private int 	_suzukiHalfOrder;
	
	/**
	 *
	 */
    public LineSEO_writer(
        String 	filePrefix,
        int 	numBits,
        double 	strength,
        int 	numTrots,
        int		suzukiHalfOrder)
    {
    	super(filePrefix, numBits);
 
        _strength= strength;
        _numTrots = numTrots;
        Throw.If(suzukiHalfOrder<1, "suzukiHalfOrder must be >= 1");
        _suzukiHalfOrder = suzukiHalfOrder;
        
      
        write();
        
        closeFiles();        
    }
	/**
	 * 
	 */
    public LineSEO_writer(
		PrintWriter  englishOut,
		PrintWriter  pictureOut,
		boolean doWrite,
		CktEmbedder emb,
        double 	strength,
        int 	numTrots,
        int		suzukiHalfOrder)
    {
    	super(englishOut, pictureOut, emb);

        _strength= strength;
        _numTrots = numTrots;
        Throw.If(suzukiHalfOrder<1, "suzukiHalfOrder must be >= 1");
        _suzukiHalfOrder = suzukiHalfOrder;
   	
    	
    	if(doWrite){write();}
    }
         
    
    
    
	/**
	 * 
	 */
	private void write(){
		
		SuzWriter1 sw = new SuzWriter1();
    	if(_numTrots>1){
    		int loopNum = getLineCount();
    		writeLOOP(loopNum, _numTrots);
    		sw.writeSuzuki2k(_suzukiHalfOrder, 
    				_strength/_numTrots, true);
    		writeNEXT(loopNum);
    	}else{
    		sw.writeSuzuki2k(_suzukiHalfOrder, 
    				_strength, true);
    	}
		
		
	}

	/**
	 * 
	 */
    private class SuzWriter1 extends SuzukiWriter{
	    /**
	     * 
	     */
		public void writeExpAtimes(double t){
			writeOneBitGate(
				0, //targetBitPosition, 
	            new OneBitRot(t, OneBitRot.X_AXIS));
		}

		/**
		 * 
		 */
    	public void writeExpBtimes(double t){
    		int numControls, b, controlCounter;
    		for(numControls=1; numControls<_numBits; numControls++){
                TFControls controls = new TFControls(_numBits, numControls);
                controls.setControl(0, numControls-1, true);
                controlCounter = 1;
                for(b=numControls-2; b>= 0; b--){
                    controls.setControl(controlCounter, b, false);
                    controlCounter++;
                }
    			writeControlledOneBitGate(
    				numControls, //targetBitPosition, 
    	            controls, 
    	            new OneBitRot(t, OneBitRot.X_AXIS));
    		
    		}   	
    	}

    }

	/**
	 * 
	 */    
	public static void main(String[] args){
	   
	   new LineSEO_writer(
	       "test",// filePrefix, 
	       4, //numBits,
	       .3, //strength
	       3,//numTrots
	       3//susukiHalfOrder
	       );
	      
	   
	}   
       
}




c:\windows\desktop\quibbs1.4-pat-src\QuanOracle\src\OracleAdjMat.java
************************************************************************
/**
 * This class creates a new instance of 
 * an Oracle Adjacency Matrix (OracleAdjMat). 
 * The matrix looks like this for numBits = 3.
 * (matrix dimension is 2^numBits = 8)
 *
 * {0,0,0,0,a,0,0,0},
 * {0,0,0,0,0,b,0,0},
 * {0,0,0,0,0,0,c,0},
 * {0,0,0,0,0,0,0,d},
 * {a,0,0,0,0,0,0,0},
 * {0,b,0,0,0,0,0,0},
 * {0,0,c,0,0,0,0,0},
 * {0,0,0,d,0,0,0,0}
 * 
 * where a,b,c,d \in {0,1} and we describe
 * them by bands. For example, bands {{0,0},{2,3}}
 * correspond to (a,b,c,d) = (1,0,1,1)
 * 
 */

public class OracleAdjMat {
	private int  _numBits;
	private OracleBands _bands;
	private int[][] _matrix;
	
	/**
	 * 
	 */
    public OracleAdjMat(int numBits, OracleBands bands ) {
    	Throw.If(numBits<1 , 
    			"number of bits must be >= 1");  
    	_numBits = numBits;    	
    	Throw.If(bands.getLvsNumBits()!=numBits-1, 
    			"bands out of bounds");
		_bands = new OracleBands(bands);

		int numRows = 1<<numBits;
        //_matrix automatically initialized to zero
        _matrix = new int[numRows][numRows];

        
		for(int j=0; j<bands.getNumBands() ; j++){
			for(int k=bands.getFloorOfBand(j); 
				k<bands.getCeilingOfBand(j) + 1; k++){
				_matrix[ k][numRows/2 + k] = 1;
				_matrix[numRows/2 + k][k] = 1;
			}
		}
  	
    }
	/**
	 * 
	 */ 
	public String toString(){
       int numRows = _matrix.length;
       String output = "";
       output += "numRows = "+ numRows + '\n';
       int row, col;
       for(row=0; row<numRows; row++){
    	   for(col=0; col<numRows; col++){
    		   output += _matrix[row][col] + " ";
    	   }
    	   output += '\n';
       }
       return output;
   }
	/**
	 *
	 */
	public int getEntry(int row, int col) {
		return _matrix[row][col];
	}
	/**
	 * 
	 */    
	public static void main(String[] args){
		int numBits = 4;
		OracleBands bands = new OracleBands( 3,
				new int[][] {{0,1},{3,5},{7,7}});

		System.out.println("numBits = " + numBits);
		System.out.println(bands.toString());
		OracleAdjMat mat = new OracleAdjMat(numBits, bands);
        System.out.println(mat.toString());
      
   }
	
}



c:\windows\desktop\quibbs1.4-pat-src\QuanOracle\src\OracleApplet.java
************************************************************************
import java.awt.*;
import java.awt.event.*;

import javax.swing.*;
import javax.swing.border.TitledBorder;

/**
 * This class defines the GUI for the main and 
 * only window (Control Panel) of QuanOracle.
 */
public class OracleApplet extends JApplet{
	private JLabel 		_L_image;
	private JTextField	_TF_filePrefix;
	private JComboBox 	_CB_numBits;
	private JTextField	_TF_strength;
	private JTextField	_TF_oracleBands;
	private JButton		_B_computeSEO;
	private JTextField	_TF_lenOfSEO;
	private JTextField	_TF_error;
	/**
	 * 
	 */
	public void init(){
		java.net.URL iconURL = getClass().getResource("qorac-logo.gif");
		_L_image = new JLabel(new ImageIcon(iconURL));
		_TF_filePrefix = new JTextField();
		_CB_numBits = new JComboBox(new String[]
		    {"2", "3", "4", "5", "6", "7", "8"});
		_TF_strength = new JTextField();
		_TF_oracleBands = new JTextField();
		_B_computeSEO = new JButton("Write Files");
		_TF_lenOfSEO = new JTextField();
		_TF_lenOfSEO.setEditable(false);
		_TF_error = new JTextField();
		_TF_error.setEditable(false);
		
		JPanel panHeader = new JPanel(new BorderLayout(2, 2));//hgap, vgap
		panHeader.add(_L_image, BorderLayout.CENTER);
		panHeader.add(new JLabel(Globals.VERSION), BorderLayout.SOUTH);
		
		JPanel panIn = new JPanel(new GridLayout(4, 2));//rows, cols
		panIn.add(new JLabel("File Prefix"));
			panIn.add(_TF_filePrefix);
		panIn.add(new JLabel("Number of Qubits"));
			panIn.add(_CB_numBits);
		panIn.add(new JLabel("Coupling Constant"));
			panIn.add(_TF_strength);
		panIn.add(new JLabel("Bands"));
			panIn.add(_TF_oracleBands);
		panIn.setBorder(new TitledBorder("Inputs"));
		
		JPanel panWriteFlow = new JPanel(new FlowLayout(FlowLayout.RIGHT));
		panWriteFlow.add(_B_computeSEO);

		JPanel panInPlus = new JPanel(new BorderLayout(2, 2));//hgap, vgap
		panInPlus.add(panHeader, BorderLayout.NORTH);
		panInPlus.add(panIn, BorderLayout.CENTER);
		panInPlus.add(panWriteFlow, BorderLayout.SOUTH);
		
		JPanel panOut = new JPanel(new GridLayout(2, 2));//rows, cols
		panOut.add(new JLabel("Number of Elem. Ops."));
			panOut.add(_TF_lenOfSEO);
		panOut.add(new JLabel("Error"));
			panOut.add(_TF_error);
		panOut.setBorder(new TitledBorder("Outputs"));
		
		setLayout(new BorderLayout(2, 2));//hgap, vgap
		add(panInPlus, BorderLayout.CENTER);
		add(panOut, BorderLayout.SOUTH);
		
		_B_computeSEO.addActionListener(new ButtonListener());
	}
	
	/**
	 *
	 */
	private class ButtonListener implements ActionListener{

		public void actionPerformed(ActionEvent eve) {

			String  filePrefix;
			int numBits; 
			double strength;
			OracleBands bands;
			
			try{
				if(	_TF_filePrefix.getText().length()==0 ||
					_TF_strength.getText().length()==0 ||
					_TF_oracleBands.getText().length()==0)
				{ throw new Exception();}
				
				filePrefix = _TF_filePrefix.getText();

				numBits = _CB_numBits.getSelectedIndex() + 2;
				
				strength = Double.parseDouble(_TF_strength.getText());
					
				String[] s = _TF_oracleBands.getText().split("\\D");
				int numBands = s.length;
				if(numBands%2==1){
					throw new Exception();
				}else{
					numBands = numBands/2;
				}
				int[][] mat = new int[numBands][2];
				int counter = 0;
				for(int j=0; j < s.length; j++){
					mat[counter/2][counter%2] = 
						Integer.parseInt(s[j]);
					counter++;
				}		
				bands = new OracleBands(numBits-1, mat);
				
				OracleMain m = new OracleMain(filePrefix,
						numBits, strength, bands);
				_TF_lenOfSEO.setText(String.format("%d", m.getLenOfSEO()));
				_TF_error.setText(String.format("%e", m.getError()));				
			}
			catch(Exception ex){
				_TF_lenOfSEO.setText("");
				_TF_error.setText("");
				JOptionPane.showMessageDialog(null, 
						"QuanOracle got BAD INPUT:\n" + ex.toString());
				return;
			}
			
			


		}
		
	}
	/**
	 *
	 */
	public static void main(String[] args) {
	    
	    JFrame frame = new JFrame("QuanOracle");

	    
	    OracleApplet applet = new OracleApplet();

	    frame.add(applet, BorderLayout.CENTER);

	    applet.init();

	    //frame.setLocationRelativeTo(null); // Center the frame
	    frame.setDefaultCloseOperation(JFrame.EXIT_ON_CLOSE);	    
	    frame.pack();//frame.setSize(400, 250);
	    frame.setVisible(true);
	  }


}




c:\windows\desktop\quibbs1.4-pat-src\QuanOracle\src\OracleBands.java
************************************************************************
/**
 * This class stores oracle bands.
 * Such bands are defined in
 * the appendix entitled "Compiling Banded Oracle"
 * of Tuc07a- arXiv:0706.0479.
 * For example, we say 
 * (x0,x1,x2,x3) \in {0,1}^4 has bands _matrix={{0,0},{2,3}}
 * if (x0,x1,x2,x3) = (1,0,1,1)
 *
 */
public class OracleBands {
	private int _numBits;
	private int _numBands;
	private int[][] _matrix;
	
/**
 * 
 */
	public OracleBands(int numBits, int[][] mat){
		
		_numBits = numBits;
		_numBands = mat.length;	
		Throw.If(mat[0].length != 2, 
				"oracle bands matrix has wrong size");
		_matrix = new int[_numBands][2];
		int numLvs = 1<<numBits;		
		Throw.If( (mat[0][0] < 0) || (mat[_numBands-1][1] >= numLvs),
				"oracle band is out of bounds");
		for(int j=0; j < _numBands; j++){
			Throw.If( mat[j][0]>mat[j][1], 
				"oracle band is undefined");
			if(j < _numBands - 1){
				Throw.If((mat[j][1] + 1) >= mat[j+1][0], 
					"oracle bands overlap or can be merged");
			}	
			_matrix[j][0] = mat[j][0];
			_matrix[j][1] = mat[j][1];
		}
	}
/**
 * 
 */
	public OracleBands(OracleBands bands){
		_numBits = bands._numBits;
		_numBands = bands._numBands;
		_matrix = new int[_numBands][2];
		for(int j=0; j < _numBands; j++){
			_matrix[j][0] = bands._matrix[j][0];
			_matrix[j][1] = bands._matrix[j][1];
		}
	}
/**
 * 
 */
	public int getLvsNumBits(){
		return _numBits;
	}
/**
 * 
 */	
	public int getNumBands(){
		return _numBands;
	}
/**
 * 
 */
	public int getFloorOfBand(int j){
		Throw.If(j<0 || j>= _numBands, 
				"band index is out of bounds");
		return _matrix[j][0];
	}
/**
 * 
 */
	public int getCeilingOfBand(int j){
		Throw.If(j<0 || j>= _numBands, 
				"band index is out of bounds");
		return _matrix[j][1];
	}

/**
 * 
 */
	public String toString(){
		String output = "Oracle Bands = {";
		for(int j=0; j<_numBands ; j++){
			output += "{" + 
				_matrix[j][0] + "," +
				_matrix[j][1] +
				"}";
			if(j<_numBands-1){
				output += ",";
			}else{
				output += "}";
			}
		}
		return output;
	}
}




c:\windows\desktop\quibbs1.4-pat-src\QuanOracle\src\OracleMain.java
************************************************************************
import java.io.*;

/**
 * This class's main() method is the applet sans gui.
 */
public class OracleMain {
	private int		_lenOfSEO;
	private double 	_error;

	/**
	 *
	 */
	public OracleMain(
        String 	filePrefix,
        int numBits,  
        double strength,
		OracleBands bands )
	{
		String filePrefixPlus = filePrefix + "_qorac";
		
    	new OracleSEO_writer(
    		filePrefixPlus,
            numBits, 
        	strength,
        	bands);

    	
    	OracleAdjMat 	incMat = new OracleAdjMat(numBits, bands);
    	int dim = 1<<numBits;
    	double[][] realSymMat = new double[dim][dim];    	
    	int row, col;
    	for(row=0; row<dim; row++){
    		for(col=0; col<dim; col++){
    			realSymMat[row][col] = strength*incMat.getEntry(row,col);
    		}
    	}
    	ExpiRealSym  expiMat = new ExpiRealSym(realSymMat);
    	
    	SEO_readerMu	reader = new SEO_readerMu(
    	    filePrefixPlus,
    	    numBits, 
    	    false); // useSparse
    	_lenOfSEO = reader.getLenOfSEO();
    	
    	_error = 0.0;
    	for(row=0; row<dim; row++){
    		for(col=0; col<dim; col++){
    			_error += Complex.abs(Complex.minus(
    					expiMat.getEntry(row,col), 
    					reader.getEntry(row,col)
    					));
    		}
    	}
    	
    	PrintWriter   logOut = null;
    	try{
	        File  logFile = new File(filePrefixPlus + "_log.txt");
	        logOut = new PrintWriter(logFile);
    	}
    	catch(FileNotFoundException ex){
    		System.out.println("\n" + ex.toString());
        }
    	logOut.println("Inputs:");
        logOut.println("File Prefix = " + filePrefix);
        logOut.println("Number of Bits = " + numBits);
        logOut.println("Coupling Constant = " + strength);
        logOut.println(bands.toString());

        logOut.println("");
        logOut.println("Outputs:");
        logOut.println(filePrefixPlus + "_eng.txt");
        logOut.println(filePrefixPlus + "_pic.txt");
        logOut.println(filePrefixPlus + "_log.txt");
        logOut.println("Number of Elem. Ops. = " + _lenOfSEO);
        logOut.printf("Error = %e\n", _error);
        logOut.close();
   	
	}
	/**
	 *
	 */
	public int getLenOfSEO() {
		return _lenOfSEO;
	}
	/**
	 *
	 */
	public double getError(){
		return _error;
	}
	/**
	 *
	 */
    public static void main(String[] args){
    	
		int numBits = 4;
    	double 	strength = .6;//1/Math.sqrt(2);
		OracleBands bands = new OracleBands( 3,
				new int[][] {{0,0}, {3,4}, {6,7}});
    	String 	filePrefix = "test";
    	
    	OracleMain m = new OracleMain(filePrefix, numBits,
    			strength, bands );
    	
    	
/*    	
    	System.out.println("expiMat");
    	System.out.println(expiMat.toString());

    	System.out.println("SEO product");
    	System.out.println(reader);
*/
    	System.out.println("error is  " + m._error);
   	

    }
}



c:\windows\desktop\quibbs1.4-pat-src\QuanOracle\src\OracleSEO_writer.java
************************************************************************
import java.util.*;//has HashSet
import java.io.*;

/**
 * This class writes English and Picture files
 * for the exact compilation of a "banded oracle", that is discussed
 * in the appendix entitled "Compiling Banded Oracle"
 * of Tuc07a- arXiv:0706.0479.
 */

public class OracleSEO_writer extends SEO_writer{
	private double 	_strength;
	private OracleBands _bands;
    
/**
 * 
 */
    public OracleSEO_writer(
        String 	filePrefix,
        int numBits,  
        double strength,
		OracleBands bands )
    { 	
    	super(filePrefix, numBits);

		_strength = strength;
		Throw.If(bands.getLvsNumBits()!=_numBits-1, 
			"bands out of bounds");
		_bands = new OracleBands(bands);

 
		write();
		
        closeFiles();
   }
 /**
  * 
  */
    public OracleSEO_writer(
    		PrintWriter  englishOut,
    		PrintWriter  pictureOut,
    		Boolean doWrite,
    		CktEmbedder emb,  
            double strength,
    		OracleBands bands )
        {
        	super(englishOut, pictureOut, emb);
        	//numBitsBef = _numBits
 
			_strength = strength;
			Throw.If(bands.getLvsNumBits()!=_numBits-1, 
				"bands out of bounds");
			_bands = new OracleBands(bands);
        	
        	if(doWrite){write();}
        }
    
 /**
  * 
  */
	private void write(){
		
		int b, controlCounter;
		Boolean controlType;
		for(int j=0; j<_bands.getNumBands(); j++){
			HashSet<IntPair>[] sets = GetBandControlsSet(
					_bands.getFloorOfBand(j), 
					_bands.getCeilingOfBand(j));
			//System.out.println(set);
			for(int k=0; k<2; k++){
				for(IntPair p:sets[k]){
					TFControls controls = new TFControls(_numBits, _numBits - p._x1 -1);
					controlCounter = 0;
		            for(b=_numBits-2; b>= p._x1; b--){
		            	controlType = (((p._x2>>(b - p._x1))&1)==1);
		                controls.setControl(controlCounter, b, controlType);
		                controlCounter++;
		            }
					writeControlledOneBitGate(
						_numBits - 1, //targetBitPosition, 
			            controls, 
			            new OneBitRot((2*k-1)*_strength, OneBitRot.X_AXIS));
				}
			}
		}
		
		
		
	}
    
 /**
  * 
  * A front band is one that starts at 0. A general band 
  * can be obtained from two front bands as follows: 
  * (1) calculate the set l of gates
  * for the front band that ends in band._last
  * (2) calculate the set f of gates
  * for the front band that ends in band._first
  * (3) Equal gates cancel so
  * Take (l-f) union (f-l) as set of gates
  * 
  */   
   private HashSet<IntPair> GetFrontBandControlsSet(int bandTop){
	   
	   HashSet<IntPair> set = new HashSet<IntPair>();
	   //a Pair will be used to store a multiply controlled gate.
	   //First component of Pair = number of controls
	   //Second component of Pair = position of first control
	   if(bandTop>=0){
		   if(bandTop%2 ==1){
			   set.add(new IntPair(0, bandTop));
			   set.add(new IntPair(0, bandTop-1));
		   }else{
			   set.add(new IntPair(0, bandTop));
		   }
		   int j;
		   for(j=1; j<_numBits - 1; j++){
			   if(((bandTop>>j)&1)==1){
				   //subtract 1 from (bandTop>>j) to
				   //change its lowest bit to 0
				   set.add(new IntPair(j, (bandTop>>j) - 1));
			   }
		   }
		   //System.out.println(set);
	   }

	   return set;
   }
/**
 * 
 */
   private HashSet<IntPair>[] GetBandControlsSet(int bandFloor, int bandCeiling){
	   
	   HashSet<IntPair> top = GetFrontBandControlsSet(bandCeiling);
	   HashSet<IntPair> bot = GetFrontBandControlsSet(bandFloor - 1);
	   HashSet<IntPair> thinTop =  new HashSet<IntPair>(top);
	   HashSet<IntPair> thinBot =  new HashSet<IntPair>(bot);
	   thinTop.removeAll(bot);	   
	   thinBot.removeAll(top);
	   HashSet[] sets  = new HashSet[2];
	   sets[0] = thinBot;
	   sets[1] = thinTop;
	   return sets;
	     
   }
}



c:\windows\desktop\quibbs1.4-pat-src\QuanShi\src\ShiftApplet.java
************************************************************************
import java.awt.*;
import java.awt.event.*;

import javax.swing.*;
import javax.swing.border.TitledBorder;

/**
 * This class defines the GUI for the main and 
 * only window (Control Panel) of QuanShi(ft).
 */
public class ShiftApplet extends JApplet{
	private JLabel 		_L_image;
	private JTextField	_TF_filePrefix;
	private JComboBox 	_CB_numBits;
	private JTextField	_TF_shift;
	private JButton		_B_computeSEO;
	private JTextField	_TF_lenOfSEO;
	private JTextField	_TF_error;
	/**
	 * 
	 */
	public void init(){
		java.net.URL iconURL = getClass().getResource("qshi-logo.gif");
		_L_image = new JLabel(new ImageIcon(iconURL));
		_TF_filePrefix = new JTextField();
		_CB_numBits = new JComboBox(new String[]
		    {"2", "3", "4", "5", "6", "7", "8"});
		_TF_shift = new JTextField();
		_B_computeSEO = new JButton("Write Files");
		_TF_lenOfSEO = new JTextField();
		_TF_lenOfSEO.setEditable(false);
		_TF_error = new JTextField();
		_TF_error.setEditable(false);
		
		JPanel panHeader = new JPanel(new BorderLayout(2, 2));//hgap, vgap
		panHeader.add(_L_image, BorderLayout.CENTER);
		panHeader.add(new JLabel(Globals.VERSION), BorderLayout.SOUTH);
		
		JPanel panIn = new JPanel(new GridLayout(3, 2));//rows, cols
		panIn.add(new JLabel("File Prefix"));
			panIn.add(_TF_filePrefix);
		panIn.add(new JLabel("Number of Qubits"));
			panIn.add(_CB_numBits);
		panIn.add(new JLabel("Shift"));
			panIn.add(_TF_shift);
		panIn.setBorder(new TitledBorder("Inputs"));
		
		JPanel panWriteFlow = new JPanel(new FlowLayout(FlowLayout.RIGHT));
		panWriteFlow.add(_B_computeSEO);

		JPanel panInPlus = new JPanel(new BorderLayout(2, 2));//hgap, vgap
		panInPlus.add(panHeader, BorderLayout.NORTH);
		panInPlus.add(panIn, BorderLayout.CENTER);
		panInPlus.add(panWriteFlow, BorderLayout.SOUTH);
		
		JPanel panOut = new JPanel(new GridLayout(2, 2));//rows, cols
		panOut.add(new JLabel("Number of Elem. Ops."));
			panOut.add(_TF_lenOfSEO);
		panOut.add(new JLabel("Error"));
			panOut.add(_TF_error);
		panOut.setBorder(new TitledBorder("Outputs"));
		
		setLayout(new BorderLayout(2, 2));//hgap, vgap
		add(panInPlus, BorderLayout.CENTER);
		add(panOut, BorderLayout.SOUTH);
		
		_B_computeSEO.addActionListener(new ButtonListener());
	}
	
	/**
	 *
	 */
	private class ButtonListener implements ActionListener{

		public void actionPerformed(ActionEvent eve) {

			String  filePrefix;
			int numBits; 
			int shift;
			
			try{
				if(	_TF_filePrefix.getText().length()==0 ||
					_TF_shift.getText().length()==0)
				{ throw new Exception();}
				
				filePrefix = _TF_filePrefix.getText();

				numBits = _CB_numBits.getSelectedIndex() + 2;
				
				shift =  Integer.parseInt(_TF_shift.getText());								
				
				ShiftMain  m  =  new ShiftMain(
						filePrefix, numBits, shift);
				_TF_lenOfSEO.setText(String.format("%d", m.getLenOfSEO()));
				_TF_error.setText(String.format("%e", m.getError()));
				
			}
			catch(Exception ex){
				_TF_lenOfSEO.setText("");
				_TF_error.setText("");
				JOptionPane.showMessageDialog(null, 
						"QuanShi got BAD INPUT:\n" + ex.toString());
				return;
			}
			
			


		}
		
	}
	/**
	 *
	 */
	public static void main(String[] args) {
	    
	    JFrame frame = new JFrame("QuanShi");

	    
	    ShiftApplet applet = new ShiftApplet();

	    frame.add(applet, BorderLayout.CENTER);

	    applet.init();

	    //frame.setLocationRelativeTo(null); // Center the frame
	    frame.setDefaultCloseOperation(JFrame.EXIT_ON_CLOSE);	    
	    frame.pack();//frame.setSize(400, 250);
	    frame.setVisible(true);
	  }


}




c:\windows\desktop\quibbs1.4-pat-src\QuanShi\src\ShiftMain.java
************************************************************************
import java.io.*;

/**
 * This class's main() method is the applet sans gui.
 * Shi = Shift
 */
public class ShiftMain {
	private int		_lenOfSEO;
	private double 	_error;

	/**
	 *
	 */
	public ShiftMain(
	        String 	filePrefix, 
	        int numBits,  
	        int shift)
	{
		String filePrefixPlus = filePrefix + "_qshi";

        
		int numRows = 1<<numBits;
		
    	new ShiftSEO_writer(
    		filePrefix,
            numBits, 
        	shift);

    	
    	ShiftUinMat   Uin = new ShiftUinMat(numBits, shift);
    	
    	SEO_readerMu	reader = new SEO_readerMu(
    	    filePrefixPlus,
    	    numBits, 
    	    false); // useSparse
    	_lenOfSEO = reader.getLenOfSEO();
    	//System.out.println(reader);
    	
    	_error = 0.0;
    	int row, col;
    	for(row=0; row<numRows; row++){
    		for(col=0; col<numRows; col++){
    			_error += Complex.abs(Complex.minus(
    					Uin.getEntry(row,col), 
    					reader.getEntry(row,col)
    					));
    		}
    	}
    	
    	PrintWriter   logOut = null;
    	try{
	        File  logFile = new File(filePrefixPlus + "_log.txt");
	        logOut = new PrintWriter(logFile);
    	}
    	catch(FileNotFoundException ex){
    		System.out.println("\n" + ex.toString());
        }
    	logOut.println("Inputs:");
        logOut.println("File Prefix = " + filePrefix);
        logOut.println("Number of Bits = " + numBits);
        logOut.println("Shift = " + shift);

        logOut.println("");
        logOut.println("Outputs:");
        logOut.println(filePrefixPlus + "_eng.txt");
        logOut.println(filePrefixPlus + "_pic.txt");
        logOut.println(filePrefixPlus + "_log.txt");
        logOut.println("Number of Elem. Ops. = " + _lenOfSEO);
        logOut.printf("Error = %e\n", _error);
        logOut.close();
   	
	}
	/**
	 *
	 */
	public int getLenOfSEO() {
		return _lenOfSEO;
	}
	/**
	 *
	 */
	public double getError(){
		return _error;
	}
	/**
	 *
	 */
    public static void main(String[] args){
    	
		int numBits = 4;
    	int shift = 5;//1/Math.sqrt(2);
	  	String 	filePrefix = "test";
    	
    	ShiftMain  m  = new ShiftMain(
    			filePrefix, numBits, shift);
    	
    	
/*    	
    	System.out.println("expiMat");
    	System.out.println(expiMat.toString());

    	System.out.println("SEO product");
    	System.out.println(reader);
*/
    	System.out.println("error is  " + m._error);
   	

    }
}



c:\windows\desktop\quibbs1.4-pat-src\QuanShi\src\ShiftSEO_writer.java
************************************************************************
import java.io.*;

/**
 * This class writes English and Picture files
 * for the exact compilation, derived in the paper Tuc08a
 * "QuanFou, QuanGlue, QuanOracle and QuanShi,
 * Four Special Purpose Quantum Compilers", by R.R.Tucci
 * arXiv:0802.2367, of the unitary matrix
 * that takes state |j> to |j + _shift>,
 * where the addition is mod the number of rows.
 *
 */


public class ShiftSEO_writer  extends SEO_writer{
    private int _shift;

	/**
	 * 
	 */	
	public ShiftSEO_writer(
	        String 	filePrefix, 
	        int numBits,  
	        int shift)
	{ 	
	 	
    	super(filePrefix, numBits);
    	
		int numRows = 1<<_numBits;
		Throw.If(Math.abs(_shift)>= numRows, 
			"shift is out of bounds");
		//negative shift is inverse of shift
		_shift = shift;

    	write();

        closeFiles();

	}
	/**
	 * 
	 */
    public ShiftSEO_writer(
		PrintWriter  englishOut,
		PrintWriter  pictureOut,
		Boolean doWrite,
		CktEmbedder emb,  
        int shift)
    {
    	super(englishOut, pictureOut, emb);
    	//numBitsBef = _numBits
 
    		int numRows = 1<<_numBits;
    		Throw.If(Math.abs(_shift)>= numRows, 
    			"shift is out of bounds");
		//negative shift is inverse of shift
		_shift = shift;

    	if(doWrite){write();}
    }
     	
	
	
	/**
	 * 
	 */
	private void write(){
		
		writeDFT_SEO(true);
		
		int numRows = 1<<_numBits;
		for(int j=0; j<_numBits; j++){
			double angle = -(2*Math.PI/numRows)*_shift*(1<<j);
			writeOneBitGate(j, new OneBitP1PhaseFactor(angle));			
		}

		writeDFT_SEO(false);
		
	}
	/**
	 * 
	 */
	private void writeDFT_SEO(Boolean doNotInvert){
		
		int sign;
		if(doNotInvert){
			sign = 1;
		}else{
			sign = -1;
		}
		
    	//permutation R
		for(int j = _numBits - 1; j>=1; j--){
			for(int k = j-1; k>=0; k--){
				writeBitSwap(j,k);
			}
		}


		TFControls controls = new TFControls(_numBits, 1);
		int j, k;
		
		for(k=0; k<_numBits; k++){
			writeOneBitGate(k, new OneBitHadamard());
			controls.setControl(0, k, true);
			for(j=k+1; j<_numBits; j++){
				//note j>k so abs(j-k) = j-k
		        writeControlledOneBitGate(
					j, //targetBitPosition, 
					controls, 
					new OneBitP1PhaseFactor(
					sign*Math.PI/(1<<(j-k))));
			}
		}	
	}


}



c:\windows\desktop\quibbs1.4-pat-src\QuanShi\src\ShiftUinMat.java
************************************************************************
/**
 * This class creates a new instance of 
 * a Shift Uin Matrix (ShiftUinMat). 
 * Uin is the input unitary matrix.
 * The matrix looks like this for numBits = 3.
 * (matrix dimension is 2^numBits = 8)
 * and a shift of 3. It takes |j> to |j+3>,
 * where the addition is mod 8.
 * 
 * {0,0,0,1,0,0,0,0},
 * {0,0,0,0,1,0,0,0},
 * {0,0,0,0,0,1,0,0},
 * {0,0,0,0,0,0,1,0},
 * {0,0,0,0,0,0,0,1},
 * {1,0,0,0,0,0,0,0},
 * {0,1,0,0,0,0,0,0},
 * {0,0,1,0,0,0,0,0}
 * 
 * 
 */

public class ShiftUinMat {
    private int _numBits;
    private int _shift;
    private int[][] _matrix;
	/**
	 * 
	 */
    public ShiftUinMat(int numBits, int shift) {
    	
        Throw.If(numBits<1, "number of bits must be >= 1");                  
        _numBits = numBits;
        
		int numRows = 1<<numBits;
		Throw.If(Math.abs(shift)>= numRows, 
			"shift is out of bounds");
		if(shift<0){shift = numRows + shift;}
		_shift = shift;

        
        //_matrix automatically initialized to zero
        _matrix = new int[numRows][numRows];
        
        int col;
        for(col=_shift; col<numRows; col++){
        	_matrix[col - _shift][col] = 1;
        }
        for(col=0; col<_shift; col++){
        	_matrix[numRows-_shift + col][col] = 1;
        }
    }
	/**
	  * 
	  */
	public String toString(){
       int numRows = _matrix.length;
       String output = "";
       output += "numRows = "+ numRows + '\n';
       int row, col;
       for(row=0; row<numRows; row++){
    	   for(col=0; col<numRows; col++){
    		   output += _matrix[row][col] + " ";
    	   }
    	   output += '\n';
       }
       return output;
   }
	/**
	 *
	 */
	public int getEntry(int row, int col) {
		return _matrix[row][col];
	}
	/**
	* 
	*/    
	public static void main(String[] args){
		int numBits = 3;
		int shift = -2;

		System.out.println("numBits = " + numBits);
		System.out.println("shift = " + shift);
		ShiftUinMat mat = new ShiftUinMat(numBits, shift);
        System.out.println(mat.toString());
      
   }

}



c:\windows\desktop\quibbs1.4-pat-src\QuanTree\src\Nautilus.java
************************************************************************
/**
 * This class calculates parameters b^k_j, \rho^k_j, \theta^k_j
 * that are used in Tuc07a: arXiv:0706.0479 (version 2).
 * For more guidance, see, in particular, the Appendix of that paper that
 * is entitled: Special Case: d_\lambda = \sqrt{2}g for all \lambda
 */
public class Nautilus {
	private double _strength;
	private int _numCompartments;
	private int _deltaLam;
	private double[] _b;
	private double[] _rhos;
	private double[] _thetas;
	
	/**
	 *
	 */
	private void calculateBs(){
		
		double strenghtPrime = _deltaLam==0?_strength:
			_strength*( 1 + _strength*_strength/6);

		_b = new double[_numCompartments + 1];
		double rt2 = Math.sqrt(2);
		if(_numCompartments==0){
			_b[0] = strenghtPrime*rt2;
			return;
		}

    	int k, row, col, index;
		///////////////////////////	calling clapack
		char compz_j = 'I';
    	int n_j = _numCompartments + 1;
    	int dimSq = n_j*n_j;
    	double[] d_j = new double[n_j];
    	double[] e_j = new double[n_j - 1];
    	for(k=0; k< n_j - 1; k++){
    		d_j[k] = 0;
    		e_j[k] = 1;   		
    	}
    	if(n_j - 1 >= 0){
    		d_j[n_j - 1] = 0;
    	}
    	
    	
    	double[] z_j = new double[dimSq];
    	for(index = 0; index< dimSq; index++){
    		row = index%n_j;
    		col = index/n_j;
    		if(row == col){
    			z_j[index] = 1;
    		}else{
    			z_j[index] = 0;
    		}
    	}
    	
    	int ldz_j = n_j;
    	double[] work_j = new double[Math.max(1,2*n_j - 2)];
    	int[] info_j = {0};
    	
    	NativeLinAlg.dsteqr(	compz_j,
    			n_j,
    			d_j,
    			e_j,
    			z_j,
    			ldz_j,
    			work_j,
    			info_j);    	
    	Throw.If(info_j[0] != 0, "clapack error");
   	
    	//eigenvectors are columns of omega
    	double[][] omega = new double[n_j][n_j];
     	for(row=0; row < n_j; row++){
    		for(col=0; col < n_j; col++){
    			omega[row][col] = z_j[col*n_j + row];
    		}
    	}
     	
/*     	for(col=0; col < n_j; col++){
     		System.out.println("col, eigenvalue " +
 				col + ", " +
				d_j[col]);
    		for(row=0; row < n_j; row++){
    			System.out.println("row, col, omega " +
    					row + ", " +
    					col + ", " +
    					omega[row][col]);
    		}
    	}
*/
     	///////////////////////////
     	
     	//the _b are defined as the last row of
     	//the matrix sinc(A/2)exp(iA/2),
     	//where A is the matrix we just diagonalized
     	
     	//The last _b component is always real
		boolean isReal = true;
		for(index=_numCompartments; index >= 0; index--){
     		//k sums over eigenvectors
     		_b[index] = 0;
 			if(isReal==true){
 				for(k=0; k < n_j; k++){
	 				_b[index] += strenghtPrime*rt2
	 					*Globals.sinc(d_j[k]*_strength/rt2)
	 					*Math.cos(d_j[k]*_strength/rt2)//cosine
	 					*omega[n_j-1][k]*omega[index][k];
	 			}
 			}else{
 				for(k=0; k < n_j; k++){
	 				_b[index] += strenghtPrime*rt2
	 					*Globals.sinc(d_j[k]*_strength/rt2)
	 					*Math.sin(d_j[k]*_strength/rt2)//sine
	 					*omega[n_j-1][k]*omega[index][k];
	 			}
 			}
     		
     		//flip isReal
     		isReal = (!isReal);
     	}
     	
     	
	}
	/**
	 *
	 */
	public Nautilus(
		double strength,
		int numCompartments,
		int deltaLam
	){
		_strength = strength;
		_numCompartments = numCompartments;
		_deltaLam = deltaLam;
		Throw.If(numCompartments<0, 
			"nautilus must have >=0 compartments");
		_rhos = new double [_numCompartments + 1];
		_thetas = new double [_numCompartments + 1];
		calculateBs();
		
		_rhos[0] = _b[0];
		_thetas[0] = 0.0;//not used
		
		int parity = numCompartments%2;		
		int sign = parity==0? -1:1;
		for(int j=1; j<=numCompartments; j++){
			_rhos[j] = Math.sqrt(
				Math.pow(_rhos[j-1], 2) + Math.pow(_b[j],2) 
			);
			_thetas[j] = Math.atan2(_rhos[j-1]*sign, _b[j]);
			//switch sign
			sign *= (-1);
		}
	}
	/**
	 * 
	 */
	public double getB(int index){
		return _b[index];
	}
	/**
	 * 
	 */
	public double getRho(int index){
		return _rhos[index];
	}
	/**
	 * 
	 */
	public double getTheta(int index){
		return _thetas[index];
	}
	/**
	 * 
	 */
	public  static void main(String[] args){
    	double strength = 1/Math.sqrt(2);
    	int numCompartments;
    	for(numCompartments=0; numCompartments<3; numCompartments++){
	    	Nautilus naut = new Nautilus(strength, numCompartments, 0);
	    	System.out.println("numCompartments " + numCompartments);
	    	for(int k=0; k<=numCompartments; k++){
	    		System.out.println("k, b, rho/rho(degs), theta/theta(degs) " +
	    				k + ", " +
	    				naut.getB(k) + ", " +
	    				naut.getRho(k) + "/" +
	    				naut.getRho(k)*180/Math.PI + ", " +
	    				naut.getTheta(k) + "/" +
	    				naut.getTheta(k)*180/Math.PI);
	    	}
    	}
    }
	
	
}



c:\windows\desktop\quibbs1.4-pat-src\QuanTree\src\TreeAdjMat.java
************************************************************************
/**
 * This class creates a new instance of 
 * a Tree Adjacency Matrix (TreeAdjMat). 
 * The matrix looks like this for numBits = 3.
 * (matrix dimension is 2^numBits = 8)
 *
 * 
 * {0,0,0,0,0,0,0,0},
 * {0,0,1,1,0,0,0,0},
 * {0,1,0,0,1,1,0,0},
 * {0,1,0,0,0,0,1,1},
 * {0,0,1,0,0,0,0,0},
 * {0,0,1,0,0,0,0,0},
 * {0,0,0,1,0,0,0,0},
 * {0,0,0,1,0,0,0,0}
 * 
 * 
 */
public class TreeAdjMat {
    
    private int _numBits;
    
    private int[][] _matrix;
      
	/**
	 * 
	 */
    public TreeAdjMat(int numBits) {
        Throw.If(numBits<1, "number of bits must be >= 1");                  
        _numBits = numBits;
        
        //_matrix automatically initialized to zero
        _matrix = new int[1<<numBits][1<<numBits];
      
        int[][] matrixB;
        //lam= int for lambda
        for(int lam=numBits; lam>0; lam--){
            
            //matrixB dimension is pow(2, lam-1)
            matrixB = buildMatrixB(lam-1);

            int numRowsB = 1<<lam;//numRowsB = number of rows in B           
            int row, col, rowPrime, colPrime;
                        
            //fill bottom-left quadrant of a_matrix
            for(row=numRowsB/2; row<numRowsB; row++){
                for(col=0; col<numRowsB/2; col++){
                    rowPrime = row - numRowsB/2;
                    _matrix[row][col] = matrixB[rowPrime][col];
                }
            }
            
            //fill top-right quadrant of a_matrix
            for(row=0; row<numRowsB/2; row++){
                for(col=numRowsB/2; col<numRowsB; col++){
                    colPrime = col - numRowsB/2;
                    // take transpose of matrixB by swapping row and colPrime
                    _matrix[row][col] = matrixB[colPrime][row];
                }
            }
            
        }//lam loop
    }
    
	/**
	 * matrixB looks like this for lam = 3.
	 * (matrixB dimension is 2^lam = 8 rows)
	 *
	 * 0 0 0 0 1 0 0 0
	 * 0 0 0 0 1 0 0 0
	 * 0 0 0 0 0 1 0 0
	 * 0 0 0 0 0 1 0 0
	 * 0 0 0 0 0 0 1 0
	 * 0 0 0 0 0 0 1 0
	 * 0 0 0 0 0 0 0 1
	 * 0 0 0 0 0 0 0 1
	 *
	 * 
	 */
    private int[][] buildMatrixB(int lam){
        
        int numRowsB = (1<<lam);//2^lam
        
        // matrixB automatically intialized to zero
        int[][] matrixB = new int [numRowsB][numRowsB];
        
        int row, col;
        if(numRowsB>1){
            for(row=0; row<numRowsB; row += 2){
                col = row/2 + numRowsB/2;
                matrixB[row][col] = 1;
                matrixB[row+1][col] = 1;             
            }
        }
        
        return matrixB;
        
    }
	/**
	 * 
	 */   
    public String toString(){
        int numRows = _matrix.length;
        String output = "";
        output += "numRows="+ numRows + '\n';
        int row, col;
        for(row=0; row<numRows; row++){
            for(col=0; col<numRows; col++){
                output += _matrix[row][col] + " ";
            }
            output += '\n';
        }
        return output;
    }
	/**
	 *
	 */    
    public int getEntry(int row, int col) {
    	return _matrix[row][col];
    }
	/**
	  * 
	  */
    public static void main(String[] args){
        System.out.println("numBits = 1:");
        System.out.println((new TreeAdjMat(1)).toString());
        System.out.println("numBits = 3:");
        System.out.println((new TreeAdjMat(3)).toString());
       
    }
      
}



c:\windows\desktop\quibbs1.4-pat-src\QuanTree\src\TreeApplet.java
************************************************************************
import java.awt.*;
import java.awt.event.*;
import javax.swing.*;
import javax.swing.border.TitledBorder;

/**
 * This class defines the GUI for the main and 
 * only window (Control Panel) of QuanTree.
 */
public class TreeApplet extends JApplet{
	private JLabel 		_L_image;
	private JTextField	_TF_filePrefix;
	private JComboBox 	_CB_numBits;
	private JTextField	_TF_strength;
	private JComboBox 	_CB_numTrots;
	private JButton		_B_computeSEO;
	private JTextField	_TF_lenOfSEO;
	private JTextField	_TF_error;
	/**
	 *
	 */
	public void init(){
		java.net.URL iconURL = getClass().getResource("qtree-logo.gif");
		_L_image = new JLabel(new ImageIcon(iconURL));
		_TF_filePrefix = new JTextField();
		_CB_numBits = new JComboBox(new String[]
		    {"2", "3", "4", "5", "6", "7", "8"});
		_TF_strength = new JTextField();
		_CB_numTrots = new JComboBox(new String[]
		    {"1", "2", "3", "4", "5"});
		_B_computeSEO = new JButton("Write Files");
		_TF_lenOfSEO = new JTextField();
		_TF_lenOfSEO.setEditable(false);
		_TF_error = new JTextField();
		_TF_error.setEditable(false);
		
		JPanel panHeader = new JPanel(new BorderLayout(2, 2));//hgap, vgap
		panHeader.add(_L_image, BorderLayout.CENTER);
		panHeader.add(new JLabel(Globals.VERSION), BorderLayout.SOUTH);
		
		JPanel panIn = new JPanel(new GridLayout(5, 2));//rows, cols
		panIn.add(new JLabel("File Prefix"));
			panIn.add(_TF_filePrefix);
		panIn.add(new JLabel("Number of Qubits"));
			panIn.add(_CB_numBits);
		panIn.add(new JLabel("Coupling Constant"));
			panIn.add(_TF_strength);
		panIn.add(new JLabel("Number of Trots"));
			panIn.add(_CB_numTrots);
		panIn.add(new JLabel("Order of Approx."));
			panIn.add(new JLabel("3"));
		panIn.setBorder(new TitledBorder("Inputs"));
		
		JPanel panWriteFlow = new JPanel(new FlowLayout(FlowLayout.RIGHT));
		panWriteFlow.add(_B_computeSEO);

		JPanel panInPlus = new JPanel(new BorderLayout(2, 2));//hgap, vgap
		panInPlus.add(panHeader, BorderLayout.NORTH);
		panInPlus.add(panIn, BorderLayout.CENTER);
		panInPlus.add(panWriteFlow, BorderLayout.SOUTH);
		
		JPanel panOut = new JPanel(new GridLayout(2, 2));//rows, cols
		panOut.add(new JLabel("Number of Elem. Ops."));
			panOut.add(_TF_lenOfSEO);
		panOut.add(new JLabel("Error"));
			panOut.add(_TF_error);
		panOut.setBorder(new TitledBorder("Outputs"));
		
		setLayout(new BorderLayout(2, 2));//hgap, vgap
		add(panInPlus, BorderLayout.CENTER);
		add(panOut, BorderLayout.SOUTH);
		
		_B_computeSEO.addActionListener(new ButtonListener());
	}
	/**
	 *
	 */
	private class ButtonListener implements ActionListener{

		public void actionPerformed(ActionEvent eve) {

			String  filePrefix;
			int numBits; 
			double strength;
			int numTrots;
			
			try{
				if(	_TF_filePrefix.getText().length()==0 ||
					_TF_strength.getText().length()==0)
				{ throw new Exception();}
				
				filePrefix = _TF_filePrefix.getText();

				numBits = _CB_numBits.getSelectedIndex() + 2;
				
				strength = Double.parseDouble(_TF_strength.getText());
				
				numTrots = _CB_numTrots.getSelectedIndex() + 1;
				
				TreeMain m = new TreeMain(filePrefix, numBits, strength, numTrots);
				_TF_lenOfSEO.setText(String.format("%d", m.getLenOfSEO()));
				_TF_error.setText(String.format("%e", m.getError()));
				
			}
			catch(Exception ex){
				_TF_lenOfSEO.setText("");
				_TF_error.setText("");
				JOptionPane.showMessageDialog(null, 
						"QuanTree got BAD INPUT:\n" + ex.toString());
				return;
			}
			
			

		}
		
	}
	/**
	 *
	 */
	public static void main(String[] args) {
	    
	    JFrame frame = new JFrame("QuanTree");

	    
	    TreeApplet applet = new TreeApplet();

	    frame.add(applet, BorderLayout.CENTER);

	    applet.init();

	    //frame.setLocationRelativeTo(null); // Center the frame
	    frame.setDefaultCloseOperation(JFrame.EXIT_ON_CLOSE);	    
	    frame.pack();//frame.setSize(400, 250);
	    frame.setVisible(true);
	  }


}



c:\windows\desktop\quibbs1.4-pat-src\QuanTree\src\TreeMain.java
************************************************************************
import java.io.*;

/**
 * This class's main() method is the applet sans gui.
 */
public class TreeMain {
	private int		_lenOfSEO;
	private double 	_error;

	/**
	 *
	 */
	public TreeMain(
	        String 	filePrefix,
	        int 	numBits,
	        double 	strength,
	        int 	numTrots)
	{
		String filePrefixPlus = filePrefix + "_qtree";
		
    	new TreeSEO_writer(
    		filePrefixPlus,
        	numBits,
        	strength,
        	numTrots);

    	
    	TreeAdjMat 	incMat = new TreeAdjMat(numBits);
    	int dim = 1<<numBits;
    	double[][] realSymMat = new double[dim][dim];    	
    	int row, col;
    	for(row=0; row<dim; row++){
    		for(col=0; col<dim; col++){
    			realSymMat[row][col] = strength*incMat.getEntry(row,col);
    		}
    	}
    	ExpiRealSym  expiMat = new ExpiRealSym(realSymMat);
    	
    	SEO_readerMu	reader = new SEO_readerMu(
    		filePrefixPlus,
    	    numBits, 
    	    false); // useSparse
    	_lenOfSEO = reader.getLenOfSEO();
    	
    	_error = 0.0;
    	for(row=0; row<dim; row++){
    		for(col=0; col<dim; col++){
    			_error += Complex.abs(Complex.minus(
    					expiMat.getEntry(row,col), 
    					reader.getEntry(row,col)
    					));
    		}
    	}
    	
    	PrintWriter   logOut = null;
    	try{
	        File  logFile = new File(filePrefixPlus + "_log.txt");
	        logOut = new PrintWriter(logFile);
    	}
    	catch(FileNotFoundException ex){
    		System.out.println("\n" + ex.toString());
        }
    	logOut.println("Inputs:");
        logOut.println("File Prefix = " + filePrefix);
        logOut.println("Number of Bits = " + numBits);
        logOut.println("Coupling Constant = " + strength);
        logOut.println("Number of Trots = " + numTrots);
        logOut.println("Order of Approximant is always 3.");

        logOut.println("");
        logOut.println("Outputs:");
        logOut.println(filePrefixPlus + "_eng.txt");
        logOut.println(filePrefixPlus + "_pic.txt");
        logOut.println(filePrefixPlus + "_log.txt");
        logOut.println("Number of Elem. Ops. = " + _lenOfSEO);
        logOut.printf("Error = %e\n", _error);
        logOut.close();
   	
	}
	/**
	 *
	 */
	public int getLenOfSEO() {
		return _lenOfSEO;
	}
	/**
	 *
	 */
	public double getError(){
		return _error;
	}
	/**
	 *
	 */
    public static void main(String[] args){
    	
    	int 	numBits = 3;
    	double 	strength = .6;//1/Math.sqrt(2);
    	int 	numTrots = 4;
    	String 	filePrefix = "test";
    	
    	TreeMain m = new TreeMain(filePrefix, numBits, strength, numTrots);
    	
    	
/*    	
    	System.out.println("expiMat");
    	System.out.println(expiMat.toString());

    	System.out.println("SEO product");
    	System.out.println(reader);
*/
    	System.out.println("error is  " + m._error);
   	

    }
}



c:\windows\desktop\quibbs1.4-pat-src\QuanTree\src\TreeSEO_writer.java
************************************************************************
import java.io.*;

/**
 * This class writes English and Picture files
 * for the approximate compilation, derived in
 * Tuc07a- arXiv:0706.0479, for the evolution operator
 * e^{iH_{tree}}, where H_{tree} is proportional to
 * the adjacency matrix of a balanced binary tree graph.
 */
public class TreeSEO_writer extends SEO_writer{
	
	private int _logLvs; //log of the number of leaves, 
    //called \Gamma in Tuc07.
    //The number of leaves is 1<<_logLvs = 2^_logLvs.
    //The number of nodes (and of states and of rows) is 
    //1<<(_logLvs + 1) = 2^(_logLvs + 1)
    private double 	_strength;
    private int		_numTrots;
    
	/**
	 *
	 */
    public TreeSEO_writer(
        String 	filePrefix,
        int 	numBits,
        double 	strength,
        int 	numTrots)
    {
        super(filePrefix, numBits);
        
        _logLvs = _numBits - 1;// _logLvs >= 1
        _strength= strength;
        _numTrots = numTrots;
         
        
    	write();

        closeFiles();

    }
	/**
	 * 
	 */
    public TreeSEO_writer(
		PrintWriter  englishOut,
		PrintWriter  pictureOut,
		Boolean doWrite,
		CktEmbedder emb,
        double 	strength,
        int 	numTrots)
    {
    	super(englishOut, pictureOut, emb);
    	//numBitsBef = _numBits

        _logLvs = _numBits - 1;// _logLvs >= 1
        _strength= strength;
        _numTrots = numTrots;

    	if(doWrite){write();}
    }
    
	/**
	 * 
	 */
	private void write(){
		
        int numControls;
        int targetBitPosition;
        int lam, j, b, controlCounter;

        OneBitRot pos90degsRotY =  new OneBitRot(Math.PI/4, OneBitRot.Y_AXIS);
        OneBitRot neg90degsRotY =  new OneBitRot(-Math.PI/4, OneBitRot.Y_AXIS);

        //Part 1: right side, curly F^dagger matrices
        TFControls controls = new TFControls(_numBits, 1);//just one control
    	for(lam = _logLvs-1; lam>=0 ; lam--){	       	
        	controls.setControl(0, lam+1, true);
	        writeControlledOneBitGate(
	        		0,//targetPosition
	        		controls, 
	        		neg90degsRotY);//OneBitGate
	        for(j = 0 ; j<lam; j++){
	        	writeControlledBitSwap(j, j+1, controls);
	        }
        }
       
    	int loopNum = 0;
    	if(_numTrots>1){
    		loopNum = getLineCount();
    		writeLOOP(loopNum, _numTrots);
    	}
        
        //Part 2: Gamma matrices
        
        //numStrands = number of strands. 
        //0<= strand < numStrands
        int numStrands = 1<<(_logLvs - 1);
        //for logLvs = 5, strand classes 0, 1, 2, 4, 8
        //Classes are labelled by their first strand
        //Strand classes in general: 0, 1, 2, 4, 2^(_logLvs -2)

        int strand  = 0;
        int log2Strand = 0;
        Nautilus naut;
        int numCompartments;
        while(strand<numStrands){
        	int lamMinStrand = lamMin(strand);
        	int deltaLam = 0;
            for(lam=_logLvs; lam>=lamMinStrand; lam--){
            	numCompartments = lam - lamMinStrand;
            	naut = new Nautilus(_numTrots>1?_strength/_numTrots:_strength, 
            			numCompartments, deltaLam);
            	//commenting the next statement makes lamIsMax always true
            	//taking away the g^3 correction
            	deltaLam++;
            	
                //right side
            	for(j=numCompartments -1; j>=0; j--){
                    numControls = j+1;
                    controls = new TFControls(_numBits, numControls);
                    controlCounter=0;
                    for(b=lam; b>= lam-j; b--){
                        controls.setControl(controlCounter, b, false);
                        controlCounter++;
                    }
                    targetBitPosition = lam - j -1;
                    writeControlledOneBitGate(
                        targetBitPosition, 
                        controls, 
                        new OneBitRot(naut.getTheta(numCompartments -j), 
                        		OneBitRot.X_AXIS));
                    
                }//end of right side

                //middle
                numControls = _logLvs - log2Strand;
                controls = new TFControls(_numBits, numControls);
                controlCounter=0;
                for(b=_logLvs; b> lam; b--){
                    controls.setControl(controlCounter, b, false);
                    controlCounter++;
                }
                targetBitPosition = lam;
                for(b=lam-1; b>=0; b--){
                    controls.setControl(controlCounter, b, 
                        ((strand>>b)&1)!=1);
                    controlCounter++;
                    if(controlCounter==numControls)break;
                }
                writeControlledOneBitGate(
                    targetBitPosition, 
                    controls, 
                    new OneBitRot(naut.getRho(numCompartments), 
                    		OneBitRot.X_AXIS));
                
                //left side
                for(j=0; j<numCompartments; j++){
                    numControls = j+1;
                    controls = new TFControls(_numBits, numControls);
                    controlCounter=0;
                    for(b=lam; b>= lam-j; b--){
                        controls.setControl(controlCounter, b, false);
                        controlCounter++;
                    }
                    targetBitPosition = lam - j -1;
                    writeControlledOneBitGate(
                        targetBitPosition, 
                        controls, 
                        new OneBitRot(-naut.getTheta(numCompartments - j), 
                        		OneBitRot.X_AXIS));
                }//end of left side

                

            }//lam loop
            if(strand==0){
                strand = 1;
            }else{
                strand = strand<<1;
            }
            if(strand>1){log2Strand++;}
        }//strand loop

        if(_numTrots>1){writeNEXT(loopNum);}
        
        //Part 3: left side, curly F matrices
        controls = new TFControls(_numBits, 1);//just one control
        for(lam = 0; lam< _logLvs; lam++){
	       	controls.setControl(0, lam+1, true);
	        for(j = lam-1 ; j>=0; j--){
	        	writeControlledBitSwap(j, j+1, controls);     	
	        }
	        writeControlledOneBitGate(
	        		0,//targetPosition
	        		controls, 
	        		pos90degsRotY);//OneBitGate
        }

		
		
		
		
	}

	/**
	 * lamMin = lambda minimum
	 */
    
    public static int lamMin(int strand){
        return (int)Math.ceil(Globals.log2(strand + 1)) + 1;
    }
	/**
	 *
	 */    
    public static void main(String[] args){
        
        new TreeSEO_writer(
            "test",// filePrefix,
            2, //numBits,
            .3, //strength
            0//numTrots
            );
           
        
    }   
    
}



c:\windows\desktop\quibbs1.4-pat-src\Quibbs\src\QuibbsApplet.java
************************************************************************
import java.awt.*;
import java.awt.event.*;

import javax.swing.*;
import javax.swing.event.*;
import javax.swing.border.*;

/**
 * This class defines the GUI for the main and 
 * only window (Control Panel) of Quibbs
 */
public class QuibbsApplet extends JApplet{
	private JTextField	_TF_folder;
	private JButton		_B_readCFiles;
	private JButton		_B_doPrerun;
	private JList 		_L_startingState;
	private JComboBox	_CB_nodeStates;
	private JButton		_B_randomStartingState;
	private JTextField	_TF_numProbeBits;
	private JTextField	_TF_numPESteps;
	private JTextField	_TF_gamTol;
	private JTextField	_TF_maxNumGroverSteps;
	private JTextField 	_TF_deltaLam;

	
	private JCheckBox	_CB_omitStairs;
	private JButton		_B_computeSEO;
	
	private JTextField	_TF_gam0;
	private JTextField	_TF_probStartingState;
	private JTextField  _TF_numBits;
	private JTextField	_TF_lenOfSEO;
//	private JTextField	_TF_error;
		
	private CB_Net _net;
	String _relPath;
	private int[]  _startingNodeStates;
	double _prob0;
	double _gam0;
	SS_ListSelectionListener _L_listener;
	NodeStatesComboListener _CB_listener;
	
	/**
	 * 
	 */
	public void init(){
		
		_TF_folder = new JTextField();
		_B_readCFiles = new JButton("Read Bayesian Net");
		_B_readCFiles.setToolTipText(
				"Reads states.txt, parents.txt, probs.txt.");
		_B_doPrerun = new JButton("Do a Pre-run");
		_B_doPrerun.setToolTipText(
				"Reads states.txt, parents.txt.\n" +
				"Writes probsT.txt, probsF.txt, blankets.txt, nits.txt.");
		_L_startingState = new JList();
			_L_startingState.setSelectionMode(
					ListSelectionModel.SINGLE_SELECTION);
			_L_startingState.setVisibleRowCount(3);
		_CB_nodeStates = new JComboBox();
		_B_randomStartingState = new JButton("Random Start");
		_TF_numProbeBits  = new JTextField();
		_TF_numPESteps = new JTextField();
		_TF_maxNumGroverSteps = new JTextField();
		_TF_gamTol = new JTextField();
		_TF_deltaLam = new JTextField();
		
		_CB_omitStairs = new JCheckBox("Omit V Gates (diagnostic)");
		_B_computeSEO = new JButton("Write Q.Circuit Files");
		_B_computeSEO.setToolTipText(
				"Writes the following quantum circuit files:\n" +
				"quibbs_log.txt, quibbs_eng.txt, quibbs_pic.txt");

		_TF_gam0 = new JTextField();
			_TF_gam0.setEditable(false);
		_TF_probStartingState = new JTextField();
			_TF_probStartingState.setEditable(false);
		_TF_numBits = new JTextField();
			_TF_numBits.setEditable(false);
		_TF_lenOfSEO = new JTextField();
			_TF_lenOfSEO.setEditable(false);
//		_TF_error = new JTextField();
//			_TF_error.setEditable(false);
		LineBorder borderStyle = new LineBorder(Color.black, 2);
		//	BevelBorder border = new BevelBorder(BevelBorder.RAISED);
		//	EtchedBorder border = new EtchedBorder();
		
		JPanel panHeader = new JPanel(new BorderLayout(2, 2));//hgap, vgap
		java.net.URL iconURL = getClass().getResource("quibbs-logo.gif");
		JLabel L_image = new JLabel(new ImageIcon(iconURL));
		panHeader.add(L_image, BorderLayout.CENTER);
		panHeader.add(new JLabel(Globals.VERSION), BorderLayout.SOUTH);

		JPanel panInFlow = new JPanel(new FlowLayout(FlowLayout.RIGHT, 20, 2));
		panInFlow.add(_B_doPrerun);
		panInFlow.add(_B_readCFiles);

		JPanel panPrelim = new JPanel(new BorderLayout(2, 2));//hgap, vgap
		panPrelim.add(new JLabel("I/O Folder"), BorderLayout.WEST);
		panPrelim.add(_TF_folder, BorderLayout.CENTER );
		panPrelim.add(panInFlow, BorderLayout.SOUTH);
						
		JPanel panSSFlow = new JPanel(new FlowLayout(FlowLayout.RIGHT, 20, 2));
		panSSFlow.add(_CB_nodeStates);
		panSSFlow.add(_B_randomStartingState);

		JPanel panSS = 
			new JPanel(new BorderLayout(2, 2));//hgap, vgap	
		JScrollPane  panScroll = new JScrollPane(
				_L_startingState,
				JScrollPane.VERTICAL_SCROLLBAR_ALWAYS,
				JScrollPane.HORIZONTAL_SCROLLBAR_ALWAYS);
		panSS.add(panScroll,  BorderLayout.NORTH);
		panSS.add(panSSFlow, BorderLayout.CENTER);
		panSS.setBorder(new TitledBorder("Starting State"));

		JPanel panInGrid = new JPanel(new GridLayout(5, 2));//rows, cols
		panInGrid.add(new JLabel("Number Of Probe Bits (for each PE step)"));
			panInGrid.add(_TF_numProbeBits);
		panInGrid.add(new JLabel("Number Of Phase Estimation (PE) Steps"));
			panInGrid.add(_TF_numPESteps);		
		panInGrid.add(new JLabel("Maximum Number of Grover Steps"));
			panInGrid.add(_TF_maxNumGroverSteps);
		panInGrid.add(new JLabel("Gamma Tolerance (degs)"));
			panInGrid.add(_TF_gamTol);		
		panInGrid.add(new JLabel("Delta Lambda (degs)"));
			panInGrid.add(_TF_deltaLam);

		JPanel panIn = new JPanel(new BorderLayout(2,2));//hgap, vgap;
		panIn.add(panPrelim, BorderLayout.NORTH);
		panIn.add(panSS, BorderLayout.CENTER);
		panIn.add(panInGrid, BorderLayout.SOUTH);
		panIn.setBorder(new TitledBorder(borderStyle,"Inputs"));
				
		
		JPanel panFinFlow = new JPanel(new FlowLayout(FlowLayout.RIGHT, 20, 2));
		panFinFlow.add(_CB_omitStairs);
		panFinFlow.add(_B_computeSEO);
	
		JPanel panOut = new JPanel(new GridLayout(4, 2));//rows, cols
		panOut.add(new JLabel("Starting Gamma (degs)"));
			panOut.add(_TF_gam0);
		panOut.add(new JLabel("Prob. of Starting State"));
			panOut.add(_TF_probStartingState);
		panOut.add(new JLabel("Number of Qubits"));
			panOut.add(_TF_numBits);
		panOut.add(new JLabel("Number of Elem. Ops."));
			panOut.add(_TF_lenOfSEO);
//		pan5.add(new JLabel("Error"));
//			pan5.add(_TF_error);
		panOut.setBorder(new TitledBorder(borderStyle, "Outputs"));


		JPanel panOutPlus = new JPanel(new BorderLayout(2, 2));//hgap, vgap;
		panOutPlus.add(panFinFlow, BorderLayout.NORTH);
		panOutPlus.add(panOut, BorderLayout.CENTER);

		setLayout(new BorderLayout(2, 2));//hgap, vgap;
		add(panHeader, BorderLayout.NORTH);
		add(panIn, BorderLayout.CENTER);
		add(panOutPlus, BorderLayout.SOUTH);
		
		_B_doPrerun.addActionListener(new DoPrerunButtonListener());
		_L_startingState.addListSelectionListener(
				_L_listener = new SS_ListSelectionListener());
		_B_readCFiles.addActionListener(new ReadCfilesButtonListener());
		_B_randomStartingState.addActionListener(
				new RandomStartButtonListener());
		_CB_nodeStates.addItemListener(
				_CB_listener = new NodeStatesComboListener());
		_B_computeSEO.addActionListener(new WriteQfilesButtonListener());
	}
	/**
	 * 
	 */	
	private void removeListeners(){
		_L_startingState.removeListSelectionListener(_L_listener);
		_CB_nodeStates.removeItemListener(_CB_listener);
	}
	/**
	 * 
	 */	
	private void restoreListeners(){
		_L_startingState.addListSelectionListener(_L_listener =
			new SS_ListSelectionListener());
		_CB_nodeStates.addItemListener(_CB_listener =
			new NodeStatesComboListener());
	}
	/**
	 * 
	 */	
	private void changeNodeStatesComboBox(
			int newFocusNode,
			int newSelectedNodeState)//use -1 if no change of selection
	{
		removeListeners();
		
		_CB_nodeStates.removeAllItems();
		NamesList stateNames = 
			_net.getNode(newFocusNode).getStateNamesList();
		int j, numStates = stateNames.getNumNames();
		for(j=0; j<numStates; j++){
			_CB_nodeStates.addItem(stateNames.getName(j));		
		}
		if(newSelectedNodeState>=0){
			_CB_nodeStates.setSelectedIndex(newSelectedNodeState);
		}

		restoreListeners();
	}
	/**
	 *
	 */
	private void changeSS_List(
			int[] newStartingNodeStates,
			int newSelectedNode)//use -1 if no change of selection
	{
		
		removeListeners();
		_startingNodeStates = newStartingNodeStates;
		_L_startingState.setListData(
				_net.nodeStatesArrayToStrings(_startingNodeStates));
		if(newSelectedNode>=0){
			_L_startingState.setSelectedIndex(newSelectedNode);
		}
		_prob0 = _net.getProb(_startingNodeStates);
		_gam0 = 2*Math.acos(Math.sqrt(_prob0));
		_TF_gam0.setText(String.format("%e", _gam0*180/Math.PI));
		_TF_probStartingState.setText(String.format("%e",_prob0));
		_TF_numBits.setText("");
		_TF_lenOfSEO.setText("");
	
		
		restoreListeners();
	}
	/**
	 * 
	 */	
	private void clearOutputTextFields(){
		_TF_gam0.setText("");
		_TF_probStartingState.setText("");
		_TF_numBits.setText("");
		_TF_lenOfSEO.setText("");	
	}
	/**
	 * 
	 */	
	private class SS_ListSelectionListener implements ListSelectionListener{

		public void valueChanged(ListSelectionEvent eve) {
			int newSelectedNode = _L_startingState.getSelectedIndex();
			Throw.If(newSelectedNode<0, "no node selected");
			int newSelectedNodeState = _startingNodeStates[newSelectedNode];
			changeNodeStatesComboBox(newSelectedNode, newSelectedNodeState);
		}
	}
	/**
	 * 
	 */
	private class DoPrerunButtonListener implements ActionListener{
		public void actionPerformed(ActionEvent eve) {
			try{
				if(	_TF_folder.getText().length()==0){
					throw new Exception();
				}
				
				_relPath = _TF_folder.getText() + "/";
				CB_Net net = new CB_Net(_relPath + "states.txt", 
						_relPath + "parents.txt");
				net.writeProbsFile(
						_relPath + "probsT.txt", 
						true);			//varyInStatesFirst		
			
				net.writeProbsFile(
					_relPath + "probsF.txt", 
					false);			//varyInStatesFirst
				net.writeMBlanketsFile(_relPath + "blankets.txt");
				net.writeNitsFile(_relPath + "nits.txt");
			}
			catch(Exception ex){
				clearOutputTextFields();
				JOptionPane.showMessageDialog(null, 
						"Quibbs got BAD INPUT:\n" + ex.toString());
				return;
			}
		}
	}
	/**
	 * 
	 */
	private class ReadCfilesButtonListener implements ActionListener{
		public void actionPerformed(ActionEvent eve) {
			try{
				if(	_TF_folder.getText().length()==0){
					throw new Exception();
				}
				
				_relPath = _TF_folder.getText() + "/";

				_net = new CB_Net(_relPath + "states.txt", 
					_relPath + "parents.txt",
					_relPath + "probs.txt");
				int j, numNodes = _net.getNumNodes();
				int[] newStartingNodeStates = new int[numNodes];
				for(j=0; j<numNodes; j++){
					newStartingNodeStates[j] = 0;
				}
				int newSelectedNode = 0;
				changeSS_List(newStartingNodeStates, newSelectedNode);
				int newSelectedNodeState = 
					_startingNodeStates[newSelectedNode];
				changeNodeStatesComboBox(newSelectedNode, 
						newSelectedNodeState);
				
			}
			catch(Exception ex){
				clearOutputTextFields();
				JOptionPane.showMessageDialog(null, 
						"Quibbs got BAD INPUT:\n" + ex.toString());
				return;
			}
		}
	}
	/**
	 *
	 */
	private class RandomStartButtonListener implements ActionListener{

		public void actionPerformed(ActionEvent eve) {
			try{
				if(_startingNodeStates==null)return;
				int[] newStartingNodeStates = _net.getRandomNodeStatesArray();
				int newSelectedNode = 0;
				changeSS_List(newStartingNodeStates, newSelectedNode);
				changeNodeStatesComboBox(newSelectedNode, 
						_startingNodeStates[newSelectedNode]);
			}
			catch(Exception ex){
				clearOutputTextFields();
				JOptionPane.showMessageDialog(null, 
						"Quibbs got BAD INPUT:\n" + ex.toString());
				return;
			}
		}
	}	
	/**
	 *
	 */
	private class NodeStatesComboListener implements ItemListener{

		public void itemStateChanged(ItemEvent eve) {
			try{
				if(_startingNodeStates==null || 
						_CB_nodeStates.getItemCount()==0)return;
				int selectedState = _CB_nodeStates.getSelectedIndex();
				Throw.If(selectedState<0, "no state selected");
				int selectedNode = _L_startingState.getSelectedIndex();
				Throw.If(selectedNode<0, "no selected node");
				int j, numNodes = _net.getNumNodes();
				int[] newStartingNodeStates = new int[numNodes];
				for(j=0; j<numNodes; j++){
					newStartingNodeStates[j] =_startingNodeStates[j];
				}
				
				newStartingNodeStates[selectedNode] = selectedState;
				changeSS_List(newStartingNodeStates, 
						selectedNode);
			}
			catch(Exception ex){
				clearOutputTextFields();
				JOptionPane.showMessageDialog(null, 
						"Quibbs got BAD INPUT:\n" + ex.toString());
				return;
			}

		}
	}
	/**
	 *
	 */
	private class WriteQfilesButtonListener implements ActionListener{

		public void actionPerformed(ActionEvent eve) {
			
			try{
				if(	_TF_numProbeBits.getText().length()==0 ||
					_TF_numPESteps.getText().length()==0||
					_TF_maxNumGroverSteps.getText().length()==0||
					_TF_gamTol.getText().length()==0 ||
					_TF_deltaLam.getText().length()==0){ 
					throw new Exception();
				}

				int numProbeBits = Integer.parseInt(
						_TF_numProbeBits.getText());
				int numPESteps = Integer.parseInt(
						_TF_numPESteps.getText());
				int maxNumGroverSteps = Integer.parseInt(
						_TF_maxNumGroverSteps.getText());
				double gamTol =  Double.parseDouble(
						_TF_gamTol.getText())*Math.PI/180;
				double deltaLam =  Double.parseDouble(
						_TF_deltaLam.getText())*Math.PI/180;
							
				QuibbsMain  m = new QuibbsMain(
						_net,//don't read net again
					    _relPath,
						_startingNodeStates,
					    numProbeBits,
					    numPESteps,
					    maxNumGroverSteps,
						-1,//calculate true gam0
						gamTol,
					    deltaLam,
						_CB_omitStairs.isSelected());
				int numBits = 2*_net.getNumNits() + numProbeBits*numPESteps;
				_TF_numBits.setText(String.format("%d", numBits));
				_TF_lenOfSEO.setText(String.format("%d", m.getLenOfSEO()));
//				_TF_error.setText(String.format("%e", m.getError()));
			}
			catch(Exception ex){
				_TF_numBits.setText("");
				_TF_lenOfSEO.setText("");
	//			_TF_error.setText("");
				JOptionPane.showMessageDialog(null, 
						"Quibbs got BAD INPUT:\n" + ex.toString());
				return;
			}
		}

	}
	/**
	 *
	 */
	public static void main(String[] args) {
	    
	    JFrame frame = new JFrame("Quibbs");

	    
	    QuibbsApplet applet = new QuibbsApplet();

	    frame.add(applet, BorderLayout.CENTER);

	    applet.init();

	    //frame.setLocationRelativeTo(null); // Center the frame
	    frame.setDefaultCloseOperation(JFrame.EXIT_ON_CLOSE);	    
	    frame.pack();
	    //frame.setSize(400, 250);
	    frame.setVisible(true);
	  }
}





c:\windows\desktop\quibbs1.4-pat-src\Quibbs\src\QuibbsMain.java
************************************************************************
import java.io.File;
import java.io.FileNotFoundException;
import java.io.PrintWriter;


/**
 * This class's main() method is the applet sans gui.
 * Quibbs = Quantum Gibbs
 */
public class QuibbsMain {
	private CB_Net	_net;
	private int		_lenOfSEO;
//	private double 	_error;

	/**
	 *
	 */
	public QuibbsMain(
			CB_Net	net,//will create _net if this is null
	        String 	relPath,
			int[] 	startingNodeStates,
	    	int 	numProbeBits,
	    	int  	numPESteps,
	    	int 	maxNumGroverSteps,
			double	gam0,
			double 	gamTol,
			double 	deltaLam,
			boolean omitStairs)
	{
    	if(net==null){
    		net = new CB_Net(relPath + "states.txt", 
				relPath + "parents.txt",
				relPath + "probs.txt");
    	}
    	_net = net;

		QuibbsSEO_writer  wr = new QuibbsSEO_writer(
			_net,
			relPath,
			startingNodeStates,
			numProbeBits,
			numPESteps,
			maxNumGroverSteps,
			gam0,
			gamTol,
			deltaLam,
			omitStairs);
		
		String filePrefixPlus = relPath + "quibbs";
    	
    	SEO_countOnlyReader	reader = new SEO_countOnlyReader(
    			filePrefixPlus);
    	_lenOfSEO = reader.getLenOfSEO();
    	//System.out.println(reader);
    	
    	
    	PrintWriter   logOut = null;
    	try{
	        File  logFile = new File(filePrefixPlus + "_log.txt");
	        logOut = new PrintWriter(logFile);
    	}
    	catch(FileNotFoundException ex){
            ex.printStackTrace();
        }
    	logOut.println("Inputs:");
        logOut.println("I/O Folder = " + relPath);
        logOut.println("Starting State:");
        int j, numNodes = _net.getNumNodes();
        String[] strArray = _net.nodeStatesArrayToStrings(
        		wr.getStartingNodeStates());
        for(j=0; j<numNodes; j++){
        	 logOut.println(strArray[j]);
        }
        logOut.println("Number Of Probe Bits (for each PE step) = " 
        		 + numProbeBits);
        logOut.println("Number Of Phase Estimation (PE) Steps = " + numPESteps);
        logOut.println("Maximum Number of Grover Steps = " + maxNumGroverSteps);
        if(gam0>=0){
        	logOut.println("Bogus Starting Gamma (degs) = " 
        			+ gam0*180/Math.PI);
        }
        logOut.println("Gamma Tolerance (degs) = " + gamTol*180/Math.PI);
        logOut.println("Delta Lambda (degs) = " + deltaLam*180/Math.PI);
       
        logOut.println("");
        logOut.println("Outputs:");
		double prob0 = _net.getProb(wr.getStartingNodeStates());
        logOut.println("Starting Gamma (degs) = " + 
        		2*Math.acos(Math.sqrt(prob0))*180/Math.PI);
        logOut.println("Prob. of Starting State = " + prob0);
        int numBits = 2*_net.getNumNits() + numProbeBits*numPESteps;
        logOut.println("Number of Qubits = " + numBits);
        logOut.println("Number of Elem. Ops. = " + _lenOfSEO);
 //       logOut.printf("Error = %e\n", _error);
        logOut.close();
   	
	}
	
	/**
	 *
	 */
	public int getLenOfSEO() {
		return _lenOfSEO;
	}
	/**
	 *
	 */
//	public double getError(){
//		return _error;
//	}
	/**
	 *
	 */
    public static void main(String[] args){
   
    	//startingNodeStates rules:
    	//if startingNodeStates==null, will reset to random
		//if startingNodeStates=={0}, will reset all components to zero
    	//Exception will be thrown for illegal startingNodeStates
    	
		//String 	relPath = "2nodes/"; int[] startingNodeStates = {2,1};
		//String 	relPath = "3nodes/"; 
		//String 	relPath = "4nodeFullyConnected/";
		String 	relPath = "Asia/";
		int[] startingNodeStates=null;
		
		
		int numProbeBits = 3;
		int numPESteps = 3;
    	int maxNumGroverSteps = 10;
		double gam0Degs = 173.15;
		double gamTolDegs = .05;
		double deltaLamDegs = 135.0;

			
		new QuibbsMain(
			null, //net
		    relPath,
			startingNodeStates,
		    numProbeBits,
		    numPESteps,
		    maxNumGroverSteps,
			gam0Degs*Math.PI/180,
			gamTolDegs*Math.PI/180,
		    deltaLamDegs*Math.PI/180,
			false);//omitStairs=true used for debugging only
 
    }
}



c:\windows\desktop\quibbs1.4-pat-src\Quibbs\src\QuibbsPhaseEstSEO_writer.java
************************************************************************
import java.io.PrintWriter;


/**
 * This class writes English and Picture files
 * for a SINGLE phase estimation step
 * of the Quibbs algorithm.
 */
public class QuibbsPhaseEstSEO_writer extends PhaseEstSEO_writer{
	private CB_NetQEmb   _probQEmb;
	/**
	 *
	 */
	public QuibbsPhaseEstSEO_writer(
	    String 	filePrefix,
	    int numBits,
		int numProbeBits,
		CB_NetQEmb  probQEmb)
	{
		super(filePrefix, numBits);
		_numAtomBits = _numBits - numProbeBits;
		_numProbeBits = numProbeBits;
		_ending = PhaseEstEnding.HADS;
		_probQEmb = probQEmb;
		
	    write();
	    
	    closeFiles();       
	}
	/**
	 * 
	 */
    public QuibbsPhaseEstSEO_writer(
		PrintWriter  englishOut,
		PrintWriter  pictureOut,
		boolean doWrite,
		CktEmbedder emb,
		int numProbeBits,
		CB_NetQEmb  probQEmb)
    {
    	super(englishOut, pictureOut, emb);

		_numAtomBits = _numBits - numProbeBits;
		_numProbeBits = numProbeBits;
		_ending = PhaseEstEnding.HADS;
		_probQEmb = probQEmb;
 	
    	
    	if(doWrite){write();}
    }
	/**
	 * 
	 */	 
    public void  writeAtom(){
		new CB_NetSzegedySEO_writer(
			_englishOut,
			_pictureOut,
			false,// doWrite
			_emb,
	   	    _probQEmb
	        ).write();
	}
    /**
	 * 
	 */	 
    public void  writeAtomHermitian(){
		new CB_NetSzegedySEO_writer(
			_englishOut,
			_pictureOut,
			false,// doWrite
			_emb,
	   	    _probQEmb
	        ).writeHermitian();
	}
    /**
	 * 
	 */
	public static void main(String[] args){
		String filePrefix = "pEst";
		
		String 	relPath = "2nodes/";
		//String 	relPath = "3nodes/";
		//String 	relPath = "4nodeFullyConnected/";
		//String 	relPath = "Asia/";
		
		String 	statesFileName = "states.txt";
		String 	parentsFileName = "parents.txt";
		
		CB_Net  net = new CB_Net(relPath + statesFileName, 
						relPath + parentsFileName,
						relPath + "probs.txt");	
		int numStateBits = net.getNumNits();
		int numAtomBits = 2*numStateBits;
		int numProbeBits = 3;
		int numBits = numAtomBits + numProbeBits;
		QuibbsPhaseEstSEO_writer w =new QuibbsPhaseEstSEO_writer(
	        openEngFile(relPath + filePrefix),
	        openPicFile(relPath + filePrefix),
	        true,//doWrite
	        new CktEmbedder(numBits),//emb
			numProbeBits,
			new CB_NetQEmb(net, true/*usingEffiMeth*/));
		w.writeHermitian();
		w.closeFiles();

	}

}





c:\windows\desktop\quibbs1.4-pat-src\Quibbs\src\QuibbsSEO_writer.java
************************************************************************

/**
 * This class writes English and Picture files
 * for the full algorithm of Quibbs
 * (see ArXiv papers of R.R. Tucci, circa 2009-2010)
 * for doing Gibbs sampling of a classical Bayesian net.
 */

public class QuibbsSEO_writer  extends SEO_writer{
	private CB_Net	_net;
	private int  	_numAtomBits;//Atom is general unitary transformation
	private int		_numProbeBits;//from Atom^0 to Atom^pow(2,numProbeBits-1)
	private int		_numPESteps;//Phase Estimation steps in stairs
	private int		_maxNumGroverSteps;
	private double	_gam0;//first gamma
	private double 	_gamTol; //gamma tolerance
	private double 	_deltaLam;//Lam=lambda
	private int[]	_startingNodeStates;
	private boolean[] 	_startingNitStates;
	private	boolean		_omitStairs;//use true only for debugging
	/**
	 * 
	 */	
	public QuibbsSEO_writer(
			CB_Net 	net,//if this is null, will create _net 
	        String 	relPath,
			int[] 	startingNodeStates,//if this null, will set to random
									//if {0}, will set all components to zero	        
	    	int 	numProbeBits,
	    	int  	numPESteps,
	    	int 	maxNumGroverSteps,
			double	gam0,//if >=0, then starting-state-independent choice
					//if <0, then calculated from net and startingNodeStates
			double 	gamTol,
			double 	deltaLam,
			boolean omitStairs)//only for debugging purposes									
	{ 	
	 	
    	super(relPath + "quibbs", 2/*dummy _numBits*/);
    	if(net==null){
    		net = new CB_Net(relPath + "states.txt", 
				relPath + "parents.txt",
				relPath + "probs.txt");
    	}
    	_net = net;

		int numNits = _net.getNumNits();
		//must reassign these variables because super constructor 
		//used  numBits=2
		_numBits = 2*numNits + numProbeBits*numPESteps;
        _emb = new CktEmbedder(_numBits);
		
		
		_numAtomBits = 2*numNits;
		_numProbeBits = numProbeBits;
		_numPESteps = numPESteps;
		_maxNumGroverSteps = maxNumGroverSteps;
		_gam0 = gam0;//will change later if gam0<0
		_gamTol = gamTol;
		_deltaLam = deltaLam;

		if(startingNodeStates==null){
			_startingNodeStates = _net.getRandomNodeStatesArray();
		}else if(startingNodeStates[0]==0 && startingNodeStates.length==1){
			_startingNodeStates = new int[_net.getNumNodes()];
			//created with all components 0
		}else{
			_startingNodeStates = startingNodeStates;
		}
		_net.checkNodeStatesArray(_startingNodeStates);

		_startingNitStates = 
			_net.getNitStatesFromNodeStates(_startingNodeStates);
		if(gam0<0){
			double  prob0 = _net.getProb(_startingNodeStates);
			_gam0 = 2*Math.acos(Math.sqrt(prob0));
		}
		_omitStairs = omitStairs;

		write();
		
        closeFiles();

	}
	/**
	 * 
	 */	
	private void write(){
		new GroAdaWriter1(
				_maxNumGroverSteps,
				_gam0,
				_gamTol,
				_deltaLam).write();
	}
	/**
	 * 
	 */	
	public int[] getStartingNodeStates(){
		return _startingNodeStates;
	}

	/**
	 * 
	 */	
	public int getNumBits(){
		return _numBits;
	}
	/**
	 * 
	 */	
    private class GroAdaWriter1 extends GroverAdaptiveWriter{
    	/**
	     * 
	     */
    	public GroAdaWriter1(
    			int 	maxNumSteps,
    			double	gam0,
    			double 	gamTol,
    			double 	deltaLam)
    		{
    			super(maxNumSteps, gam0, gamTol, deltaLam);
    		}
	    /**
	     * 
	     */
    	public void writeStartControlledPhase(boolean useMinus){
    		//  (exp(i*_alp))^	(I_probeBits
    		//					(|0><0|_top half of atomBits
    		//					(|s><s|_bottom half of atomBits
    		int numNits = _numAtomBits/2;
    		int numNonPhaseControls = _numAtomBits-1;
    		//one bit has controlled phase
    		TFControls    controls =  
    			new TFControls(_numBits, numNonPhaseControls);
    		int bitPos = _numBits;
    		int ni=numNits;
    		for(int c=0; c<numNits; c++){
    			bitPos--;
    			ni--;
    			controls.setControl(c, bitPos, _startingNitStates[ni]);
    		}
    		for(int c=numNits; c<numNonPhaseControls; c++){
    			bitPos--;
    			controls.setControl(c, bitPos, false);
    		}
    		writeControlledOneBitGate(
    			_numPESteps*_numProbeBits,//targetBitPosition
		        controls,
		        new OneBitP0PhaseFactor(useMinus?-_alp:_alp));
    	}

    	/**
	     * 
	     */                        
    	public void writeTargetControlledPhase(boolean useMinus){
    		QuibbsStairsSEO_writer 	sw = new QuibbsStairsSEO_writer(
    		        _englishOut,
    		        _pictureOut,
    		        false,//doWrite
    		        _emb,
    				_numProbeBits,
    				new CB_NetQEmb(_net, true/*usingEffiMeth*/),
    				_numPESteps);
        		if(!_omitStairs){sw.write();}
        		writeCoreOfTargetControlledPhase(useMinus);
        		if(!_omitStairs){sw.writeHermitian();}
        	}
    	/**
    	 * 
    	 */	
    	private void writeCoreOfTargetControlledPhase(boolean  useMinus){
    		//  (exp(i*_deltaLam))^	(|0><0|_probeBits
    		//						(I_atomBits 
    		int  numNonPhaseControls = _numPESteps*_numProbeBits-1;
    		//one bit has controlled phase
    		TFControls    controls =  
    			new TFControls(_numBits, numNonPhaseControls);
    		int bitPos = numNonPhaseControls;
    		for(int c=0; c<numNonPhaseControls; c++){
    			bitPos--;
    			controls.setControl(c, bitPos, false);
    		}
    		writeControlledOneBitGate(
    			numNonPhaseControls,//targetBitPosition
		        controls,
		        new OneBitP0PhaseFactor(useMinus?-_deltaLam:_deltaLam));
    	}
    }
}




c:\windows\desktop\quibbs1.4-pat-src\Quibbs\src\QuibbsStairsSEO_writer.java
************************************************************************
import java.io.PrintWriter;


/**
 * This class writes English and Picture files
 * for MULTIPLE phase estimation steps (bunch of steps = stairs) 
 * of the Quibbs algorithm.
 */
public class QuibbsStairsSEO_writer extends PhaseEstStairsSEO_writer{
	/**
	 *
	 */
	public QuibbsStairsSEO_writer(
	    String 	filePrefix,
	    int numBits,
		int numProbeBits,
		CB_NetQEmb  probQEmb,
		int numPESteps)
	{
		super(	filePrefix,
				numBits,
				numProbeBits,
				(CB_NetQEmb) probQEmb,
				numPESteps);
 
	}
	/**
	 * 
	 */
    public QuibbsStairsSEO_writer(
		PrintWriter  englishOut,
		PrintWriter  pictureOut,
		boolean doWrite,
		CktEmbedder emb,
		int numProbeBits,
		CB_NetQEmb  probQEmb,
		int numPESteps)
    {
    	super(	englishOut,
    			pictureOut,
    			doWrite,
    			emb,
    			numProbeBits,
    			(CB_NetQEmb) probQEmb,
    			numPESteps);

    }
	/**
	 * 
	 */
	protected void writePhaseEst(CktEmbedder emb){
		new QuibbsPhaseEstSEO_writer(
			_englishOut,
	        _pictureOut,
	        false,//doWrite
	        emb.getCompositeMapOfYouFollowedBy(_emb),
			_numProbeBits,
			(CB_NetQEmb)_probQEmb).write();
	}
	/**
	 * 
	 */
	protected void writePhaseEstHermitian(CktEmbedder emb){
		new QuibbsPhaseEstSEO_writer(
			_englishOut,
	        _pictureOut,
	        false,//doWrite
	        emb.getCompositeMapOfYouFollowedBy(_emb),
			_numProbeBits,
			(CB_NetQEmb)_probQEmb).writeHermitian();
	}
    /**
	 * 
	 */
	public static void main(String[] args){
		String  filePrefix = "stairs";

		String 	relPath = "2nodes/";
		//String 	relPath = "3nodes/";
		//String 	relPath = "4nodeFullyConnected/";
		//String 	relPath = "Asia/";
		
		String 	statesFileName = "states.txt";
		String 	parentsFileName = "parents.txt";
		
		CB_Net  net = new CB_Net(relPath + statesFileName, 
						relPath + parentsFileName,
						relPath + "probs.txt");	
		int numStateBits = net.getNumNits();;
		int numAtomBits = 2*numStateBits;
		int numProbeBits = 3;
		int numPESteps = 3;
		int numBits = numAtomBits + numProbeBits*numPESteps;
		QuibbsStairsSEO_writer w = new QuibbsStairsSEO_writer(
	        openEngFile(relPath + filePrefix),
	        openPicFile(relPath + filePrefix),
	        true,//doWrite
	        new CktEmbedder(numBits),//emb
			numProbeBits,
			new CB_NetQEmb(net, true/*usingEffiMeth*/),
			numPESteps);
		w.writeHermitian();
		w.closeFiles();

	}

}





c:\windows\desktop\quibbs1.4-pat-src\QuSAnn\src\SimAnnApplet.java
************************************************************************
import java.awt.*;
import java.awt.event.*;

import javax.swing.*;
import javax.swing.border.TitledBorder;

/**
 * This class defines the GUI for the main and 
 * only window (Control Panel) of QuSAnn
 */
public class SimAnnApplet extends JApplet{
	private JLabel 		_L_image;
	private JTextField	_TF_filePrefix;
	private JComboBox 	_CB_numStateBits;
	private JComboBox 	_CB_numProbeBits;
	private JComboBox 	_CB_numPESteps;
	private JComboBox 	_CB_groverDepth;
	private JTextField 	_TF_upBdNeig;
	private JComboBox 	_CB_numBetas;
	private JTextField	_TF_deltaBeta;
	private JButton		_B_computeSEO;
	private JTextField  _TF_numBits;
	private JTextField	_TF_lenOfSEO;
//	private JTextField	_TF_error;
	/**
	 * 
	 */
	public void init(){
		java.net.URL iconURL = getClass().getResource("qsann-logo.gif");
		_L_image = new JLabel(new ImageIcon(iconURL));
		_TF_filePrefix = new JTextField();
		_CB_numStateBits = new JComboBox(new String[]
		     {"1", "2", "3", "4"});
		_CB_numProbeBits  = new JComboBox(new String[]
		     {"1", "2", "3", "4"});
		_CB_numPESteps = new JComboBox(new String[]
		     {"1", "2", "3", "4"});
		_CB_groverDepth = new JComboBox(new String[]
		     {"1", "2", "3", "4"});
		_TF_upBdNeig = new JTextField();
		_CB_numBetas = new JComboBox(new String[]
		     {"2", "3", "4", "5"});
		_TF_deltaBeta = new JTextField();
		_B_computeSEO = new JButton("Write Files");
		_TF_numBits = new JTextField();
			_TF_numBits.setEditable(false);
		_TF_lenOfSEO = new JTextField();
			_TF_lenOfSEO.setEditable(false);
//		_TF_error = new JTextField();
//			_TF_error.setEditable(false);
		
		JPanel panHeader = new JPanel(new BorderLayout(2, 2));//hgap, vgap
		panHeader.add(_L_image, BorderLayout.CENTER);
		panHeader.add(new JLabel(Globals.VERSION), BorderLayout.SOUTH);
		
		JPanel panIn = new JPanel(new GridLayout(8, 2));//rows, cols
		panIn.add(new JLabel("File Prefix"));
			panIn.add(_TF_filePrefix);
		panIn.add(new JLabel("Number Of State Bits"));
			panIn.add(_CB_numStateBits);
		panIn.add(new JLabel("Number Of Probe Bits (for each PE step)"));
			panIn.add(_CB_numProbeBits);
		panIn.add(new JLabel("Number Of Phase Estimation (PE) Steps"));
			panIn.add(_CB_numPESteps);
		panIn.add(new JLabel("Grover Depth"));
			panIn.add(_CB_groverDepth);
		panIn.add(new JLabel("Upper Bound on Number of Neighbors"));
			panIn.add(_TF_upBdNeig);
		panIn.add(new JLabel("Number of Betas"));
			panIn.add(_CB_numBetas);
		panIn.add(new JLabel("Delta Beta Per Unit Time"));
			panIn.add(_TF_deltaBeta);
		panIn.setBorder(new TitledBorder("Inputs"));
		
		JPanel panWriteFlow = new JPanel(new FlowLayout(FlowLayout.RIGHT));
		panWriteFlow.add(_B_computeSEO);

		JPanel panInPlus = new JPanel(new BorderLayout(2, 2));//hgap, vgap
		panInPlus.add(panHeader, BorderLayout.NORTH);
		panInPlus.add(panIn, BorderLayout.CENTER);
		panInPlus.add(panWriteFlow, BorderLayout.SOUTH);
		
		JPanel panOut = new JPanel(new GridLayout(2, 2));//rows, cols
		panOut.add(new JLabel("Number of Qubits"));
			panOut.add(_TF_numBits);
		panOut.add(new JLabel("Number of Elem. Ops."));
			panOut.add(_TF_lenOfSEO);
//		panOut.add(new JLabel("Error"));
//			panOut.add(_TF_error);
		panOut.setBorder(new TitledBorder("Outputs"));
		
		setLayout(new BorderLayout(2, 2));//hgap, vgap
		add(panInPlus, BorderLayout.CENTER);
		add(panOut, BorderLayout.SOUTH);
		
		_B_computeSEO.addActionListener(new ButtonListener());
	}
	
	/**
	 *
	 */
	private class ButtonListener implements ActionListener{

		public void actionPerformed(ActionEvent eve) {

			String  filePrefix;
			int numStateBits;
			int numProbeBits;
			int numPESteps;	
			int groverDepth;
			double upBdNeig;		
						
			int numBetas;
			double deltaBeta;
				
			try{
				if(	_TF_filePrefix.getText().length()==0 ||
					_TF_upBdNeig.getText().length()==0 ||
					_TF_deltaBeta.getText().length()==0){
					throw new Exception();}
				
				filePrefix = _TF_filePrefix.getText();

				numStateBits = _CB_numStateBits.getSelectedIndex() + 1;
				numProbeBits = _CB_numProbeBits.getSelectedIndex() + 1;
				numPESteps = _CB_numPESteps.getSelectedIndex() + 1;
				groverDepth = _CB_groverDepth.getSelectedIndex() + 1;
				
				upBdNeig =  Double.parseDouble(_TF_upBdNeig.getText());
				
				numBetas =  _CB_numBetas.getSelectedIndex() + 2;
				deltaBeta = Double.parseDouble(_TF_deltaBeta.getText());
								
				SimAnnMain  m  = new SimAnnMain(
		    			filePrefix,
		    			numStateBits,
		    			numProbeBits,
		    			numPESteps,
		    			groverDepth,
		    			upBdNeig,
		    			numBetas,
		    			deltaBeta);
				int numBits = 2*numStateBits + numProbeBits*numPESteps;
				_TF_numBits.setText(String.format("%d", numBits));
				_TF_lenOfSEO.setText(String.format("%d", m.getLenOfSEO()));
//				_TF_error.setText(String.format("%e", m.getError()));
			}
			catch(Exception ex){
				_TF_numBits.setText("");
				_TF_lenOfSEO.setText("");
	//			_TF_error.setText("");
				JOptionPane.showMessageDialog(null, 
						"QuSAnn got BAD INPUT:\n" + ex.toString());
				return;
			}
		}

	}
	/**
	 *
	 */
	public static void main(String[] args) {
	    
	    JFrame frame = new JFrame("QuSAnn");

	    
	    SimAnnApplet applet = new SimAnnApplet();

	    frame.add(applet, BorderLayout.CENTER);

	    applet.init();

	    //frame.setLocationRelativeTo(null); // Center the frame
	    frame.setDefaultCloseOperation(JFrame.EXIT_ON_CLOSE);	    
	    frame.pack();//frame.setSize(400, 250);
	    frame.setVisible(true);
	  }
}





c:\windows\desktop\quibbs1.4-pat-src\QuSAnn\src\SimAnnMain.java
************************************************************************
import java.io.*;

/**
 * This class's main() method is the applet sans gui.
 * SimAnn = Simulated Annealing
 */
public class SimAnnMain {
	
	private int		_lenOfSEO;
//	private double 	_error;

	/**
	 *
	 */
	public SimAnnMain(
			String  filePrefix,
			int numStateBits,
			int numProbeBits,
			int numPESteps,
			int groverDepth,
			double upBdNeig,
			int     numBetas,
			double  deltaBeta)
	{
		String filePrefixPlus = filePrefix + "_sann";
		double[] betas = new double[numBetas];
		for(int j=0; j<numBetas; j++){
			betas[j] = j*deltaBeta;
		}
			
		SimAnnSEO_writer wr =new SimAnnSEO_writer(
			filePrefixPlus,
	        numStateBits,
	        numProbeBits,
	        numPESteps,
	        groverDepth,
	        new SimAnnMinProblem(1<<numStateBits, upBdNeig),
	        betas);
    	
    	SEO_countOnlyReader	reader = new SEO_countOnlyReader(
    			filePrefixPlus);
    	_lenOfSEO = reader.getLenOfSEO();
    	//System.out.println(reader);
    	
    	
    	PrintWriter   logOut = null;
    	try{
	        File  logFile = new File(filePrefixPlus + "_log.txt");
	        logOut = new PrintWriter(logFile);
    	}
    	catch(FileNotFoundException ex){
            ex.printStackTrace();
        }
    	logOut.println("Inputs:");
        logOut.println("File Prefix = " + filePrefix);
        logOut.println("Number of State Bits = " + numStateBits);
        logOut.println("Number Of Probe Bits (for each PE step) = " + numProbeBits);
        logOut.println("Number Of Phase Estimation (PE) Steps = " + numPESteps);
        logOut.println("Grover Depth = " + groverDepth);
        logOut.println("Upper Bound on Number of Neighbors = " + upBdNeig);
        logOut.println("Number of Betas = " + numBetas);
        logOut.println("Delta Beta Per Unit Time = " + deltaBeta);
        
        logOut.println("");
        logOut.println("Outputs:");
        logOut.println(filePrefixPlus + "_eng.txt");
        logOut.println(filePrefixPlus + "_pic.txt");
        logOut.println(filePrefixPlus + "_log.txt");
        logOut.println("Number of Qubits = " + wr.getNumBits());
        logOut.println("Number of Elem. Ops. = " + _lenOfSEO);
 //       logOut.printf("Error = %e\n", _error);
        logOut.close();
   	
	}
	
	/**
	 *
	 */
	public int getLenOfSEO() {
		return _lenOfSEO;
	}
	/**
	 *
	 */
//	public double getError(){
//		return _error;
//	}
	/**
	 *
	 */
    public static void main(String[] args){
    	
		String  filePrefix = "test";
		int numStateBits = 1;
		int numProbeBits = 3;
		int numPESteps = 3;
		int groverDepth = 2;
		double upBdNeig = 3;		
		
		double deltaBeta = 1;
		int numBetas = 3;
			
		new SimAnnMain(
    			filePrefix,
    			numStateBits,
    			numProbeBits,
    			numPESteps,
    			groverDepth,
    			upBdNeig,	
    			numBetas,
    			deltaBeta);
 
    }
}



c:\windows\desktop\quibbs1.4-pat-src\QuSAnn\src\SimAnnMinProblem.java
************************************************************************
/**
 * This class specifies the simple minimization problem
 * considered by the applet QuSAnn
 */
public class SimAnnMinProblem extends MinimizationProblem{
	public SimAnnMinProblem(
			int numStates,
			double upBdNeig)
	{
		super(numStates, upBdNeig);
	}
	/**
	 * 
	 */
	public double energy(int x){
		return Math.pow(x-_numStates/2, 2);
	}
	/**
	 * 
	 */
	public boolean areNeighbors(int x, int y){
		boolean areN = false;
		if(x!=y && Math.abs(x-y)<=1){areN=true;}
		return areN;
		
	}
	
	/**
	 * 
	 */
	public static void main(String[] args)
	{
		String  filePrefix = "problem";
		int numStateBits = 1;
		int numAtomBits = 2*numStateBits;
		int numProbeBits = 3;
		int numPESteps = 3;
		int numBits = numAtomBits + numProbeBits*numPESteps;
		int groverDepth = 2;
		double upBdNeig = 3;		
		
		double[] betas = new double[3];
		betas[0] = 1;
		betas[1] = 2;
		betas[2] = 4;
		

		new SimAnnSEO_writer(
	        filePrefix,
	        numBits,
	        numProbeBits,
	        numPESteps,
	        groverDepth,
	        new SimAnnMinProblem(1<<numStateBits, upBdNeig),
	        betas);
	}


}



c:\windows\desktop\quibbs1.4-pat-src\QuSAnn\src\SimAnnPhaseEstSEO_writer.java
************************************************************************
import java.io.*;


/**
 * This class writes English and Picture files
 * for a SINGLE phase estimation step
 * of the quantum simulated annealing algorithm.
 */
public class SimAnnPhaseEstSEO_writer extends PhaseEstSEO_writer{
	private ProbMatQEmb   _probQEmb;
	
	/**
	 *
	 */
	public SimAnnPhaseEstSEO_writer(
	    String 	filePrefix,
	    int numBits,
		int numProbeBits,
		ProbMatQEmb  probQEmb)
	{
		super(filePrefix, numBits);
		_numAtomBits = _numBits - numProbeBits;
		_numProbeBits = numProbeBits;
		_ending = PhaseEstEnding.HADS;
		_probQEmb = probQEmb;
		
	    write();
	    
	    closeFiles();       
	}
	/**
	 * 
	 */
    public SimAnnPhaseEstSEO_writer(
		PrintWriter  englishOut,
		PrintWriter  pictureOut,
		boolean doWrite,
		CktEmbedder emb,
		int numProbeBits,
		ProbMatQEmb  probQEmb)
    {
    	super(englishOut, pictureOut, emb);

		_numAtomBits = _numBits - numProbeBits;
		_numProbeBits = numProbeBits;
		_ending = PhaseEstEnding.HADS;
		_probQEmb = probQEmb;
 	
    	
    	if(doWrite){write();}
    }
	/**
	 * 
	 */	 
    public void  writeAtom(){
		new ProbMatSzegedySEO_writer(
			_englishOut,
			_pictureOut,
			false,// doWrite
			_emb,
	   	    _probQEmb
	        ).write();
	}
    /**
	 * 
	 */	 
    public void  writeAtomHermitian(){
		new ProbMatSzegedySEO_writer(
			_englishOut,
			_pictureOut,
			false,// doWrite
			_emb,
	   	    _probQEmb
	        ).writeHermitian();
	}
    /**
	 * 
	 */
	public static void main(String[] args){
		String  filePrefix = "pEst";
		int numStateBits = 1;
		int numAtomBits = 2*numStateBits;
		int numProbeBits = 3;
		int numBits = numAtomBits + numProbeBits;
		int numStates = 1<<numStateBits;
		SimAnnPhaseEstSEO_writer w =new SimAnnPhaseEstSEO_writer(
	        openEngFile(filePrefix),
	        openPicFile(filePrefix),
	        true,//doWrite
	        new CktEmbedder(numBits),//emb
			numProbeBits,
			new ProbMatQEmb(numStateBits, 
					ProbMatrices.randomProbMatrix(numStates, numStates)));
		w.writeHermitian();
		w.closeFiles();

	}

}





c:\windows\desktop\quibbs1.4-pat-src\QuSAnn\src\SimAnnSEO_writer.java
************************************************************************
/**
 * This class writes English and Picture files
 * for the full algorithm of Wocjan and Abeyesinghe
 * (see ArXiv:0804.4259)
 * for doing quantum simulated annealing.
 */

public class SimAnnSEO_writer  extends SEO_writer{
	private int  _numAtomBits;//Atom is general unitary transformation
	private int  _numProbeBits;//from Atom^0 to Atom^pow(2,numProbeBits-1)
	private int  _numPESteps;//Phase Estimation steps in stairs
	private int  _groverDepth;
	private MinimizationProblem 	_p;
	private double[] 	_betas;//beta(inverse temperature). Index is time

	
	ProbMatQEmb  _probQEmbBef;//before
	ProbMatQEmb  _probQEmbAft;//after


	/**
	 * 
	 */	
	public SimAnnSEO_writer(
	        String 	filePrefix,
	    	int 	numStateBits,
	    	int 	numProbeBits,
	    	int  	numPESteps,
	    	int		groverDepth,
	    	MinimizationProblem 	p,
	    	double[] 	betas)
	{ 	
	 	
    	super(filePrefix, 2/*dummy _numBits*/);
		_numAtomBits = 2*numStateBits;
		_numProbeBits = numProbeBits;
		_numPESteps = numPESteps;
		//must reassign these variables because super constructor 
		//used  numBits=2
		_numBits = _numAtomBits + numProbeBits*numPESteps;
        _emb = new CktEmbedder(_numBits);
		
		
		_groverDepth = groverDepth;
		_p = p;
		_betas = betas;


		write();
		
        closeFiles();

	}
	/**
	 * 
	 */	
	private void write(){
		int betaLen = _betas.length;
		int numColBits = _numAtomBits/2;
		GroWriter1 gw = new GroWriter1();
		_probQEmbAft = new ProbMatQEmb(numColBits,
				ProbMatrices.metropolisProbMatrix(_p, _betas[0]));
		int time=0;
		while(time<betaLen-1){
			_probQEmbBef = _probQEmbAft;
			_probQEmbAft = new ProbMatQEmb(numColBits, 
					ProbMatrices.metropolisProbMatrix(_p, _betas[time+1]));
			gw.write(_groverDepth);
			time++;
		}
	}
	/**
	 * 
	 */	
	public int getNumBits(){
		return _numBits;
	}
		
	/**
	 * 
	 */	
	
	
    private class GroWriter1 extends GroverPiOver3Writer{
	    /**
	     * 
	     */
    	public void writeMat1(){
    		SimAnnStairsSEO_writer 	w = new SimAnnStairsSEO_writer(
		        _englishOut,
		        _pictureOut,
		        false,//doWrite
		        _emb,
				_numProbeBits,
				_probQEmbBef,
				_numPESteps);
    		w.write();
    		writeControlledPhase(false);
    		w.writeHermitian();
    	}
    	/**
	     * 
	     */                        
    	public void writeMat1Hermitian(){
    		SimAnnStairsSEO_writer 	w = new SimAnnStairsSEO_writer(
    		        _englishOut,
    		        _pictureOut,
    		        false,//doWrite
    		        _emb,
    				_numProbeBits,
    				_probQEmbBef,
    				_numPESteps);
        		w.write();
        		writeControlledPhase(true);
        		w.writeHermitian();
        	}
    	/**
	     * 
	     */                      
    	public void writeMat2(){
    		SimAnnStairsSEO_writer 	w = new SimAnnStairsSEO_writer(
		        _englishOut,
		        _pictureOut,
		        false,//doWrite
		        _emb,
				_numProbeBits,
				_probQEmbAft,
				_numPESteps);
    		w.write();
    		writeControlledPhase(false);
    		w.writeHermitian();
    		
    	}
    	/**
	     * 
	     */                      
    	public void writeMat2Hermitian(){
    		SimAnnStairsSEO_writer 	w = new SimAnnStairsSEO_writer(
    		        _englishOut,
    		        _pictureOut,
    		        false,//doWrite
    		        _emb,
    				_numProbeBits,
    				_probQEmbAft,
    				_numPESteps);
        		w.write();
        		writeControlledPhase(true);
        		w.writeHermitian();  		
    	}
    	/**
    	 * 
    	 */	
    	private void writeControlledPhase(boolean  wantHermitian){
    		//  (omega)^( I_atomBits (x) |0><0|_probeBits)
    		int  numNonPhaseControls = _numPESteps*_numProbeBits-1;
    		//one bit has controlled phase
    		TFControls    controls =  
    			new TFControls(_numBits, numNonPhaseControls);
    		int bitPos = numNonPhaseControls;
    		for(int c=0; c<numNonPhaseControls; c++){
    			bitPos--;
    			controls.setControl(c, bitPos, false);
    		}
    		writeControlledOneBitGate(
    			numNonPhaseControls,//targetBitPosition
		        controls,
		        new OneBitP0PhaseFactor(wantHermitian?-PI_OVER3:PI_OVER3));
    	}
    }
}




c:\windows\desktop\quibbs1.4-pat-src\QuSAnn\src\SimAnnStairsSEO_writer.java
************************************************************************
import java.io.*;

/**
 * This class writes English and Picture files
 * for MULTIPLE phase estimation steps (bunch of steps = stairs) 
 * of the quantum simulated annealing algorithm.
 */
public class SimAnnStairsSEO_writer extends PhaseEstStairsSEO_writer{
	/**
	 *
	 */
	public SimAnnStairsSEO_writer(
	    String 	filePrefix,
	    int numBits,
		int numProbeBits,
		ProbMatQEmb  probQEmb,
		int numPESteps)
	{
		super(	filePrefix,
				numBits,
				numProbeBits,
				(ProbMatQEmb) probQEmb,
				numPESteps);
 
	}
	/**
	 * 
	 */
    public SimAnnStairsSEO_writer(
		PrintWriter  englishOut,
		PrintWriter  pictureOut,
		boolean doWrite,
		CktEmbedder emb,
		int numProbeBits,
		ProbMatQEmb  probQEmb,
		int numPESteps)
    {
    	super(	englishOut,
    			pictureOut,
    			doWrite,
    			emb,
    			numProbeBits,
    			(ProbMatQEmb) probQEmb,
    			numPESteps);

    }
	/**
	  * 
	  */
	protected void writePhaseEst(CktEmbedder emb){
		new SimAnnPhaseEstSEO_writer(
			_englishOut,
	        _pictureOut,
	        false,//doWrite
	        emb.getCompositeMapOfYouFollowedBy(_emb),
			_numProbeBits,
			(ProbMatQEmb)_probQEmb).write();
	}
	/**
	 * 
	 */
	protected void writePhaseEstHermitian(CktEmbedder emb){
		new SimAnnPhaseEstSEO_writer(
			_englishOut,
	        _pictureOut,
	        false,//doWrite
	        emb.getCompositeMapOfYouFollowedBy(_emb),
			_numProbeBits,
			(ProbMatQEmb)_probQEmb).writeHermitian();
	}

    /**
	 * 
	 */
	public static void main(String[] args){
		String  filePrefix = "stairs";
		int numStateBits = 1;
		int numAtomBits = 2*numStateBits;
		int numProbeBits = 3;
		int numPESteps = 3;
		int numBits = numAtomBits + numProbeBits*numPESteps;
		int numStates = 1<<numStateBits;
		SimAnnStairsSEO_writer w = new SimAnnStairsSEO_writer(
	        openEngFile(filePrefix),
	        openPicFile(filePrefix),
	        true,//doWrite
	        new CktEmbedder(numBits),//emb
			numProbeBits,
			new ProbMatQEmb(numStateBits, 
					ProbMatrices.randomProbMatrix(numStates, numStates)),
			numPESteps);
		w.writeHermitian();
		w.closeFiles();

	}

}





c:\windows\desktop\quibbs1.4-pat-src\TranslateNetica2Quibbs\src\Netica2Quibbs.java
************************************************************************
import java.util.*;
import java.io.*;

/**
 * This class performs a quick and dirty translation
 * of a Netica network report (a txt file)
 * into Quibbs input files.
 * inputs: net-report.txt, key.txt
 * ouput files: states.txt, parents.txt and probs.txt
 */

public class Netica2Quibbs {
	
	public static void translate(String keyFileName, String reportFileName){

		int nd, numNodes=0;
		String[] nodeName = null;
		int[] numParents = null;
		int[] numStates = null;

		try{
			Scanner input = new Scanner(new File(keyFileName));
			numNodes = Integer.parseInt(input.next());
			nodeName = new String[numNodes];
			numParents = new int[numNodes];
			numStates = new int[numNodes];
			for(nd=0; nd<numNodes; nd++){
				nodeName[nd] = input.next();
				numStates[nd] = Integer.parseInt(input.next());	
				numParents[nd] = Integer.parseInt(input.next());						
			}
			input.close();	
		}
		catch(FileNotFoundException ex){
			System.out.println("\n" + ex.toString());
		}
		
		int pa, numPar, st, numSta;
		String[] stateNames;
		String[] parentNames;
		String[] parStateNames;
		double[] probsForGivenParStates;

		try{
			Scanner input = new Scanner(new File(reportFileName));
			PrintWriter statesOut = new PrintWriter(new File("states.txt"));
			PrintWriter parentsOut = new PrintWriter(new File("parents.txt"));
			PrintWriter probsOut = new PrintWriter(new File("probs.txt"));
			for(nd=0; nd<numNodes; nd++){
				input.next();//skip node name and colon
				numPar = numParents[nd];
				numSta = numStates[nd];
				parentNames = new String[numPar];
				stateNames = new String[numSta];
				parStateNames = new String[numPar];
				probsForGivenParStates = new double[numSta];
				
				
				for(st=0; st<numSta; st++){
					stateNames[st] = input.next();
				}
				statesOut.println("#\t" + nodeName[nd]);
				for(st=0; st<numSta;st++){
					statesOut.println(stateNames[st]);
				}
				
				for(pa=0; pa<numPar; pa++){
					parentNames[pa] = input.next();
				}
				parentsOut.println("#\t" + nodeName[nd]);
				for(pa=0; pa<numPar;pa++){
					parentsOut.println(parentNames[pa]);
				}
				
				probsOut.println("#\t" + nodeName[nd]);
				while(input.hasNext()&&!input.hasNext( 
						java.util.regex.Pattern.compile(".*:"))){ 
					for(st=0; st<numSta; st++){
						probsForGivenParStates[st] = 
							Double.parseDouble(input.next());
					}
					for(pa=0; pa<numPar;pa++){
						parStateNames[pa] = input.next();
					}
					for(st=0; st<numSta; st++){
						probsOut.print(stateNames[st] + "\t");
						for(pa=0; pa<numPar;pa++){
							probsOut.print(parStateNames[pa] + "\t");
						}
						probsOut.println(probsForGivenParStates[st]);
					}
				}				
			}
			input.close();
			parentsOut.close();
			statesOut.close();
			probsOut.close();
		}
		catch(FileNotFoundException ex){
    		System.out.println("\n" + ex.toString());
        }
	}
	/**
	 * 
	 */
	public static void main(String[] args){
		//first line of key.txt is number of nodes
		//Thereafter, for each node, a line with: 
		//(1)node name (2) num of states (3)num of parents, 
		//separated by white space.
		String keyFileName = "key-neta.txt";
		String reportFileName = "probs-neta.txt";
		
		translate(keyFileName, reportFileName);
	}

}



c:\windows\desktop\quibbs1.4-pat-src\TranslateQuibbs2Julich\src\Quibbs2Julich.java
************************************************************************
import java.io.*;
import java.util.Scanner;

/**
 * 	This class translates 
 *  Picture and English Files outputted by Quibbs
 *  to a julich-english file that uses
 *  simple operations understood by the Julich QC simulator
 */

public class Quibbs2Julich {
    private Scanner  _englishIn = null;
    private PrintWriter  _englishOut = null;
    private int _numBitsOut;
    private double _globalPhaseRads = 0;//global phase in radians
    int			_lenOfSEO = 0;
    boolean 	_testing=false;

    /**
     * 
     */
	public Quibbs2Julich(
			String filePrefix,
			int muxorCompiMode,
			int bitPrecision)
	{
				
		ElemOpExpander curExpander; //cur = current
		
		curExpander = new MultiplexorExpander(
				filePrefix,
				"1noMuxor",//filePrefixOut
				0,//numGitsIn
				muxorCompiMode,//compiMode
				//MultiplexorExpander.ORACULAR_APPROX,//compiMode
				bitPrecision);
		
		curExpander = new MultiCRotExpander(
				"1noMuxor",//filePrefixIn
				"2noMCRot",//filePrefixOut,
				curExpander.getNumGitsOut());//numGitsIn
		
		curExpander = new MultiCNotExpander(
				"2noMCRot",//filePrefixIn
				"3noMCNot",//filePrefixOut
				curExpander.getNumGitsOut(),//numGitsIn
				MultiCNotExpander.TOFFOLIS);//compiMode
		
		curExpander = new LoopExpander(
				"3noMCNot",//filePrefixIn
				"4noLoop");//filePrefixOut
		
		_numBitsOut = curExpander.getNumBitsOut();
		
		translate("4noLoop", filePrefix);
	}
    /**
     * 
     */
	public Quibbs2Julich(int numBitsOut)
	{
		//for testing translate() only
		_testing = true;
		_numBitsOut = numBitsOut;
		translate("transTest", "transTest");
	}
    /**
     * 
     */
	public int getNumBitsOut(){
		return _numBitsOut;
	}
    /**
     * 
     */
	public int getLenOfSEO(){
		return _lenOfSEO;
	}
    /**
     * 
     */
	public double getGlobalPhaseRads(){
		return _globalPhaseRads;
	}

	/**
     * 
     */
	private void translate(String filePrefixIn, String filePrefixOut)
	{
		try{
			_englishIn = new Scanner(new File(filePrefixIn + "_eng.txt"));
			_englishOut = new PrintWriter(
					new File(filePrefixOut + "_jul.txt"));

			int tarBitPos;
			String lineName = "";
			while(_englishIn.hasNext()){
				lineName = _englishIn.next();
				if(lineName.equals("SWAP")){
					readWriteJulSWAP();
				}else if(lineName.equals("PHAS")){
					//pure, unconditioned phase
					double angleDeg = _englishIn.nextDouble();
					_englishIn.nextLine();//skip rest
					_globalPhaseRads += angleDeg*Math.PI/180;
					_globalPhaseRads =Globals.limitedRadians(_globalPhaseRads);
					//no writing
				}else if(lineName.equals("P0PH")){
					readWriteJulP_PH(0);					
				}else if(lineName.equals("P1PH")){
					readWriteJulP_PH(1);
				}else if(lineName.equals("SIGX")){
					readWriteJulSIGX();
				}else if(lineName.equals("SIGY")){
					_englishIn.next();//skip "AT"
					tarBitPos = _englishIn.nextInt();
					//writing
					writeJulSIGY(tarBitPos);
				}else if(lineName.equals("SIGZ")){
					_englishIn.next();//skip "AT"
					tarBitPos = _englishIn.nextInt();
					//writing
					writeJulSIGZ(tarBitPos);
				}else if(lineName.equals("HAD2")){
					readWriteHAD2();				
				}else if(lineName.equals("ROTX")){
					readWriteJulROT(1);					
				}else if(lineName.equals("ROTY")){
					readWriteJulROT(2);
				}else if(lineName.equals("ROTZ")){
					readWriteJulROT(3);
				}else if(lineName.equals("ROTN")){
					readWriteJulROTN();
			 
				}else{
					Throw.If(true, "unsupported line name");
				}
				if(_testing==true){_englishOut.println("");}
					
			}
			_englishIn.close();
			_englishOut.close();
		}
		catch(FileNotFoundException ex){
			System.out.println("\n" + ex.toString());
		}	
	}
	/**
     * 
     */
	private void compensateForP0Trols(TFControls trols){
		int c, numTrols = trols.getNumControls();
		for(c=0; c<numTrols; c++){
			if(trols.getType(c)==false){
				writeJulSIGX(trols.getBitPos(c));
			}
		}		
	}
	/**
     * 
     */
	private void writeJulP1PH(double angleDeg, int tarBitPos){
		_lenOfSEO++; _englishOut.println(
			"R\t" + 
			tarBitPos + "\t" + 
			angleDeg);
	}
	/**
     * 
     */
	private void writeJulCP1PH(
			double angleDeg, int tarBitPos, TFControls trols)
	{
		compensateForP0Trols(trols);
		_lenOfSEO++; _englishOut.println(
			"U\t" + 
			trols.getBitPos(0) + "\t" +
			tarBitPos + "\t" +
			angleDeg);
		compensateForP0Trols(trols);
	}
	/**
     * 
     */
	private void writeJulSIGX(int tarBitPos){
		writeJulROTX(90.0, tarBitPos);
		_globalPhaseRads -= Math.PI/2;
		_globalPhaseRads =Globals.limitedRadians(_globalPhaseRads);
	}                                      
	private void writeJulSIGY(int tarBitPos){
		writeJulROTY(90.0, tarBitPos);
		_globalPhaseRads -= Math.PI/2;
		_globalPhaseRads =Globals.limitedRadians(_globalPhaseRads);
	}                                      
	private void writeJulSIGZ(int tarBitPos){
		writeJulROTZ(90.0, tarBitPos);
		_globalPhaseRads -= Math.PI/2;
		_globalPhaseRads =Globals.limitedRadians(_globalPhaseRads);
	}
	/**
     * 
     */
	private void writeJulROTX(double angleDeg, int tarBitPos){
		_lenOfSEO++; _englishOut.println(
				"X\t" + 
				tarBitPos + "\t" + 
				angleDeg);
	}                                      
	private void writeJulROTY(double angleDeg, int tarBitPos){
		_lenOfSEO++; _englishOut.println(
				"Y\t" + 
				tarBitPos + "\t" + 
				angleDeg);
	}                                      
	private void writeJulROTZ(double angleDeg, int tarBitPos){
		writeJulP1PH(-2*angleDeg, tarBitPos);
		_globalPhaseRads -= 2*angleDeg*Math.PI/180;
		_globalPhaseRads =Globals.limitedRadians(_globalPhaseRads);
	}                                      
	/**
     * 
     */
	private void writeJulCROTX(
			double angleDeg, int tarBitPos, TFControls trols)
	{
		compensateForP0Trols(trols);
		_lenOfSEO++; _englishOut.println(
			"V\t" + 
			trols.getBitPos(0) + "\t" +
			tarBitPos + "\t" + 
			-2*angleDeg);
		compensateForP0Trols(trols);
		_globalPhaseRads -= 2*angleDeg*Math.PI/180;
		_globalPhaseRads =Globals.limitedRadians(_globalPhaseRads);
	}                                      
	/**
     * 
     */
	private void writeJulCROTY(
			double angleDeg, int tarBitPos, TFControls trols)
	{
		writeJulROTX(-45, tarBitPos);
		writeJulCROTZ(angleDeg, tarBitPos, trols);
		writeJulROTX(45, tarBitPos);
	}                                      
	/**
     * 
     */
	private void writeJulCROTZ(
			double angleDeg, int tarBitPos, TFControls trols)
	{
		writeJulCP1PH(-2*angleDeg, tarBitPos, trols);
		_globalPhaseRads -= 2*angleDeg*Math.PI/180;
		_globalPhaseRads =Globals.limitedRadians(_globalPhaseRads);
	}                                      
	/**
     * 
     */
	private void readWriteJulSWAP(){
		int tarBitPos1 = _englishIn.nextInt();
		int tarBitPos2 = _englishIn.nextInt();
		//writing
		_lenOfSEO++; _englishOut.println(
				"SWAP\t1\t" + 
				tarBitPos1 + "\t" + 
				tarBitPos2);
	}	
	/**
     * 
     */
	private void readWriteJulP_PH(int projectionBit){
		double angleDeg = _englishIn.nextDouble();
		_englishIn.next();//skip "AT"
		int tarBitPos = _englishIn.nextInt();
		TFControls trols = SEO_reader.readTFControls(_numBitsOut, _englishIn);
		int numTrols = trols.getNumControls();
		//writing
		if(projectionBit==0){writeJulSIGX(tarBitPos);}
		if(numTrols==0){			
			writeJulP1PH(angleDeg, tarBitPos);
		}else if(numTrols==1){
			writeJulCP1PH(angleDeg, tarBitPos, trols);
		}else{
			Throw.If(true, "expected <=1 controls");
		}
		if(projectionBit==0){writeJulSIGX(tarBitPos);}
	}
	/**
     * 
     */
	private void readWriteHAD2()
	{
		_englishIn.next();//skip "AT"
		int tarBitPos = _englishIn.nextInt();
		//writing
		_lenOfSEO++; _englishOut.println("H\t" + tarBitPos);
	}
	/**
     * 
     */
	private void readWriteJulSIGX()
	{
		_englishIn.next();//skip "AT"
		int tarBitPos = _englishIn.nextInt();
		TFControls trols = SEO_reader.readTFControls(_numBitsOut, _englishIn);
		int numTrols = trols.getNumControls();
		//writing
		compensateForP0Trols(trols);
		if(numTrols==0){
			writeJulSIGX(tarBitPos);
		}else if(numTrols==1){
			_lenOfSEO++; _englishOut.println(
				"CNOT\t" +
				trols.getBitPos(0) + "\t" +
				tarBitPos);
		}else if(numTrols==2){
			_lenOfSEO++; _englishOut.println(
				"T\t" +
				trols.getBitPos(0) + "\t" +
				trols.getBitPos(1) + "\t" +
				tarBitPos);
		}else{
			Throw.If(true, "expected <=2 controls");
		}
		compensateForP0Trols(trols);
	}
	/**
     * 
     */
	private void readWriteJulROT(int direction){
		double angleDeg = _englishIn.nextDouble();
		_englishIn.next();//skip "AT"
		int tarBitPos = _englishIn.nextInt();
		TFControls trols = SEO_reader.readTFControls(_numBitsOut, _englishIn);
		int numTrols = trols.getNumControls();
		//writing
		if(numTrols==0){
			if(direction==1){
				writeJulROTX(angleDeg, tarBitPos);
			}else if(direction==2){
				writeJulROTY(angleDeg, tarBitPos);
			}else if(direction==3){
				writeJulROTZ(angleDeg, tarBitPos);
			}else{
				Throw.If(true, "bogus direction");
			}
		}else if(numTrols==1){
			if(direction==1){
				writeJulCROTX(angleDeg, tarBitPos, trols);
			}else if(direction==2){
				writeJulCROTY(angleDeg, tarBitPos, trols);
			}else if(direction==3){
				writeJulCROTZ(angleDeg, tarBitPos, trols);
			}else{
				Throw.If(true, "bogus direction");
			}

		}else{
			Throw.If(true, "expected <=1 controls");
		}
	}
	/**
     * 
     */
	private void readWriteJulROTN()
	{	
		double angleX_deg = _englishIn.nextDouble();
    	double angleY_deg = _englishIn.nextDouble();
    	double angleZ_deg = _englishIn.nextDouble();			
    		double angleX_rad = angleX_deg*Math.PI/180;
    		double angleY_rad = angleY_deg*Math.PI/180;
    		double angleZ_rad = angleZ_deg*Math.PI/180;			
    	_englishIn.next();//skip "AT"
    	int tarBitPos = _englishIn.nextInt();
    	TFControls trols = SEO_reader.readTFControls(_numBitsOut, _englishIn);
    	int numTrols = trols.getNumControls();
    	//writing
    	double[] angRadOut = ROTN_expansion.getAngles(
    			angleX_rad, angleY_rad, angleZ_rad);
    	if(numTrols==0){
    		writeJulROTX(angRadOut[0]*180/Math.PI, tarBitPos);
    		writeJulROTZ(angRadOut[1]*180/Math.PI, tarBitPos);
    		writeJulROTX(angRadOut[2]*180/Math.PI, tarBitPos);
    		writeJulROTZ(angRadOut[3]*180/Math.PI, tarBitPos);
    		writeJulROTX(angRadOut[4]*180/Math.PI, tarBitPos);
    	}else if(numTrols==1){
    		writeJulROTX(
    				angRadOut[0]*180/Math.PI, tarBitPos);
    		writeJulROTZ(
    				angRadOut[1]*180/Math.PI, tarBitPos);
    		writeJulCROTX(
    				angRadOut[2]*180/Math.PI, tarBitPos, trols);
    		writeJulROTZ(
    				angRadOut[3]*180/Math.PI, tarBitPos);
    		writeJulROTX(
    				angRadOut[4]*180/Math.PI, tarBitPos);
    	}else{
    		Throw.If(true, "expected <=1 controls");
    	}
	}
	/**
	 *
	 */
    public static void main(String[] args){
    	
    	boolean test = false;
    	int muxorCompiMode =MultiplexorExpander.EXACT_SEO;
    	//int muxorCompiMode =MultiplexorExpander.ORACULAR_APPROX;
    	int bitPrecision = 2;//for oracular approx
    	
    	
     	//String 	netName = "2nodes";
		//String 	netName = "3nodes";
		//String 	netName = "4nodeFullyConnected";
		String 	netName = "Asia";
		//String 	netName = "Tree4Level";
		//String 	netName = "net9-2";

		String 	relPath = "../Quibbs/" + netName + "/";
		String	filePrefix = "quibbs";
   
		Quibbs2Julich translator;
    	if(test){
    		translator = new Quibbs2Julich(6/*numBitsOut*/);
    	}else{
    		translator = new Quibbs2Julich(
    			relPath + filePrefix,
    			muxorCompiMode,
    			bitPrecision);
    	}
    	
    	System.out.println(
    		"Number of Qubits = " + translator.getNumBitsOut());
    	System.out.println(
    		"Length of SEO = " + translator.getLenOfSEO());
    	System.out.println(
    		"Global Phase (degs) = " + 
    		translator.getGlobalPhaseRads()*180/Math.PI);
    	
	   

    }
	
}


c:\windows\desktop\quibbs1.4-pat-src\JNI-example\src\MathLib.h
************************************************************************
/* DO NOT EDIT THIS FILE - it is machine generated */
#include <jni.h>
/* Header for class MathLib */

#ifndef _Included_MathLib
#define _Included_MathLib
#ifdef __cplusplus
extern "C" {
#endif
/*
 * Class:     MathLib
 * Method:    sin
 * Signature: (D)D
 */
JNIEXPORT jdouble JNICALL Java_MathLib_sin
  (JNIEnv *, jclass, jdouble);

/*
 * Class:     MathLib
 * Method:    cos
 * Signature: (D)D
 */
JNIEXPORT jdouble JNICALL Java_MathLib_cos
  (JNIEnv *, jclass, jdouble);

/*
 * Class:     MathLib
 * Method:    sqrt
 * Signature: (D)D
 */
JNIEXPORT jdouble JNICALL Java_MathLib_sqrt
  (JNIEnv *, jclass, jdouble);

#ifdef __cplusplus
}
#endif
#endif



c:\windows\desktop\quibbs1.4-pat-src\QLib\src\NativeLinAlg.h
************************************************************************
/* DO NOT EDIT THIS FILE - it is machine generated */
#include <jni.h>
/* Header for class NativeLinAlg */

#ifndef _Included_NativeLinAlg
#define _Included_NativeLinAlg
#ifdef __cplusplus
extern "C" {
#endif
/*
 * Class:     NativeLinAlg
 * Method:    dsyev
 * Signature: (CCI[DI[D[DI[I)I
 */
JNIEXPORT jint JNICALL Java_NativeLinAlg_dsyev
  (JNIEnv *, jclass, jchar, jchar, jint, jdoubleArray, jint, jdoubleArray, jdoubleArray, jint, jintArray);

/*
 * Class:     NativeLinAlg
 * Method:    dsteqr
 * Signature: (CI[D[D[DI[D[I)I
 */
JNIEXPORT jint JNICALL Java_NativeLinAlg_dsteqr
  (JNIEnv *, jclass, jchar, jint, jdoubleArray, jdoubleArray, jdoubleArray, jint, jdoubleArray, jintArray);

#ifdef __cplusplus
}
#endif
#endif


c:\windows\desktop\quibbs1.4-pat-src\JNI-example\src\Math.c
************************************************************************


#include "MathLib.h"


JNIEXPORT jdouble JNICALL Java_MathLib_sin(JNIEnv *env, jobject obj, jdouble value)
{
    return(sin(value));
}
JNIEXPORT jdouble JNICALL Java_MathLib_cos(JNIEnv *env, jobject obj, jdouble value)
{
    return(cos(value));
}
JNIEXPORT jdouble JNICALL Java_MathLib_sqrt(JNIEnv *env, jobject obj, jdouble value)
{
    return(sqrt(value));
}


c:\windows\desktop\quibbs1.4-pat-src\QLib\src\dsteqr.c
************************************************************************
#include "blaswrap.h"
#include "f2c.h"

/* Subroutine */ int dsteqr_(char *compz, integer *n, doublereal *d__, 
	doublereal *e, doublereal *z__, integer *ldz, doublereal *work, 
	integer *info)
{
/*  -- LAPACK routine (version 3.0) --   
       Univ. of Tennessee, Univ. of California Berkeley, NAG Ltd.,   
       Courant Institute, Argonne National Lab, and Rice University   
       September 30, 1994   


    Purpose   
    =======   

    DSTEQR computes all eigenvalues and, optionally, eigenvectors of a   
    symmetric tridiagonal matrix using the implicit QL or QR method.   
    The eigenvectors of a full or band symmetric matrix can also be found   
    if DSYTRD or DSPTRD or DSBTRD has been used to reduce this matrix to   
    tridiagonal form.   

    Arguments   
    =========   

    COMPZ   (input) CHARACTER*1   
            = 'N':  Compute eigenvalues only.   
            = 'V':  Compute eigenvalues and eigenvectors of the original   
                    symmetric matrix.  On entry, Z must contain the   
                    orthogonal matrix used to reduce the original matrix   
                    to tridiagonal form.   
            = 'I':  Compute eigenvalues and eigenvectors of the   
                    tridiagonal matrix.  Z is initialized to the identity   
                    matrix.   

    N       (input) INTEGER   
            The order of the matrix.  N >= 0.   

    D       (input/output) DOUBLE PRECISION array, dimension (N)   
            On entry, the diagonal elements of the tridiagonal matrix.   
            On exit, if INFO = 0, the eigenvalues in ascending order.   

    E       (input/output) DOUBLE PRECISION array, dimension (N-1)   
            On entry, the (n-1) subdiagonal elements of the tridiagonal   
            matrix.   
            On exit, E has been destroyed.   

    Z       (input/output) DOUBLE PRECISION array, dimension (LDZ, N)   
            On entry, if  COMPZ = 'V', then Z contains the orthogonal   
            matrix used in the reduction to tridiagonal form.   
            On exit, if INFO = 0, then if  COMPZ = 'V', Z contains the   
            orthonormal eigenvectors of the original symmetric matrix,   
            and if COMPZ = 'I', Z contains the orthonormal eigenvectors   
            of the symmetric tridiagonal matrix.   
            If COMPZ = 'N', then Z is not referenced.   

    LDZ     (input) INTEGER   
            The leading dimension of the array Z.  LDZ >= 1, and if   
            eigenvectors are desired, then  LDZ >= max(1,N).   

    WORK    (workspace) DOUBLE PRECISION array, dimension (max(1,2*N-2))   
            If COMPZ = 'N', then WORK is not referenced.   

    INFO    (output) INTEGER   
            = 0:  successful exit   
            < 0:  if INFO = -i, the i-th argument had an illegal value   
            > 0:  the algorithm has failed to find all the eigenvalues in   
                  a total of 30*N iterations; if INFO = i, then i   
                  elements of E have not converged to zero; on exit, D   
                  and E contain the elements of a symmetric tridiagonal   
                  matrix which is orthogonally similar to the original   
                  matrix.   

    =====================================================================   


       Test the input parameters.   

       Parameter adjustments */
    /* Table of constant values */
    static doublereal c_b9 = 0.;
    static doublereal c_b10 = 1.;
    static integer c__0 = 0;
    static integer c__1 = 1;
    static integer c__2 = 2;
    
    /* System generated locals */
    integer z_dim1, z_offset, i__1, i__2;
    doublereal d__1, d__2;
    /* Builtin functions */
    double sqrt(doublereal), d_sign(doublereal *, doublereal *);
    /* Local variables */
    static integer lend, jtot;
    extern /* Subroutine */ int dlae2_(doublereal *, doublereal *, doublereal 
	    *, doublereal *, doublereal *);
    static doublereal b, c__, f, g;
    static integer i__, j, k, l, m;
    static doublereal p, r__, s;
    extern logical lsame_(char *, char *);
    extern /* Subroutine */ int dlasr_(char *, char *, char *, integer *, 
	    integer *, doublereal *, doublereal *, doublereal *, integer *);
    static doublereal anorm;
    extern /* Subroutine */ int dswap_(integer *, doublereal *, integer *, 
	    doublereal *, integer *);
    static integer l1;
    extern /* Subroutine */ int dlaev2_(doublereal *, doublereal *, 
	    doublereal *, doublereal *, doublereal *, doublereal *, 
	    doublereal *);
    static integer lendm1, lendp1;
    extern doublereal dlapy2_(doublereal *, doublereal *);
    static integer ii;
    extern doublereal dlamch_(char *);
    static integer mm, iscale;
    extern /* Subroutine */ int dlascl_(char *, integer *, integer *, 
	    doublereal *, doublereal *, integer *, integer *, doublereal *, 
	    integer *, integer *), dlaset_(char *, integer *, integer 
	    *, doublereal *, doublereal *, doublereal *, integer *);
    static doublereal safmin;
    extern /* Subroutine */ int dlartg_(doublereal *, doublereal *, 
	    doublereal *, doublereal *, doublereal *);
    static doublereal safmax;
    extern /* Subroutine */ int xerbla_(char *, integer *);
    extern doublereal dlanst_(char *, integer *, doublereal *, doublereal *);
    extern /* Subroutine */ int dlasrt_(char *, integer *, doublereal *, 
	    integer *);
    static integer lendsv;
    static doublereal ssfmin;
    static integer nmaxit, icompz;
    static doublereal ssfmax;
    static integer lm1, mm1, nm1;
    static doublereal rt1, rt2, eps;
    static integer lsv;
    static doublereal tst, eps2;
#define z___ref(a_1,a_2) z__[(a_2)*z_dim1 + a_1]


    --d__;
    --e;
    z_dim1 = *ldz;
    z_offset = 1 + z_dim1 * 1;
    z__ -= z_offset;
    --work;

    /* Function Body */
    *info = 0;

    if (lsame_(compz, "N")) {
	icompz = 0;
    } else if (lsame_(compz, "V")) {
	icompz = 1;
    } else if (lsame_(compz, "I")) {
	icompz = 2;
    } else {
	icompz = -1;
    }
    if (icompz < 0) {
	*info = -1;
    } else if (*n < 0) {
	*info = -2;
    } else if (*ldz < 1 || icompz > 0 && *ldz < max(1,*n)) {
	*info = -6;
    }
    if (*info != 0) {
	i__1 = -(*info);
	xerbla_("DSTEQR", &i__1);
	return 0;
    }

/*     Quick return if possible */

    if (*n == 0) {
	return 0;
    }

    if (*n == 1) {
	if (icompz == 2) {
	    z___ref(1, 1) = 1.;
	}
	return 0;
    }

/*     Determine the unit roundoff and over/underflow thresholds. */

    eps = dlamch_("E");
/* Computing 2nd power */
    d__1 = eps;
    eps2 = d__1 * d__1;
    safmin = dlamch_("S");
    safmax = 1. / safmin;
    ssfmax = sqrt(safmax) / 3.;
    ssfmin = sqrt(safmin) / eps2;

/*     Compute the eigenvalues and eigenvectors of the tridiagonal   
       matrix. */

    if (icompz == 2) {
	dlaset_("Full", n, n, &c_b9, &c_b10, &z__[z_offset], ldz);
    }

    nmaxit = *n * 30;
    jtot = 0;

/*     Determine where the matrix splits and choose QL or QR iteration   
       for each block, according to whether top or bottom diagonal   
       element is smaller. */

    l1 = 1;
    nm1 = *n - 1;

L10:
    if (l1 > *n) {
	goto L160;
    }
    if (l1 > 1) {
	e[l1 - 1] = 0.;
    }
    if (l1 <= nm1) {
	i__1 = nm1;
	for (m = l1; m <= i__1; ++m) {
	    tst = (d__1 = e[m], abs(d__1));
	    if (tst == 0.) {
		goto L30;
	    }
	    if (tst <= sqrt((d__1 = d__[m], abs(d__1))) * sqrt((d__2 = d__[m 
		    + 1], abs(d__2))) * eps) {
		e[m] = 0.;
		goto L30;
	    }
/* L20: */
	}
    }
    m = *n;

L30:
    l = l1;
    lsv = l;
    lend = m;
    lendsv = lend;
    l1 = m + 1;
    if (lend == l) {
	goto L10;
    }

/*     Scale submatrix in rows and columns L to LEND */

    i__1 = lend - l + 1;
    anorm = dlanst_("I", &i__1, &d__[l], &e[l]);
    iscale = 0;
    if (anorm == 0.) {
	goto L10;
    }
    if (anorm > ssfmax) {
	iscale = 1;
	i__1 = lend - l + 1;
	dlascl_("G", &c__0, &c__0, &anorm, &ssfmax, &i__1, &c__1, &d__[l], n, 
		info);
	i__1 = lend - l;
	dlascl_("G", &c__0, &c__0, &anorm, &ssfmax, &i__1, &c__1, &e[l], n, 
		info);
    } else if (anorm < ssfmin) {
	iscale = 2;
	i__1 = lend - l + 1;
	dlascl_("G", &c__0, &c__0, &anorm, &ssfmin, &i__1, &c__1, &d__[l], n, 
		info);
	i__1 = lend - l;
	dlascl_("G", &c__0, &c__0, &anorm, &ssfmin, &i__1, &c__1, &e[l], n, 
		info);
    }

/*     Choose between QL and QR iteration */

    if ((d__1 = d__[lend], abs(d__1)) < (d__2 = d__[l], abs(d__2))) {
	lend = lsv;
	l = lendsv;
    }

    if (lend > l) {

/*        QL Iteration   

          Look for small subdiagonal element. */

L40:
	if (l != lend) {
	    lendm1 = lend - 1;
	    i__1 = lendm1;
	    for (m = l; m <= i__1; ++m) {
/* Computing 2nd power */
		d__2 = (d__1 = e[m], abs(d__1));
		tst = d__2 * d__2;
		if (tst <= eps2 * (d__1 = d__[m], abs(d__1)) * (d__2 = d__[m 
			+ 1], abs(d__2)) + safmin) {
		    goto L60;
		}
/* L50: */
	    }
	}

	m = lend;

L60:
	if (m < lend) {
	    e[m] = 0.;
	}
	p = d__[l];
	if (m == l) {
	    goto L80;
	}

/*        If remaining matrix is 2-by-2, use DLAE2 or SLAEV2   
          to compute its eigensystem. */

	if (m == l + 1) {
	    if (icompz > 0) {
		dlaev2_(&d__[l], &e[l], &d__[l + 1], &rt1, &rt2, &c__, &s);
		work[l] = c__;
		work[*n - 1 + l] = s;
		dlasr_("R", "V", "B", n, &c__2, &work[l], &work[*n - 1 + l], &
			z___ref(1, l), ldz);
	    } else {
		dlae2_(&d__[l], &e[l], &d__[l + 1], &rt1, &rt2);
	    }
	    d__[l] = rt1;
	    d__[l + 1] = rt2;
	    e[l] = 0.;
	    l += 2;
	    if (l <= lend) {
		goto L40;
	    }
	    goto L140;
	}

	if (jtot == nmaxit) {
	    goto L140;
	}
	++jtot;

/*        Form shift. */

	g = (d__[l + 1] - p) / (e[l] * 2.);
	r__ = dlapy2_(&g, &c_b10);
	g = d__[m] - p + e[l] / (g + d_sign(&r__, &g));

	s = 1.;
	c__ = 1.;
	p = 0.;

/*        Inner loop */

	mm1 = m - 1;
	i__1 = l;
	for (i__ = mm1; i__ >= i__1; --i__) {
	    f = s * e[i__];
	    b = c__ * e[i__];
	    dlartg_(&g, &f, &c__, &s, &r__);
	    if (i__ != m - 1) {
		e[i__ + 1] = r__;
	    }
	    g = d__[i__ + 1] - p;
	    r__ = (d__[i__] - g) * s + c__ * 2. * b;
	    p = s * r__;
	    d__[i__ + 1] = g + p;
	    g = c__ * r__ - b;

/*           If eigenvectors are desired, then save rotations. */

	    if (icompz > 0) {
		work[i__] = c__;
		work[*n - 1 + i__] = -s;
	    }

/* L70: */
	}

/*        If eigenvectors are desired, then apply saved rotations. */

	if (icompz > 0) {
	    mm = m - l + 1;
	    dlasr_("R", "V", "B", n, &mm, &work[l], &work[*n - 1 + l], &
		    z___ref(1, l), ldz);
	}

	d__[l] -= p;
	e[l] = g;
	goto L40;

/*        Eigenvalue found. */

L80:
	d__[l] = p;

	++l;
	if (l <= lend) {
	    goto L40;
	}
	goto L140;

    } else {

/*        QR Iteration   

          Look for small superdiagonal element. */

L90:
	if (l != lend) {
	    lendp1 = lend + 1;
	    i__1 = lendp1;
	    for (m = l; m >= i__1; --m) {
/* Computing 2nd power */
		d__2 = (d__1 = e[m - 1], abs(d__1));
		tst = d__2 * d__2;
		if (tst <= eps2 * (d__1 = d__[m], abs(d__1)) * (d__2 = d__[m 
			- 1], abs(d__2)) + safmin) {
		    goto L110;
		}
/* L100: */
	    }
	}

	m = lend;

L110:
	if (m > lend) {
	    e[m - 1] = 0.;
	}
	p = d__[l];
	if (m == l) {
	    goto L130;
	}

/*        If remaining matrix is 2-by-2, use DLAE2 or SLAEV2   
          to compute its eigensystem. */

	if (m == l - 1) {
	    if (icompz > 0) {
		dlaev2_(&d__[l - 1], &e[l - 1], &d__[l], &rt1, &rt2, &c__, &s)
			;
		work[m] = c__;
		work[*n - 1 + m] = s;
		dlasr_("R", "V", "F", n, &c__2, &work[m], &work[*n - 1 + m], &
			z___ref(1, l - 1), ldz);
	    } else {
		dlae2_(&d__[l - 1], &e[l - 1], &d__[l], &rt1, &rt2);
	    }
	    d__[l - 1] = rt1;
	    d__[l] = rt2;
	    e[l - 1] = 0.;
	    l += -2;
	    if (l >= lend) {
		goto L90;
	    }
	    goto L140;
	}

	if (jtot == nmaxit) {
	    goto L140;
	}
	++jtot;

/*        Form shift. */

	g = (d__[l - 1] - p) / (e[l - 1] * 2.);
	r__ = dlapy2_(&g, &c_b10);
	g = d__[m] - p + e[l - 1] / (g + d_sign(&r__, &g));

	s = 1.;
	c__ = 1.;
	p = 0.;

/*        Inner loop */

	lm1 = l - 1;
	i__1 = lm1;
	for (i__ = m; i__ <= i__1; ++i__) {
	    f = s * e[i__];
	    b = c__ * e[i__];
	    dlartg_(&g, &f, &c__, &s, &r__);
	    if (i__ != m) {
		e[i__ - 1] = r__;
	    }
	    g = d__[i__] - p;
	    r__ = (d__[i__ + 1] - g) * s + c__ * 2. * b;
	    p = s * r__;
	    d__[i__] = g + p;
	    g = c__ * r__ - b;

/*           If eigenvectors are desired, then save rotations. */

	    if (icompz > 0) {
		work[i__] = c__;
		work[*n - 1 + i__] = s;
	    }

/* L120: */
	}

/*        If eigenvectors are desired, then apply saved rotations. */

	if (icompz > 0) {
	    mm = l - m + 1;
	    dlasr_("R", "V", "F", n, &mm, &work[m], &work[*n - 1 + m], &
		    z___ref(1, m), ldz);
	}

	d__[l] -= p;
	e[lm1] = g;
	goto L90;

/*        Eigenvalue found. */

L130:
	d__[l] = p;

	--l;
	if (l >= lend) {
	    goto L90;
	}
	goto L140;

    }

/*     Undo scaling if necessary */

L140:
    if (iscale == 1) {
	i__1 = lendsv - lsv + 1;
	dlascl_("G", &c__0, &c__0, &ssfmax, &anorm, &i__1, &c__1, &d__[lsv], 
		n, info);
	i__1 = lendsv - lsv;
	dlascl_("G", &c__0, &c__0, &ssfmax, &anorm, &i__1, &c__1, &e[lsv], n, 
		info);
    } else if (iscale == 2) {
	i__1 = lendsv - lsv + 1;
	dlascl_("G", &c__0, &c__0, &ssfmin, &anorm, &i__1, &c__1, &d__[lsv], 
		n, info);
	i__1 = lendsv - lsv;
	dlascl_("G", &c__0, &c__0, &ssfmin, &anorm, &i__1, &c__1, &e[lsv], n, 
		info);
    }

/*     Check for no convergence to an eigenvalue after a total   
       of N*MAXIT iterations. */

    if (jtot < nmaxit) {
	goto L10;
    }
    i__1 = *n - 1;
    for (i__ = 1; i__ <= i__1; ++i__) {
	if (e[i__] != 0.) {
	    ++(*info);
	}
/* L150: */
    }
    goto L190;

/*     Order eigenvalues and eigenvectors. */

L160:
    if (icompz == 0) {

/*        Use Quick Sort */

	dlasrt_("I", n, &d__[1], info);

    } else {

/*        Use Selection Sort to minimize swaps of eigenvectors */

	i__1 = *n;
	for (ii = 2; ii <= i__1; ++ii) {
	    i__ = ii - 1;
	    k = i__;
	    p = d__[i__];
	    i__2 = *n;
	    for (j = ii; j <= i__2; ++j) {
		if (d__[j] < p) {
		    k = j;
		    p = d__[j];
		}
/* L170: */
	    }
	    if (k != i__) {
		d__[k] = d__[i__];
		d__[i__] = p;
		dswap_(n, &z___ref(1, i__), &c__1, &z___ref(1, k), &c__1);
	    }
/* L180: */
	}
    }

L190:
    return 0;

/*     End of DSTEQR */

} /* dsteqr_ */

#undef z___ref





c:\windows\desktop\quibbs1.4-pat-src\QLib\src\dsyev.c
************************************************************************
#include "blaswrap.h"
#include "f2c.h"

/* Subroutine */ int dsyev_(char *jobz, char *uplo, integer *n, doublereal *a,
	 integer *lda, doublereal *w, doublereal *work, integer *lwork, 
	integer *info)
{
/*  -- LAPACK driver routine (version 3.0) --   
       Univ. of Tennessee, Univ. of California Berkeley, NAG Ltd.,   
       Courant Institute, Argonne National Lab, and Rice University   
       June 30, 1999   


    Purpose   
    =======   

    DSYEV computes all eigenvalues and, optionally, eigenvectors of a   
    real symmetric matrix A.   

    Arguments   
    =========   

    JOBZ    (input) CHARACTER*1   
            = 'N':  Compute eigenvalues only;   
            = 'V':  Compute eigenvalues and eigenvectors.   

    UPLO    (input) CHARACTER*1   
            = 'U':  Upper triangle of A is stored;   
            = 'L':  Lower triangle of A is stored.   

    N       (input) INTEGER   
            The order of the matrix A.  N >= 0.   

    A       (input/output) DOUBLE PRECISION array, dimension (LDA, N)   
            On entry, the symmetric matrix A.  If UPLO = 'U', the   
            leading N-by-N upper triangular part of A contains the   
            upper triangular part of the matrix A.  If UPLO = 'L',   
            the leading N-by-N lower triangular part of A contains   
            the lower triangular part of the matrix A.   
            On exit, if JOBZ = 'V', then if INFO = 0, A contains the   
            orthonormal eigenvectors of the matrix A.   
            If JOBZ = 'N', then on exit the lower triangle (if UPLO='L')   
            or the upper triangle (if UPLO='U') of A, including the   
            diagonal, is destroyed.   

    LDA     (input) INTEGER   
            The leading dimension of the array A.  LDA >= max(1,N).   

    W       (output) DOUBLE PRECISION array, dimension (N)   
            If INFO = 0, the eigenvalues in ascending order.   

    WORK    (workspace/output) DOUBLE PRECISION array, dimension (LWORK)   
            On exit, if INFO = 0, WORK(1) returns the optimal LWORK.   

    LWORK   (input) INTEGER   
            The length of the array WORK.  LWORK >= max(1,3*N-1).   
            For optimal efficiency, LWORK >= (NB+2)*N,   
            where NB is the blocksize for DSYTRD returned by ILAENV.   

            If LWORK = -1, then a workspace query is assumed; the routine   
            only calculates the optimal size of the WORK array, returns   
            this value as the first entry of the WORK array, and no error   
            message related to LWORK is issued by XERBLA.   

    INFO    (output) INTEGER   
            = 0:  successful exit   
            < 0:  if INFO = -i, the i-th argument had an illegal value   
            > 0:  if INFO = i, the algorithm failed to converge; i   
                  off-diagonal elements of an intermediate tridiagonal   
                  form did not converge to zero.   

    =====================================================================   


       Test the input parameters.   

       Parameter adjustments */
    /* Table of constant values */
    static integer c__1 = 1;
    static integer c_n1 = -1;
    static integer c__0 = 0;
    static doublereal c_b17 = 1.;
    
    /* System generated locals */
    integer a_dim1, a_offset, i__1, i__2;
    doublereal d__1;
    /* Builtin functions */
    double sqrt(doublereal);
    /* Local variables */
    static integer inde;
    static doublereal anrm;
    static integer imax;
    static doublereal rmin, rmax;
    static integer lopt;
    extern /* Subroutine */ int dscal_(integer *, doublereal *, doublereal *, 
	    integer *);
    static doublereal sigma;
    extern logical lsame_(char *, char *);
    static integer iinfo;
    static logical lower, wantz;
    static integer nb;
    extern doublereal dlamch_(char *);
    static integer iscale;
    extern /* Subroutine */ int dlascl_(char *, integer *, integer *, 
	    doublereal *, doublereal *, integer *, integer *, doublereal *, 
	    integer *, integer *);
    static doublereal safmin;
    extern integer ilaenv_(integer *, char *, char *, integer *, integer *, 
	    integer *, integer *, ftnlen, ftnlen);
    extern /* Subroutine */ int xerbla_(char *, integer *);
    static doublereal bignum;
    static integer indtau;
    extern /* Subroutine */ int dsterf_(integer *, doublereal *, doublereal *,
	     integer *);
    extern doublereal dlansy_(char *, char *, integer *, doublereal *, 
	    integer *, doublereal *);
    static integer indwrk;
    extern /* Subroutine */ int dorgtr_(char *, integer *, doublereal *, 
	    integer *, doublereal *, doublereal *, integer *, integer *), dsteqr_(char *, integer *, doublereal *, doublereal *, 
	    doublereal *, integer *, doublereal *, integer *), 
	    dsytrd_(char *, integer *, doublereal *, integer *, doublereal *, 
	    doublereal *, doublereal *, doublereal *, integer *, integer *);
    static integer llwork;
    static doublereal smlnum;
    static integer lwkopt;
    static logical lquery;
    static doublereal eps;
#define a_ref(a_1,a_2) a[(a_2)*a_dim1 + a_1]


    a_dim1 = *lda;
    a_offset = 1 + a_dim1 * 1;
    a -= a_offset;
    --w;
    --work;

    /* Function Body */
    wantz = lsame_(jobz, "V");
    lower = lsame_(uplo, "L");
    lquery = *lwork == -1;

    *info = 0;
    if (! (wantz || lsame_(jobz, "N"))) {
	*info = -1;
    } else if (! (lower || lsame_(uplo, "U"))) {
	*info = -2;
    } else if (*n < 0) {
	*info = -3;
    } else if (*lda < max(1,*n)) {
	*info = -5;
    } else /* if(complicated condition) */ {
/* Computing MAX */
	i__1 = 1, i__2 = *n * 3 - 1;
	if (*lwork < max(i__1,i__2) && ! lquery) {
	    *info = -8;
	}
    }

    if (*info == 0) {
	nb = ilaenv_(&c__1, "DSYTRD", uplo, n, &c_n1, &c_n1, &c_n1, (ftnlen)6,
		 (ftnlen)1);
/* Computing MAX */
	i__1 = 1, i__2 = (nb + 2) * *n;
	lwkopt = max(i__1,i__2);
	work[1] = (doublereal) lwkopt;
    }

    if (*info != 0) {
	i__1 = -(*info);
	xerbla_("DSYEV ", &i__1);
	return 0;
    } else if (lquery) {
	return 0;
    }

/*     Quick return if possible */

    if (*n == 0) {
	work[1] = 1.;
	return 0;
    }

    if (*n == 1) {
	w[1] = a_ref(1, 1);
	work[1] = 3.;
	if (wantz) {
	    a_ref(1, 1) = 1.;
	}
	return 0;
    }

/*     Get machine constants. */

    safmin = dlamch_("Safe minimum");
    eps = dlamch_("Precision");
    smlnum = safmin / eps;
    bignum = 1. / smlnum;
    rmin = sqrt(smlnum);
    rmax = sqrt(bignum);

/*     Scale matrix to allowable range, if necessary. */

    anrm = dlansy_("M", uplo, n, &a[a_offset], lda, &work[1]);
    iscale = 0;
    if (anrm > 0. && anrm < rmin) {
	iscale = 1;
	sigma = rmin / anrm;
    } else if (anrm > rmax) {
	iscale = 1;
	sigma = rmax / anrm;
    }
    if (iscale == 1) {
	dlascl_(uplo, &c__0, &c__0, &c_b17, &sigma, n, n, &a[a_offset], lda, 
		info);
    }

/*     Call DSYTRD to reduce symmetric matrix to tridiagonal form. */

    inde = 1;
    indtau = inde + *n;
    indwrk = indtau + *n;
    llwork = *lwork - indwrk + 1;
    dsytrd_(uplo, n, &a[a_offset], lda, &w[1], &work[inde], &work[indtau], &
	    work[indwrk], &llwork, &iinfo);
    lopt = (integer) ((*n << 1) + work[indwrk]);

/*     For eigenvalues only, call DSTERF.  For eigenvectors, first call   
       DORGTR to generate the orthogonal matrix, then call DSTEQR. */

    if (! wantz) {
	dsterf_(n, &w[1], &work[inde], info);
    } else {
	dorgtr_(uplo, n, &a[a_offset], lda, &work[indtau], &work[indwrk], &
		llwork, &iinfo);
	dsteqr_(jobz, n, &w[1], &work[inde], &a[a_offset], lda, &work[indtau],
		 info);
    }

/*     If matrix was scaled, then rescale eigenvalues appropriately. */

    if (iscale == 1) {
	if (*info == 0) {
	    imax = *n;
	} else {
	    imax = *info - 1;
	}
	d__1 = 1. / sigma;
	dscal_(&imax, &d__1, &w[1], &c__1);
    }

/*     Set WORK(1) to optimal workspace size. */

    work[1] = (doublereal) lwkopt;

    return 0;

/*     End of DSYEV */

} /* dsyev_ */

#undef a_ref





c:\windows\desktop\quibbs1.4-pat-src\QLib\src\NativeLinAlg.c
************************************************************************
#include "NativeLinAlg.h"
#include "/System/Library/Frameworks/vecLib.framework/Headers/vecLib.h"



JNIEXPORT jint JNICALL Java_NativeLinAlg_dsyev(
	JNIEnv *		env, 
	jclass			obj,
	jchar			jobz_j,
	jchar			uplo_j, 
	jint			n_j,
	jdoubleArray	a_j,
	jint			lda_j,
	jdoubleArray	w_j,	
	jdoubleArray	work_j,
	jint			lwork_j,
	jintArray		info_j)
{

/* Subroutine  int dsyev_(char *jobz, char *uplo, integer *n, doublereal *a,
	 integer *lda, doublereal *w, doublereal *work, integer *lwork, 
	integer *info)
 */
	
	char		jobz = jobz_j;
	char		uplo = uplo_j;	
	__CLPK_integer			n = n_j;
	__CLPK_doublereal*		a_p = (*env)->GetDoubleArrayElements(env, a_j, 0);
	__CLPK_integer			lda = lda_j;	
	__CLPK_doublereal*		w_p = (*env)->GetDoubleArrayElements(env, w_j, 0);
	__CLPK_doublereal*		work_p = (*env)->GetDoubleArrayElements(env, work_j, 0);
	__CLPK_integer			lwork = lwork_j;		
	__CLPK_integer*			info_p = (*env)->GetIntArrayElements(env, info_j, 0);
	
	dsyev_(&jobz, &uplo, &n, a_p, &lda, w_p, 
	work_p, &lwork, 
	info_p);
	
 	(*env)-> ReleaseDoubleArrayElements(env, a_j, (double *)a_p, 0);
	(*env)-> ReleaseDoubleArrayElements(env, w_j, (double *)w_p, 0);	
	(*env)-> ReleaseDoubleArrayElements(env, work_j, (double *)work_p, 0);	
	(*env)-> ReleaseIntArrayElements(env, info_j, (jint *)info_p, 0);
	
	return info_p[0];

}

JNIEXPORT jint JNICALL Java_NativeLinAlg_dsteqr(
	JNIEnv *		env, 
	jclass			obj,
	jchar			compz_j,
	jint			n_j,
	jdoubleArray	d_j,
	jdoubleArray	e_j,
	jdoubleArray	z_j,
	jint			ldz_j,
	jdoubleArray	work_j,
	jintArray		info_j)
{

/* Subroutine  int dsteqr_(char *compz, integer *n, doublereal *d__, 
	doublereal *e, doublereal *z__, integer *ldz, doublereal *work, 
	integer *info)
*/
	char		compz = compz_j;
	__CLPK_integer			n = n_j;
	__CLPK_doublereal*		d_p = (*env)->GetDoubleArrayElements(env, d_j, 0);
	__CLPK_doublereal*		e_p = (*env)->GetDoubleArrayElements(env, e_j, 0);
	__CLPK_doublereal*		z_p = (*env)->GetDoubleArrayElements(env, z_j, 0);
	__CLPK_integer			ldz = ldz_j;
	__CLPK_doublereal*		work_p = (*env)->GetDoubleArrayElements(env, work_j, 0);
	__CLPK_integer*			info_p = (*env)->GetIntArrayElements(env, info_j, 0);
	
	dsteqr_(&compz, &n, d_p, e_p, z_p, &ldz, work_p, info_p);
 	(*env)-> ReleaseDoubleArrayElements(env, d_j, (double *)d_p, 0); 	
	(*env)-> ReleaseDoubleArrayElements(env, e_j, (double *)e_p, 0);
	(*env)-> ReleaseDoubleArrayElements(env, z_j, (double *)z_p, 0);
	(*env)-> ReleaseDoubleArrayElements(env, work_j, (double *)work_p, 0);	
	(*env)-> ReleaseIntArrayElements(env, info_j, (jint *)info_p, 0);
	
	return info_p[0];

}




c:\windows\desktop\quibbs1.4-pat-src\QAlgoGroverAdaptive\afga.m
************************************************************************
%This program calculates some values used in
%AFGA (Adaptative Fixed-Point Grover's Algorithm),
%which is described in the ArXiv paper entitled
%"An Adaptive, Fixed-point Version of Grover's Algorithm",
%by R.R. Tucci


g0_degs = 21.15 %g0 stands for gamma
del_lam_degs = 5
num_steps = 70

fi = fopen ("afga.txt", "w", "native");
fprintf(fi, "gamma(degs) = %10.4e\n", g0_degs);
fprintf(fi, "del_lam(degs) = %10.4e\n", del_lam_degs);
fprintf(fi, "num_steps = %i\n", num_steps);

g0 = (pi/180)*g0_degs;
del_lam = (pi/180)*del_lam_degs;
sg0 = sin(g0);
cg0 = cos(g0);
slam = sin(del_lam);
clam = cos(del_lam);
vz = [0;0;1];
vs0 = [sg0;0;cg0];

vs = vs0;
vr = afga_rot(vz, -del_lam, vs);
g_in = g0;
[g_out, alpha] = afga_step(g_in, g0, del_lam);

fprintf(fi,"j\tgam_j(degs)\talp_j(degs)\tvr_x\tvr_y\tvr_z\tvs_x\tvs_y\tvs_z\n");

for j=0:num_steps
 	fprintf(fi,"%i\t", j);
 	fprintf(fi,"%10.4e\t", g_in*180/pi);
 	fprintf(fi,"%10.4e\t", alpha*180/pi);
	fprintf(fi,"%10.4e\t%10.4e\t%10.4e\t", vr(1), vr(2), vr(3));
	fprintf(fi,"%10.4e\t%10.4e\t%10.4e\n", vs(1), vs(2), vs(3));
	
 	vs = afga_rot(vs0, -alpha, vr);
 	vr = afga_rot(vz, -del_lam, vs); 	
 	g_in = g_out;
 	[g_out, alpha] = afga_step(g_in, g0, del_lam);
endfor
fclose(fi);



c:\windows\desktop\quibbs1.4-pat-src\QAlgoGroverAdaptive\afga_rot.m
************************************************************************
%This function is called by afga.m
%It rotates a vector r 
%by an angle theta about the axis a.
%r and a must be unit R^3 vectors.

function r_new = afga_rot(a, theta, r)
r_new = a*(a'*r)+ cross(a, r)*sin(theta) +(r - (a'*r)*a)*cos(theta);




c:\windows\desktop\quibbs1.4-pat-src\QAlgoGroverAdaptive\afga_step.m
************************************************************************
%This function is called by afga.m

function [g_out, alpha] = afga_step(g_in, g0, del_lam)

cgin = cos(g_in);
sgin = sin(g_in);
cg0 = cos(g0);
sg0 = sin(g0);
cg0minus = cos(g0 - g_in);
sg0minus = sin(g0 - g_in);
clam = cos(del_lam);
slam = sin(del_lam);
rjs = cg0*cgin + sg0*sgin*clam;

angle_rjs = atan2(sqrt(1-rjs^2), rjs);
dg = -g0 + g_in + angle_rjs;
g_out = g_in - dg;

%alpha = asin(slam)*sgin)/sin(angle_rjs))
%this expression for alpha only works sometimes, because
%x and pi - x both have same sine 

x = sin(dg)*(cgin*sgin*(1-clam) + sg0minus*rjs) + cos(dg)*(cgin^2 +sgin^2*clam - cg0minus*rjs);
y = sin(g0 -g_in + dg)*sgin*slam;
alpha = atan2(y,x);


c:\windows\desktop\quibbs1.4-pat-src\JNI-example\src\steps_to_generate_libMathLib.txt
************************************************************************
Working directory contains MathLib.java

javac -classpath . MathLib.java
javah -jni -o MathLib.h -classpath . MathLib
cc -dynamiclib -std=gnu99 -I /Library/Java/home/include Math.c -current_version 1.0 -compatibility_version 1.0 -o libMathLib.jnilib

javac -classpath . NativeLinAlg.java
javah -jni -o NativeLinAlg.h -classpath . NativeLinAlg
cc -dynamiclib -std=gnu99 -I /Library/Java/home/include NativeLinAlg.c -current_version 1.0 -compatibility_version 1.0 -o libNativeLinAlg.jnilib



c:\windows\desktop\quibbs1.4-pat-src\QLib\src\NativeLinAlg-readme.txt
************************************************************************
Working directory contains NativeLinAlg.java
IMPORTANT: don't forget to put libNativeLinAlg.jnilib in the QuanTree
folder. Don't forget to replace old libNativeLinAlg.jnilib by new
one if you change it.

javac -classpath . NativeLinAlg.java
javah -jni -o NativeLinAlg.h -classpath . NativeLinAlg
cc -dynamiclib  -I /Library/Java/home/include NativeLinAlg.c  -framework vecLib -o libNativeLinAlg.jnilib



